Multilevel Monte Carlo Finite Volume Methods for Random Conservation Laws with Discontinuous Flux

We consider conservation laws with discontinuous flux where the initial datum, the flux function, and the discontinuous spatial dependency coefficient are subject to randomness. We establish a notion of random adapted entropy solutions to these equations and prove well-posedness provided that the spatial dependency coefficient is piecewise constant with finitely many discontinuities. In particular, the setting under consideration allows the flux to change across finitely many points in space whose positions are uncertain. We propose a single- and multilevel Monte Carlo method based on a finite volume approximation for each sample. Our analysis includes convergence rate estimates of the resulting Monte Carlo and multilevel Monte Carlo finite volume methods as well as error versus work rates showing that the multilevel variant outperforms the single-level method in terms of efficiency. We present numerical experiments motivated by two-phase reservoir simulations for reservoirs with varying geological properties.

==> Exp1_mean+std.txt <==
-0.99975586 0.40000006 
-0.99926758 0.40000006 
-0.99877930 0.40000006 
-0.99829102 0.40000006 
-0.99780273 0.40000006 
-0.99731445 0.40000006 
-0.99682617 0.40000006 
-0.99633789 0.40000006 
-0.99584961 0.40000006 
-0.99536133 0.40000006 
-0.99487305 0.40000006 
-0.99438477 0.40000006 
-0.99389648 0.40000006 
-0.99340820 0.40000006 
-0.99291992 0.40000006 
-0.99243164 0.40000006 
-0.99194336 0.40000006 
-0.99145508 0.40000006 
-0.99096680 0.40000006 
-0.99047852 0.40000006 
-0.98999023 0.40000006 
-0.98950195 0.40000006 
-0.98901367 0.40000006 
-0.98852539 0.40000005 
-0.98803711 0.40000006 
-0.98754883 0.40000006 
-0.98706055 0.40000006 
-0.98657227 0.40000006 
-0.98608398 0.40000006 
-0.98559570 0.40000006 
-0.98510742 0.40000006 
-0.98461914 0.40000005 
-0.98413086 0.40000005 
-0.98364258 0.40000005 
-0.98315430 0.40000005 
-0.98266602 0.40000005 
-0.98217773 0.40000005 
-0.98168945 0.40000006 
-0.98120117 0.40000006 
-0.98071289 0.40000005 
-0.98022461 0.40000005 
-0.97973633 0.40000005 
-0.97924805 0.40000005 
-0.97875977 0.40000005 
-0.97827148 0.40000005 
-0.97778320 0.40000005 
-0.97729492 0.40000005 
-0.97680664 0.40000005 
-0.97631836 0.40000005 
-0.97583008 0.40000005 
-0.97534180 0.40000005 
-0.97485352 0.40000005 
-0.97436523 0.40000005 
-0.97387695 0.40000005 
-0.97338867 0.40000005 
-0.97290039 0.40000005 
-0.97241211 0.40000005 
-0.97192383 0.40000005 
-0.97143555 0.40000005 
-0.97094727 0.40000005 
-0.97045898 0.40000005 
-0.96997070 0.40000005 
-0.96948242 0.40000005 
-0.96899414 0.40000005 
-0.96850586 0.40000005 
-0.96801758 0.40000005 
-0.96752930 0.40000005 
-0.96704102 0.40000005 
-0.96655273 0.40000005 
-0.96606445 0.40000005 
-0.96557617 0.40000005 
-0.96508789 0.40000005 
-0.96459961 0.40000005 
-0.96411133 0.40000005 
-0.96362305 0.40000006 
-0.96313477 0.40000005 
-0.96264648 0.40000005 
-0.96215820 0.40000006 
-0.96166992 0.40000006 
-0.96118164 0.40000005 
-0.96069336 0.40000006 
-0.96020508 0.40000005 
-0.95971680 0.40000005 
-0.95922852 0.40000006 
-0.95874023 0.40000006 
-0.95825195 0.40000006 
-0.95776367 0.40000006 
-0.95727539 0.40000006 
-0.95678711 0.40000006 
-0.95629883 0.40000006 
-0.95581055 0.40000006 
-0.95532227 0.40000006 
-0.95483398 0.40000006 
-0.95434570 0.40000006 
-0.95385742 0.40000006 
-0.95336914 0.40000006 
-0.95288086 0.40000006 
-0.95239258 0.40000006 
-0.95190430 0.40000006 
-0.95141602 0.40000006 
-0.95092773 0.40000006 
-0.95043945 0.40000006 
-0.94995117 0.40000006 
-0.94946289 0.40000006 
-0.94897461 0.40000006 
-0.94848633 0.40000006 
-0.94799805 0.40000006 
-0.94750977 0.40000006 
-0.94702148 0.40000006 
-0.94653320 0.40000006 
-0.94604492 0.40000006 
-0.94555664 0.40000006 
-0.94506836 0.40000006 
-0.94458008 0.40000005 
-0.94409180 0.40000005 
-0.94360352 0.40000006 
-0.94311523 0.40000005 
-0.94262695 0.40000005 
-0.94213867 0.40000005 
-0.94165039 0.40000005 
-0.94116211 0.40000005 
-0.94067383 0.40000005 
-0.94018555 0.40000006 
-0.93969727 0.40000006 
-0.93920898 0.40000006 
-0.93872070 0.40000006 
-0.93823242 0.40000006 
-0.93774414 0.40000006 
-0.93725586 0.40000007 
-0.93676758 0.40000007 
-0.93627930 0.40000007 
-0.93579102 0.40000008 
-0.93530273 0.40000008 
-0.93481445 0.40000008 
-0.93432617 0.40000009 
-0.93383789 0.40000009 
-0.93334961 0.40000010 
-0.93286133 0.40000010 
-0.93237305 0.40000011 
-0.93188477 0.40000012 
-0.93139648 0.40000012 
-0.93090820 0.40000013 
-0.93041992 0.40000014 
-0.92993164 0.40000014 
-0.92944336 0.40000015 
-0.92895508 0.40000016 
-0.92846680 0.40000016 
-0.92797852 0.40000017 
-0.92749023 0.40000018 
-0.92700195 0.40000018 
-0.92651367 0.40000019 
-0.92602539 0.40000020 
-0.92553711 0.40000021 
-0.92504883 0.40000021 
-0.92456055 0.40000022 
-0.92407227 0.40000023 
-0.92358398 0.40000023 
-0.92309570 0.40000024 
-0.92260742 0.40000025 
-0.92211914 0.40000025 
-0.92163086 0.40000026 
-0.92114258 0.40000026 
-0.92065430 0.40000027 
-0.92016602 0.40000027 
-0.91967773 0.40000028 
-0.91918945 0.40000028 
-0.91870117 0.40000028 
-0.91821289 0.40000029 
-0.91772461 0.40000029 
-0.91723633 0.40000029 
-0.91674805 0.40000029 
-0.91625977 0.40000029 
-0.91577148 0.40000029 
-0.91528320 0.40000029 
-0.91479492 0.40000029 
-0.91430664 0.40000028 
-0.91381836 0.40000027 
-0.91333008 0.40000026 
-0.91284180 0.40000025 
-0.91235352 0.40000024 
-0.91186523 0.40000023 
-0.91137695 0.40000021 
-0.91088867 0.40000020 
-0.91040039 0.40000019 
-0.90991211 0.40000019 
-0.90942383 0.40000019 
-0.90893555 0.40000021 
-0.90844727 0.40000023 
-0.90795898 0.40000026 
-0.90747070 0.40000030 
-0.90698242 0.40000035 
-0.90649414 0.40000040 
-0.90600586 0.40000046 
-0.90551758 0.40000052 
-0.90502930 0.40000058 
-0.90454102 0.40000065 
-0.90405273 0.40000072 
-0.90356445 0.40000080 
-0.90307617 0.40000087 
-0.90258789 0.40000095 
-0.90209961 0.40000104 
-0.90161133 0.40000112 
-0.90112305 0.40000121 
-0.90063477 0.40000130 
-0.90014648 0.40000138 
-0.89965820 0.40000147 
-0.89916992 0.40000156 
-0.89868164 0.40000166 
-0.89819336 0.40000175 
-0.89770508 0.40000184 
-0.89721680 0.40000194 
-0.89672852 0.40000203 
-0.89624023 0.40000212 
-0.89575195 0.40000221 
-0.89526367 0.40000230 
-0.89477539 0.40000239 
-0.89428711 0.40000248 
-0.89379883 0.40000257 
-0.89331055 0.40000266 
-0.89282227 0.40000274 
-0.89233398 0.40000282 
-0.89184570 0.40000291 
-0.89135742 0.40000299 
-0.89086914 0.40000306 
-0.89038086 0.40000313 
-0.88989258 0.40000320 
-0.88940430 0.40000326 
-0.88891602 0.40000332 
-0.88842773 0.40000338 
-0.88793945 0.40000343 
-0.88745117 0.40000347 
-0.88696289 0.40000351 
-0.88647461 0.40000354 
-0.88598633 0.40000356 
-0.88549805 0.40000357 
-0.88500977 0.40000357 
-0.88452148 0.40000356 
-0.88403320 0.40000353 
-0.88354492 0.40000348 
-0.88305664 0.40000342 
-0.88256836 0.40000334 
-0.88208008 0.40000324 
-0.88159180 0.40000314 
-0.88110352 0.40000301 
-0.88061523 0.40000288 
-0.88012695 0.40000275 
-0.87963867 0.40000260 
-0.87915039 0.40000246 
-0.87866211 0.40000232 
-0.87817383 0.40000221 
-0.87768555 0.40000211 
-0.87719727 0.40000206 
-0.87670898 0.40000205 
-0.87622070 0.40000211 
-0.87573242 0.40000222 
-0.87524414 0.40000240 
-0.87475586 0.40000265 
-0.87426758 0.40000294 
-0.87377930 0.40000327 
-0.87329102 0.40000364 
-0.87280273 0.40000404 
-0.87231445 0.40000447 
-0.87182617 0.40000492 
-0.87133789 0.40000539 
-0.87084961 0.40000588 
-0.87036133 0.40000638 
-0.86987305 0.40000689 
-0.86938477 0.40000742 
-0.86889648 0.40000795 
-0.86840820 0.40000848 
-0.86791992 0.40000902 
-0.86743164 0.40000956 
-0.86694336 0.40001011 
-0.86645508 0.40001067 
-0.86596680 0.40001122 
-0.86547852 0.40001177 
-0.86499023 0.40001232 
-0.86450195 0.40001286 
-0.86401367 0.40001339 
-0.86352539 0.40001391 
-0.86303711 0.40001442 
-0.86254883 0.40001494 
-0.86206055 0.40001544 
-0.86157227 0.40001593 
-0.86108398 0.40001642 
-0.86059570 0.40001689 
-0.86010742 0.40001735 
-0.85961914 0.40001778 
-0.85913086 0.40001819 
-0.85864258 0.40001857 
-0.85815430 0.40001893 
-0.85766602 0.40001927 
-0.85717773 0.40001958 
-0.85668945 0.40001986 
-0.85620117 0.40002011 
-0.85571289 0.40002033 
-0.85522461 0.40002050 
-0.85473633 0.40002061 
-0.85424805 0.40002065 
-0.85375977 0.40002064 
-0.85327148 0.40002056 
-0.85278320 0.40002039 
-0.85229492 0.40002013 
-0.85180664 0.40001978 
-0.85131836 0.40001934 
-0.85083008 0.40001884 
-0.85034180 0.40001828 
-0.84985352 0.40001766 
-0.84936523 0.40001700 
-0.84887695 0.40001630 
-0.84838867 0.40001557 
-0.84790039 0.40001481 
-0.84741211 0.40001406 
-0.84692383 0.40001333 
-0.84643555 0.40001265 
-0.84594727 0.40001206 
-0.84545898 0.40001157 
-0.84497070 0.40001123 
-0.84448242 0.40001108 
-0.84399414 0.40001116 
-0.84350586 0.40001149 
-0.84301758 0.40001207 
-0.84252930 0.40001289 
-0.84204102 0.40001391 
-0.84155273 0.40001513 
-0.84106445 0.40001652 
-0.84057617 0.40001805 
-0.84008789 0.40001969 
-0.83959961 0.40002142 
-0.83911133 0.40002323 
-0.83862305 0.40002509 
-0.83813477 0.40002701 
-0.83764648 0.40002896 
-0.83715820 0.40003092 
-0.83666992 0.40003291 
-0.83618164 0.40003493 
-0.83569336 0.40003697 
-0.83520508 0.40003900 
-0.83471680 0.40004105 
-0.83422852 0.40004309 
-0.83374023 0.40004510 
-0.83325195 0.40004709 
-0.83276367 0.40004904 
-0.83227539 0.40005095 
-0.83178711 0.40005283 
-0.83129883 0.40005469 
-0.83081055 0.40005653 
-0.83032227 0.40005831 
-0.82983398 0.40006007 
-0.82934570 0.40006179 
-0.82885742 0.40006344 
-0.82836914 0.40006499 
-0.82788086 0.40006646 
-0.82739258 0.40006783 
-0.82690430 0.40006911 
-0.82641602 0.40007031 
-0.82592773 0.40007141 
-0.82543945 0.40007239 
-0.82495117 0.40007326 
-0.82446289 0.40007402 
-0.82397461 0.40007461 
-0.82348633 0.40007496 
-0.82299805 0.40007509 
-0.82250977 0.40007500 
-0.82202148 0.40007468 
-0.82153320 0.40007405 
-0.82104492 0.40007311 
-0.82055664 0.40007187 
-0.82006836 0.40007037 
-0.81958008 0.40006864 
-0.81909180 0.40006674 
-0.81860352 0.40006466 
-0.81811523 0.40006244 
-0.81762695 0.40006012 
-0.81713867 0.40005769 
-0.81665039 0.40005517 
-0.81616211 0.40005265 
-0.81567383 0.40005014 
-0.81518555 0.40004770 
-0.81469727 0.40004541 
-0.81420898 0.40004332 
-0.81372070 0.40004149 
-0.81323242 0.40004001 
-0.81274414 0.40003901 
-0.81225586 0.40003857 
-0.81176758 0.40003875 
-0.81127930 0.40003956 
-0.81079102 0.40004102 
-0.81030273 0.40004314 
-0.80981445 0.40004587 
-0.80932617 0.40004912 
-0.80883789 0.40005279 
-0.80834961 0.40005682 
-0.80786133 0.40006115 
-0.80737305 0.40006573 
-0.80688477 0.40007050 
-0.80639648 0.40007541 
-0.80590820 0.40008039 
-0.80541992 0.40008548 
-0.80493164 0.40009064 
-0.80444336 0.40009589 
-0.80395508 0.40010113 
-0.80346680 0.40010639 
-0.80297852 0.40011164 
-0.80249023 0.40011682 
-0.80200195 0.40012194 
-0.80151367 0.40012693 
-0.80102539 0.40013184 
-0.80053711 0.40013664 
-0.80004883 0.40014139 
-0.79956055 0.40014606 
-0.79907227 0.40015059 
-0.79858398 0.40015504 
-0.79809570 0.40015939 
-0.79760742 0.40016355 
-0.79711914 0.40016745 
-0.79663086 0.40017113 
-0.79614258 0.40017456 
-0.79565430 0.40017777 
-0.79516602 0.40018075 
-0.79467773 0.40018346 
-0.79418945 0.40018585 
-0.79370117 0.40018799 
-0.79321289 0.40018982 
-0.79272461 0.40019121 
-0.79223633 0.40019203 
-0.79174805 0.40019225 
-0.79125977 0.40019197 
-0.79077148 0.40019107 
-0.79028320 0.40018943 
-0.78979492 0.40018704 
-0.78930664 0.40018394 
-0.78881836 0.40018021 
-0.78833008 0.40017596 
-0.78784180 0.40017134 
-0.78735352 0.40016634 
-0.78686523 0.40016100 
-0.78637695 0.40015545 
-0.78588867 0.40014964 
-0.78540039 0.40014362 
-0.78491211 0.40013757 
-0.78442383 0.40013152 
-0.78393555 0.40012554 
-0.78344727 0.40011977 
-0.78295898 0.40011432 
-0.78247070 0.40010925 
-0.78198242 0.40010473 
-0.78149414 0.40010098 
-0.78100586 0.40009813 
-0.78051758 0.40009630 
-0.78002930 0.40009559 
-0.77954102 0.40009608 
-0.77905273 0.40009793 
-0.77856445 0.40010112 
-0.77807617 0.40010553 
-0.77758789 0.40011103 
-0.77709961 0.40011749 
-0.77661133 0.40012479 
-0.77612305 0.40013277 
-0.77563477 0.40014134 
-0.77514648 0.40015032 
-0.77465820 0.40015960 
-0.77416992 0.40016917 
-0.77368164 0.40017898 
-0.77319336 0.40018897 
-0.77270508 0.40019900 
-0.77221680 0.40020907 
-0.77172852 0.40021913 
-0.77124023 0.40022907 
-0.77075195 0.40023888 
-0.77026367 0.40024843 
-0.76977539 0.40025779 
-0.76928711 0.40026690 
-0.76879883 0.40027592 
-0.76831055 0.40028474 
-0.76782227 0.40029326 
-0.76733398 0.40030162 
-0.76684570 0.40030978 
-0.76635742 0.40031756 
-0.76586914 0.40032485 
-0.76538086 0.40033171 
-0.76489258 0.40033810 
-0.76440430 0.40034403 
-0.76391602 0.40034951 
-0.76342773 0.40035445 
-0.76293945 0.40035879 
-0.76245117 0.40036266 
-0.76196289 0.40036595 
-0.76147461 0.40036840 
-0.76098633 0.40036977 
-0.76049805 0.40037005 
-0.76000977 0.40036937 
-0.75952148 0.40036757 
-0.75903320 0.40036439 
-0.75854492 0.40035988 
-0.75805664 0.40035408 
-0.75756836 0.40034717 
-0.75708008 0.40033937 
-0.75659180 0.40033093 
-0.75610352 0.40032182 
-0.75561523 0.40031216 
-0.75512695 0.40030211 
-0.75463867 0.40029162 
-0.75415039 0.40028073 
-0.75366211 0.40026974 
-0.75317383 0.40025868 
-0.75268555 0.40024764 
-0.75219727 0.40023683 
-0.75170898 0.40022640 
-0.75122070 0.40021645 
-0.75073242 0.40020714 
-0.75024414 0.40019883 
-0.74975586 0.40019170 
-0.74926758 0.40018590 
-0.74877930 0.40018159 
-0.74829102 0.40017892 
-0.74780273 0.40017826 
-0.74731445 0.40017972 
-0.74682617 0.40018330 
-0.74633789 0.40018885 
-0.74584961 0.40019623 
-0.74536133 0.40020531 
-0.74487305 0.40021588 
-0.74438477 0.40022775 
-0.74389648 0.40024059 
-0.74340820 0.40025421 
-0.74291992 0.40026853 
-0.74243164 0.40028334 
-0.74194336 0.40029855 
-0.74145508 0.40031390 
-0.74096680 0.40032932 
-0.74047852 0.40034474 
-0.73999023 0.40035994 
-0.73950195 0.40037492 
-0.73901367 0.40038943 
-0.73852539 0.40040358 
-0.73803711 0.40041722 
-0.73754883 0.40043064 
-0.73706055 0.40044364 
-0.73657227 0.40045608 
-0.73608398 0.40046819 
-0.73559570 0.40047995 
-0.73510742 0.40049106 
-0.73461914 0.40050139 
-0.73413086 0.40051112 
-0.73364258 0.40052013 
-0.73315430 0.40052846 
-0.73266602 0.40053606 
-0.73217773 0.40054287 
-0.73168945 0.40054881 
-0.73120117 0.40055413 
-0.73071289 0.40055865 
-0.73022461 0.40056195 
-0.72973633 0.40056368 
-0.72924805 0.40056391 
-0.72875977 0.40056279 
-0.72827148 0.40056007 
-0.72778320 0.40055544 
-0.72729492 0.40054896 
-0.72680664 0.40054067 
-0.72631836 0.40053087 
-0.72583008 0.40051987 
-0.72534180 0.40050799 
-0.72485352 0.40049523 
-0.72436523 0.40048166 
-0.72387695 0.40046760 
-0.72338867 0.40045287 
-0.72290039 0.40043754 
-0.72241211 0.40042188 
-0.72192383 0.40040598 
-0.72143555 0.40038988 
-0.72094727 0.40037379 
-0.72045898 0.40035791 
-0.71997070 0.40034223 
-0.71948242 0.40032696 
-0.71899414 0.40031258 
-0.71850586 0.40029943 
-0.71801758 0.40028765 
-0.71752930 0.40027742 
-0.71704102 0.40026902 
-0.71655273 0.40026307 
-0.71606445 0.40025994 
-0.71557617 0.40025990 
-0.71508789 0.40026291 
-0.71459961 0.40026887 
-0.71411133 0.40027772 
-0.71362305 0.40028932 
-0.71313477 0.40030336 
-0.71264648 0.40031931 
-0.71215820 0.40033688 
-0.71166992 0.40035579 
-0.71118164 0.40037558 
-0.71069336 0.40039603 
-0.71020508 0.40041675 
-0.70971680 0.40043752 
-0.70922852 0.40045823 
-0.70874023 0.40047846 
-0.70825195 0.40049833 
-0.70776367 0.40051736 
-0.70727539 0.40053571 
-0.70678711 0.40055304 
-0.70629883 0.40056980 
-0.70581055 0.40058577 
-0.70532227 0.40060068 
-0.70483398 0.40061492 
-0.70434570 0.40062841 
-0.70385742 0.40064086 
-0.70336914 0.40065218 
-0.70288086 0.40066274 
-0.70239258 0.40067245 
-0.70190430 0.40068128 
-0.70141602 0.40068923 
-0.70092773 0.40069620 
-0.70043945 0.40070223 
-0.69995117 0.40070771 
-0.69946289 0.40071241 
-0.69897461 0.40071567 
-0.69848633 0.40071715 
-0.69799805 0.40071703 
-0.69750977 0.40071552 
-0.69702148 0.40071220 
-0.69653320 0.40070680 
-0.69604492 0.40069935 
-0.69555664 0.40068982 
-0.69506836 0.40067859 
-0.69458008 0.40066604 
-0.69409180 0.40065248 
-0.69360352 0.40063789 
-0.69311523 0.40062220 
-0.69262695 0.40060596 
-0.69213867 0.40058881 
-0.69165039 0.40057077 
-0.69116211 0.40055197 
-0.69067383 0.40053257 
-0.69018555 0.40051258 
-0.68969727 0.40049214 
-0.68920898 0.40047137 
-0.68872070 0.40045012 
-0.68823242 0.40042859 
-0.68774414 0.40040742 
-0.68725586 0.40038717 
-0.68676758 0.40036793 
-0.68627930 0.40034990 
-0.68579102 0.40033341 
-0.68530273 0.40031935 
-0.68481445 0.40030862 
-0.68432617 0.40030188 
-0.68383789 0.40029947 
-0.68334961 0.40030149 
-0.68286133 0.40030823 
-0.68237305 0.40031976 
-0.68188477 0.40033561 
-0.68139648 0.40035491 
-0.68090820 0.40037721 
-0.68041992 0.40040177 
-0.67993164 0.40042763 
-0.67944336 0.40045431 
-0.67895508 0.40048118 
-0.67846680 0.40050779 
-0.67797852 0.40053392 
-0.67749023 0.40055893 
-0.67700195 0.40058321 
-0.67651367 0.40060605 
-0.67602539 0.40062776 
-0.67553711 0.40064769 
-0.67504883 0.40066660 
-0.67456055 0.40068426 
-0.67407227 0.40070036 
-0.67358398 0.40071537 
-0.67309570 0.40072929 
-0.67260742 0.40074173 
-0.67211914 0.40075266 
-0.67163086 0.40076267 
-0.67114258 0.40077165 
-0.67065430 0.40077951 
-0.67016602 0.40078619 
-0.66967773 0.40079165 
-0.66918945 0.40079622 
-0.66870117 0.40080036 
-0.66821289 0.40080391 
-0.66772461 0.40080594 
-0.66723633 0.40080619 
-0.66674805 0.40080505 
-0.66625977 0.40080277 
-0.66577148 0.40079884 
-0.66528320 0.40079320 
-0.66479492 0.40078569 
-0.66430664 0.40077605 
-0.66381836 0.40076458 
-0.66333008 0.40075169 
-0.66284180 0.40073753 
-0.66235352 0.40072192 
-0.66186523 0.40070474 
-0.66137695 0.40068690 
-0.66088867 0.40066773 
-0.66040039 0.40064726 
-0.65991211 0.40062547 
-0.65942383 0.40060268 
-0.65893555 0.40057887 
-0.65844727 0.40055420 
-0.65795898 0.40052888 
-0.65747070 0.40050275 
-0.65698242 0.40047577 
-0.65649414 0.40044858 
-0.65600586 0.40042171 
-0.65551758 0.40039505 
-0.65502930 0.40036859 
-0.65454102 0.40034241 
-0.65405273 0.40031791 
-0.65356445 0.40029670 
-0.65307617 0.40027990 
-0.65258789 0.40026876 
-0.65209961 0.40026427 
-0.65161133 0.40026783 
-0.65112305 0.40027993 
-0.65063477 0.40029977 
-0.65014648 0.40032599 
-0.64965820 0.40035745 
-0.64916992 0.40039216 
-0.64868164 0.40042795 
-0.64819336 0.40046392 
-0.64770508 0.40049918 
-0.64721680 0.40053315 
-0.64672852 0.40056541 
-0.64624023 0.40059553 
-0.64575195 0.40062441 
-0.64526367 0.40065105 
-0.64477539 0.40067577 
-0.64428711 0.40069786 
-0.64379883 0.40071856 
-0.64331055 0.40073763 
-0.64282227 0.40075453 
-0.64233398 0.40077048 
-0.64184570 0.40078564 
-0.64135742 0.40079927 
-0.64086914 0.40081075 
-0.64038086 0.40082102 
-0.63989258 0.40082995 
-0.63940430 0.40083745 
-0.63891602 0.40084303 
-0.63842773 0.40084734 
-0.63793945 0.40085103 
-0.63745117 0.40085472 
-0.63696289 0.40085770 
-0.63647461 0.40085914 
-0.63598633 0.40085884 
-0.63549805 0.40085749 
-0.63500977 0.40085510 
-0.63452148 0.40085192 
-0.63403320 0.40084802 
-0.63354492 0.40084300 
-0.63305664 0.40083558 
-0.63256836 0.40082642 
-0.63208008 0.40081596 
-0.63159180 0.40080453 
-0.63110352 0.40079125 
-0.63061523 0.40077683 
-0.63012695 0.40076263 
-0.62963867 0.40074775 
-0.62915039 0.40073136 
-0.62866211 0.40071414 
-0.62817383 0.40069655 
-0.62768555 0.40067890 
-0.62719727 0.40066089 
-0.62670898 0.40064405 
-0.62622070 0.40062805 
-0.62573242 0.40061277 
-0.62524414 0.40059795 
-0.62475586 0.40058494 
-0.62426758 0.40057312 
-0.62377930 0.40056260 
-0.62329102 0.40055263 
-0.62280273 0.40054647 
-0.62231445 0.40054676 
-0.62182617 0.40055491 
-0.62133789 0.40057183 
-0.62084961 0.40060031 
-0.62036133 0.40064338 
-0.61987305 0.40070181 
-0.61938477 0.40077383 
-0.61889648 0.40085844 
-0.61840820 0.40095365 
-0.61791992 0.40105649 
-0.61743164 0.40116333 
-0.61694336 0.40127410 
-0.61645508 0.40138783 
-0.61596680 0.40150429 
-0.61547852 0.40162271 
-0.61499023 0.40174330 
-0.61450195 0.40186746 
-0.61401367 0.40199399 
-0.61352539 0.40212287 
-0.61303711 0.40225377 
-0.61254883 0.40238867 
-0.61206055 0.40252744 
-0.61157227 0.40266900 
-0.61108398 0.40281602 
-0.61059570 0.40296858 
-0.61010742 0.40312547 
-0.60961914 0.40328521 
-0.60913086 0.40344969 
-0.60864258 0.40361861 
-0.60815430 0.40379212 
-0.60766602 0.40396914 
-0.60717773 0.40415095 
-0.60668945 0.40433835 
-0.60620117 0.40453248 
-0.60571289 0.40473190 
-0.60522461 0.40493544 
-0.60473633 0.40514270 
-0.60424805 0.40535487 
-0.60375977 0.40557192 
-0.60327148 0.40579424 
-0.60278320 0.40602183 
-0.60229492 0.40625386 
-0.60180664 0.40648805 
-0.60131836 0.40672539 
-0.60083008 0.40696665 
-0.60034180 0.40721230 
-0.59985352 0.40746106 
-0.59936523 0.40771352 
-0.59887695 0.40797177 
-0.59838867 0.40823408 
-0.59790039 0.40849914 
-0.59741211 0.40876756 
-0.59692383 0.40903992 
-0.59643555 0.40931639 
-0.59594727 0.40959672 
-0.59545898 0.40988241 
-0.59497070 0.41017245 
-0.59448242 0.41046602 
-0.59399414 0.41076319 
-0.59350586 0.41106551 
-0.59301758 0.41137143 
-0.59252930 0.41168028 
-0.59204102 0.41199053 
-0.59155273 0.41230567 
-0.59106445 0.41262817 
-0.59057617 0.41295792 
-0.59008789 0.41329367 
-0.58959961 0.41363541 
-0.58911133 0.41398476 
-0.58862305 0.41434199 
-0.58813477 0.41470579 
-0.58764648 0.41507578 
-0.58715820 0.41545251 
-0.58666992 0.41583506 
-0.58618164 0.41622090 
-0.58569336 0.41661066 
-0.58520508 0.41700308 
-0.58471680 0.41739710 
-0.58422852 0.41779216 
-0.58374023 0.41818664 
-0.58325195 0.41858329 
-0.58276367 0.41897934 
-0.58227539 0.41937544 
-0.58178711 0.41976904 
-0.58129883 0.42016411 
-0.58081055 0.42055997 
-0.58032227 0.42095557 
-0.57983398 0.42135494 
-0.57934570 0.42175862 
-0.57885742 0.42216391 
-0.57836914 0.42256902 
-0.57788086 0.42297720 
-0.57739258 0.42338818 
-0.57690430 0.42380151 
-0.57641602 0.42421506 
-0.57592773 0.42463108 
-0.57543945 0.42505229 
-0.57495117 0.42548075 
-0.57446289 0.42591385 
-0.57397461 0.42634823 
-0.57348633 0.42678444 
-0.57299805 0.42722515 
-0.57250977 0.42766966 
-0.57202148 0.42811783 
-0.57153320 0.42857167 
-0.57104492 0.42902894 
-0.57055664 0.42948540 
-0.57006836 0.42994399 
-0.56958008 0.43040755 
-0.56909180 0.43087633 
-0.56860352 0.43134865 
-0.56811523 0.43182573 
-0.56762695 0.43231415 
-0.56713867 0.43280973 
-0.56665039 0.43330936 
-0.56616211 0.43381111 
-0.56567383 0.43431766 
-0.56518555 0.43482976 
-0.56469727 0.43534588 
-0.56420898 0.43586977 
-0.56372070 0.43640204 
-0.56323242 0.43694080 
-0.56274414 0.43748470 
-0.56225586 0.43803842 
-0.56176758 0.43859971 
-0.56127930 0.43916516 
-0.56079102 0.43972694 
-0.56030273 0.44029672 
-0.55981445 0.44088348 
-0.55932617 0.44148661 
-0.55883789 0.44209801 
-0.55834961 0.44271724 
-0.55786133 0.44335112 
-0.55737305 0.44400279 
-0.55688477 0.44466106 
-0.55639648 0.44532887 
-0.55590820 0.44601705 
-0.55541992 0.44672673 
-0.55493164 0.44744854 
-0.55444336 0.44819395 
-0.55395508 0.44896979 
-0.55346680 0.44977567 
-0.55297852 0.45060234 
-0.55249023 0.45146916 
-0.55200195 0.45239982 
-0.55151367 0.45339345 
-0.55102539 0.45443732 
-0.55053711 0.45553928 
-0.55004883 0.45672889 
-0.54956055 0.45802324 
-0.54907227 0.45940292 
-0.54858398 0.46092670 
-0.54809570 0.46264090 
-0.54760742 0.46459974 
-0.54711914 0.46680453 
-0.54663086 0.46937596 
-0.54614258 0.47242511 
-0.54565430 0.47612073 
-0.54516602 0.48057116 
-0.54467773 0.48629778 
-0.54418945 0.49389648 
-0.54370117 0.50455675 
-0.54321289 0.51998815 
-0.54272461 0.54425901 
-0.54223633 0.58394669 
-0.54174805 0.64588005 
-0.54125977 0.71867225 
-0.54077148 0.77184479 
-0.54028320 0.79435828 
-0.53979492 0.80123528 
-0.53930664 0.80346973 
-0.53881836 0.80359648 
-0.53833008 0.80366470 
-0.53784180 0.80331612 
-0.53735352 0.80328966 
-0.53686523 0.80326196 
-0.53637695 0.80341594 
-0.53588867 0.80333966 
-0.53540039 0.80343280 
-0.53491211 0.80340621 
-0.53442383 0.80335439 
-0.53393555 0.80307373 
-0.53344727 0.80311226 
-0.53295898 0.80315747 
-0.53247070 0.80317713 
-0.53198242 0.80317464 
-0.53149414 0.80326620 
-0.53100586 0.80325286 
-0.53051758 0.80323531 
-0.53002930 0.80324167 
-0.52954102 0.80332836 
-0.52905273 0.80336954 
-0.52856445 0.80337075 
-0.52807617 0.80335601 
-0.52758789 0.80331413 
-0.52709961 0.80316257 
-0.52661133 0.80306827 
-0.52612305 0.80304364 
-0.52563477 0.80307708 
-0.52514648 0.80310191 
-0.52465820 0.80311349 
-0.52416992 0.80314989 
-0.52368164 0.80319752 
-0.52319336 0.80321739 
-0.52270508 0.80324359 
-0.52221680 0.80328392 
-0.52172852 0.80331449 
-0.52124023 0.80333096 
-0.52075195 0.80332018 
-0.52026367 0.80327971 
-0.51977539 0.80320770 
-0.51928711 0.80314578 
-0.51879883 0.80310778 
-0.51831055 0.80307315 
-0.51782227 0.80304403 
-0.51733398 0.80300444 
-0.51684570 0.80296853 
-0.51635742 0.80294683 
-0.51586914 0.80293378 
-0.51538086 0.80289651 
-0.51489258 0.80284968 
-0.51440430 0.80279647 
-0.51391602 0.80273007 
-0.51342773 0.80267502 
-0.51293945 0.80262769 
-0.51245117 0.80257802 
-0.51196289 0.80252773 
-0.51147461 0.80250545 
-0.51098633 0.80251299 
-0.51049805 0.80253060 
-0.51000977 0.80255212 
-0.50952148 0.80258734 
-0.50903320 0.80263084 
-0.50854492 0.80267702 
-0.50805664 0.80272021 
-0.50756836 0.80275595 
-0.50708008 0.80278384 
-0.50659180 0.80280761 
-0.50610352 0.80282851 
-0.50561523 0.80285479 
-0.50512695 0.80288312 
-0.50463867 0.80291337 
-0.50415039 0.80294297 
-0.50366211 0.80296732 
-0.50317383 0.80298068 
-0.50268555 0.80297518 
-0.50219727 0.80295892 
-0.50170898 0.80293508 
-0.50122070 0.80289238 
-0.50073242 0.80283923 
-0.50024414 0.80277803 
-0.49975586 0.80271836 
-0.49926758 0.80265875 
-0.49877930 0.80260998 
-0.49829102 0.80256750 
-0.49780273 0.80253031 
-0.49731445 0.80250373 
-0.49682617 0.80248056 
-0.49633789 0.80246223 
-0.49584961 0.80245928 
-0.49536133 0.80247416 
-0.49487305 0.80250053 
-0.49438477 0.80253765 
-0.49389648 0.80258768 
-0.49340820 0.80264385 
-0.49291992 0.80269955 
-0.49243164 0.80275681 
-0.49194336 0.80281672 
-0.49145508 0.80287328 
-0.49096680 0.80292758 
-0.49047852 0.80297879 
-0.48999023 0.80302940 
-0.48950195 0.80307969 
-0.48901367 0.80312981 
-0.48852539 0.80318002 
-0.48803711 0.80323047 
-0.48754883 0.80328009 
-0.48706055 0.80332655 
-0.48657227 0.80337290 
-0.48608398 0.80341647 
-0.48559570 0.80345577 
-0.48510742 0.80349197 
-0.48461914 0.80352620 
-0.48413086 0.80355576 
-0.48364258 0.80358216 
-0.48315430 0.80360896 
-0.48266602 0.80363436 
-0.48217773 0.80365505 
-0.48168945 0.80367282 
-0.48120117 0.80368311 
-0.48071289 0.80368547 
-0.48022461 0.80368435 
-0.47973633 0.80367849 
-0.47924805 0.80366608 
-0.47875977 0.80364917 
-0.47827148 0.80362738 
-0.47778320 0.80359754 
-0.47729492 0.80356006 
-0.47680664 0.80351533 
-0.47631836 0.80346238 
-0.47583008 0.80340330 
-0.47534180 0.80334023 
-0.47485352 0.80327142 
-0.47436523 0.80320038 
-0.47387695 0.80312880 
-0.47338867 0.80305780 
-0.47290039 0.80298514 
-0.47241211 0.80291346 
-0.47192383 0.80284547 
-0.47143555 0.80278135 
-0.47094727 0.80271827 
-0.47045898 0.80265627 
-0.46997070 0.80259361 
-0.46948242 0.80253115 
-0.46899414 0.80246864 
-0.46850586 0.80240862 
-0.46801758 0.80234911 
-0.46752930 0.80229168 
-0.46704102 0.80223769 
-0.46655273 0.80218513 
-0.46606445 0.80213593 
-0.46557617 0.80208946 
-0.46508789 0.80204806 
-0.46459961 0.80201221 
-0.46411133 0.80198223 
-0.46362305 0.80195604 
-0.46313477 0.80193362 
-0.46264648 0.80191571 
-0.46215820 0.80190184 
-0.46166992 0.80189104 
-0.46118164 0.80188514 
-0.46069336 0.80188401 
-0.46020508 0.80188742 
-0.45971680 0.80189373 
-0.45922852 0.80190273 
-0.45874023 0.80191143 
-0.45825195 0.80191949 
-0.45776367 0.80192695 
-0.45727539 0.80193432 
-0.45678711 0.80194202 
-0.45629883 0.80195025 
-0.45581055 0.80195716 
-0.45532227 0.80196338 
-0.45483398 0.80196944 
-0.45434570 0.80197541 
-0.45385742 0.80197948 
-0.45336914 0.80198247 
-0.45288086 0.80198191 
-0.45239258 0.80197991 
-0.45190430 0.80197686 
-0.45141602 0.80197155 
-0.45092773 0.80196348 
-0.45043945 0.80195371 
-0.44995117 0.80194165 
-0.44946289 0.80192604 
-0.44897461 0.80190865 
-0.44848633 0.80188852 
-0.44799805 0.80186548 
-0.44750977 0.80184050 
-0.44702148 0.80181332 
-0.44653320 0.80178318 
-0.44604492 0.80175050 
-0.44555664 0.80171509 
-0.44506836 0.80167637 
-0.44458008 0.80163627 
-0.44409180 0.80159512 
-0.44360352 0.80155221 
-0.44311523 0.80150852 
-0.44262695 0.80146492 
-0.44213867 0.80142183 
-0.44165039 0.80137803 
-0.44116211 0.80133421 
-0.44067383 0.80129208 
-0.44018555 0.80125172 
-0.43969727 0.80121156 
-0.43920898 0.80117227 
-0.43872070 0.80113306 
-0.43823242 0.80109402 
-0.43774414 0.80105499 
-0.43725586 0.80101728 
-0.43676758 0.80098019 
-0.43627930 0.80094398 
-0.43579102 0.80090911 
-0.43530273 0.80087489 
-0.43481445 0.80084203 
-0.43432617 0.80081064 
-0.43383789 0.80078147 
-0.43334961 0.80075447 
-0.43286133 0.80072976 
-0.43237305 0.80070671 
-0.43188477 0.80068526 
-0.43139648 0.80066569 
-0.43090820 0.80064797 
-0.43041992 0.80063175 
-0.42993164 0.80061775 
-0.42944336 0.80060598 
-0.42895508 0.80059658 
-0.42846680 0.80058888 
-0.42797852 0.80058290 
-0.42749023 0.80057748 
-0.42700195 0.80057249 
-0.42651367 0.80056784 
-0.42602539 0.80056366 
-0.42553711 0.80055999 
-0.42504883 0.80055693 
-0.42456055 0.80055382 
-0.42407227 0.80055080 
-0.42358398 0.80054814 
-0.42309570 0.80054582 
-0.42260742 0.80054326 
-0.42211914 0.80054066 
-0.42163086 0.80053728 
-0.42114258 0.80053373 
-0.42065430 0.80053006 
-0.42016602 0.80052588 
-0.41967773 0.80052108 
-0.41918945 0.80051594 
-0.41870117 0.80051037 
-0.41821289 0.80050398 
-0.41772461 0.80049723 
-0.41723633 0.80048988 
-0.41674805 0.80048187 
-0.41625977 0.80047346 
-0.41577148 0.80046459 
-0.41528320 0.80045510 
-0.41479492 0.80044508 
-0.41430664 0.80043446 
-0.41381836 0.80042309 
-0.41333008 0.80041147 
-0.41284180 0.80039966 
-0.41235352 0.80038749 
-0.41186523 0.80037517 
-0.41137695 0.80036294 
-0.41088867 0.80035089 
-0.41040039 0.80033872 
-0.40991211 0.80032657 
-0.40942383 0.80031486 
-0.40893555 0.80030363 
-0.40844727 0.80029249 
-0.40795898 0.80028163 
-0.40747070 0.80027085 
-0.40698242 0.80026018 
-0.40649414 0.80024955 
-0.40600586 0.80023930 
-0.40551758 0.80022927 
-0.40502930 0.80021950 
-0.40454102 0.80021009 
-0.40405273 0.80020089 
-0.40356445 0.80019204 
-0.40307617 0.80018360 
-0.40258789 0.80017572 
-0.40209961 0.80016839 
-0.40161133 0.80016163 
-0.40112305 0.80015532 
-0.40063477 0.80014944 
-0.40014648 0.80014405 
-0.39965820 0.80013914 
-0.39916992 0.80013464 
-0.39868164 0.80013071 
-0.39819336 0.80012735 
-0.39770508 0.80012460 
-0.39721680 0.80012232 
-0.39672852 0.80012050 
-0.39624023 0.80011888 
-0.39575195 0.80011743 
-0.39526367 0.80011612 
-0.39477539 0.80011497 
-0.39428711 0.80011397 
-0.39379883 0.80011315 
-0.39331055 0.80011236 
-0.39282227 0.80011162 
-0.39233398 0.80011098 
-0.39184570 0.80011044 
-0.39135742 0.80010987 
-0.39086914 0.80010931 
-0.39038086 0.80010860 
-0.38989258 0.80010786 
-0.38940430 0.80010710 
-0.38891602 0.80010623 
-0.38842773 0.80010524 
-0.38793945 0.80010418 
-0.38745117 0.80010302 
-0.38696289 0.80010170 
-0.38647461 0.80010030 
-0.38598633 0.80009877 
-0.38549805 0.80009710 
-0.38500977 0.80009535 
-0.38452148 0.80009350 
-0.38403320 0.80009152 
-0.38354492 0.80008944 
-0.38305664 0.80008723 
-0.38256836 0.80008487 
-0.38208008 0.80008245 
-0.38159180 0.80008000 
-0.38110352 0.80007747 
-0.38061523 0.80007492 
-0.38012695 0.80007238 
-0.37963867 0.80006987 
-0.37915039 0.80006733 
-0.37866211 0.80006480 
-0.37817383 0.80006236 
-0.37768555 0.80006000 
-0.37719727 0.80005767 
-0.37670898 0.80005539 
-0.37622070 0.80005313 
-0.37573242 0.80005089 
-0.37524414 0.80004867 
-0.37475586 0.80004653 
-0.37426758 0.80004443 
-0.37377930 0.80004238 
-0.37329102 0.80004042 
-0.37280273 0.80003850 
-0.37231445 0.80003665 
-0.37182617 0.80003488 
-0.37133789 0.80003323 
-0.37084961 0.80003169 
-0.37036133 0.80003027 
-0.36987305 0.80002894 
-0.36938477 0.80002770 
-0.36889648 0.80002657 
-0.36840820 0.80002554 
-0.36791992 0.80002460 
-0.36743164 0.80002378 
-0.36694336 0.80002308 
-0.36645508 0.80002250 
-0.36596680 0.80002203 
-0.36547852 0.80002166 
-0.36499023 0.80002134 
-0.36450195 0.80002106 
-0.36401367 0.80002081 
-0.36352539 0.80002061 
-0.36303711 0.80002044 
-0.36254883 0.80002030 
-0.36206055 0.80002018 
-0.36157227 0.80002007 
-0.36108398 0.80001998 
-0.36059570 0.80001991 
-0.36010742 0.80001984 
-0.35961914 0.80001977 
-0.35913086 0.80001967 
-0.35864258 0.80001956 
-0.35815430 0.80001945 
-0.35766602 0.80001931 
-0.35717773 0.80001916 
-0.35668945 0.80001898 
-0.35620117 0.80001879 
-0.35571289 0.80001856 
-0.35522461 0.80001832 
-0.35473633 0.80001805 
-0.35424805 0.80001775 
-0.35375977 0.80001744 
-0.35327148 0.80001711 
-0.35278320 0.80001675 
-0.35229492 0.80001636 
-0.35180664 0.80001596 
-0.35131836 0.80001552 
-0.35083008 0.80001508 
-0.35034180 0.80001463 
-0.34985352 0.80001416 
-0.34936523 0.80001368 
-0.34887695 0.80001321 
-0.34838867 0.80001274 
-0.34790039 0.80001227 
-0.34741211 0.80001180 
-0.34692383 0.80001134 
-0.34643555 0.80001089 
-0.34594727 0.80001045 
-0.34545898 0.80001002 
-0.34497070 0.80000960 
-0.34448242 0.80000917 
-0.34399414 0.80000875 
-0.34350586 0.80000835 
-0.34301758 0.80000795 
-0.34252930 0.80000756 
-0.34204102 0.80000719 
-0.34155273 0.80000682 
-0.34106445 0.80000647 
-0.34057617 0.80000613 
-0.34008789 0.80000582 
-0.33959961 0.80000552 
-0.33911133 0.80000525 
-0.33862305 0.80000499 
-0.33813477 0.80000476 
-0.33764648 0.80000454 
-0.33715820 0.80000434 
-0.33666992 0.80000416 
-0.33618164 0.80000400 
-0.33569336 0.80000387 
-0.33520508 0.80000376 
-0.33471680 0.80000367 
-0.33422852 0.80000360 
-0.33374023 0.80000354 
-0.33325195 0.80000349 
-0.33276367 0.80000345 
-0.33227539 0.80000341 
-0.33178711 0.80000339 
-0.33129883 0.80000337 
-0.33081055 0.80000335 
-0.33032227 0.80000334 
-0.32983398 0.80000333 
-0.32934570 0.80000332 
-0.32885742 0.80000332 
-0.32836914 0.80000331 
-0.32788086 0.80000330 
-0.32739258 0.80000329 
-0.32690430 0.80000328 
-0.32641602 0.80000326 
-0.32592773 0.80000324 
-0.32543945 0.80000321 
-0.32495117 0.80000318 
-0.32446289 0.80000315 
-0.32397461 0.80000311 
-0.32348633 0.80000307 
-0.32299805 0.80000302 
-0.32250977 0.80000297 
-0.32202148 0.80000291 
-0.32153320 0.80000285 
-0.32104492 0.80000279 
-0.32055664 0.80000272 
-0.32006836 0.80000264 
-0.31958008 0.80000257 
-0.31909180 0.80000249 
-0.31860352 0.80000241 
-0.31811523 0.80000233 
-0.31762695 0.80000225 
-0.31713867 0.80000217 
-0.31665039 0.80000209 
-0.31616211 0.80000200 
-0.31567383 0.80000192 
-0.31518555 0.80000603 
-0.31469727 0.80001969 
-0.31420898 0.80004116 
-0.31372070 0.80006889 
-0.31323242 0.80010052 
-0.31274414 0.80013617 
-0.31225586 0.80017593 
-0.31176758 0.80021910 
-0.31127930 0.80026560 
-0.31079102 0.80031481 
-0.31030273 0.80036673 
-0.30981445 0.80042129 
-0.30932617 0.80047830 
-0.30883789 0.80053738 
-0.30834961 0.80059859 
-0.30786133 0.80066189 
-0.30737305 0.80072552 
-0.30688477 0.80078762 
-0.30639648 0.80084739 
-0.30590820 0.80090559 
-0.30541992 0.80096376 
-0.30493164 0.80101967 
-0.30444336 0.80107947 
-0.30395508 0.80114197 
-0.30346680 0.80120524 
-0.30297852 0.80126790 
-0.30249023 0.80132919 
-0.30200195 0.80138804 
-0.30151367 0.80143969 
-0.30102539 0.80149733 
-0.30053711 0.80155864 
-0.30004883 0.80164055 
-0.29956055 0.80174585 
-0.29907227 0.80185367 
-0.29858398 0.80192494 
-0.29809570 0.80195512 
-0.29760742 0.80212564 
-0.29711914 0.80221046 
-0.29663086 0.80223418 
-0.29614258 0.80228414 
-0.29565430 0.80242022 
-0.29516602 0.80255096 
-0.29467773 0.80273556 
-0.29418945 0.80273135 
-0.29370117 0.80282631 
-0.29321289 0.80291110 
-0.29272461 0.80298087 
-0.29223633 0.80309545 
-0.29174805 0.80321909 
-0.29125977 0.80337116 
-0.29077148 0.80340726 
-0.29028320 0.80346800 
-0.28979492 0.80356566 
-0.28930664 0.80365009 
-0.28881836 0.80374543 
-0.28833008 0.80390877 
-0.28784180 0.80421881 
-0.28735352 0.80429958 
-0.28686523 0.80420214 
-0.28637695 0.80434329 
-0.28588867 0.80442721 
-0.28540039 0.80453036 
-0.28491211 0.80465740 
-0.28442383 0.80473715 
-0.28393555 0.80485934 
-0.28344727 0.80499394 
-0.28295898 0.80505880 
-0.28247070 0.80515773 
-0.28198242 0.80523869 
-0.28149414 0.80533540 
-0.28100586 0.80551096 
-0.28051758 0.80555817 
-0.28002930 0.80560659 
-0.27954102 0.80567596 
-0.27905273 0.80582565 
-0.27856445 0.80588738 
-0.27807617 0.80597429 
-0.27758789 0.80604881 
-0.27709961 0.80632072 
-0.27661133 0.80627409 
-0.27612305 0.80636881 
-0.27563477 0.80645220 
-0.27514648 0.80654499 
-0.27465820 0.80665057 
-0.27416992 0.80674569 
-0.27368164 0.80681502 
-0.27319336 0.80686940 
-0.27270508 0.80693559 
-0.27221680 0.80701218 
-0.27172852 0.80710461 
-0.27124023 0.80721203 
-0.27075195 0.80731163 
-0.27026367 0.80740686 
-0.26977539 0.80748585 
-0.26928711 0.80754559 
-0.26879883 0.80762982 
-0.26831055 0.80771383 
-0.26782227 0.80780388 
-0.26733398 0.80790009 
-0.26684570 0.80801300 
-0.26635742 0.80809190 
-0.26586914 0.80816325 
-0.26538086 0.80823571 
-0.26489258 0.80829126 
-0.26440430 0.80834577 
-0.26391602 0.80840367 
-0.26342773 0.80845141 
-0.26293945 0.80850277 
-0.26245117 0.80853854 
-0.26196289 0.80866799 
-0.26147461 0.80870657 
-0.26098633 0.80879019 
-0.26049805 0.80884240 
-0.26000977 0.80891670 
-0.25952148 0.80904676 
-0.25903320 0.80906793 
-0.25854492 0.80914818 
-0.25805664 0.80922864 
-0.25756836 0.80930787 
-0.25708008 0.80937811 
-0.25659180 0.80943906 
-0.25610352 0.80952193 
-0.25561523 0.80960912 
-0.25512695 0.80967335 
-0.25463867 0.80973344 
-0.25415039 0.80979194 
-0.25366211 0.80987863 
-0.25317383 0.80995475 
-0.25268555 0.80999451 
-0.25219727 0.81001757 
-0.25170898 0.81006190 
-0.25122070 0.81010548 
-0.25073242 0.81014950 
-0.25024414 0.81023871 
-0.24975586 0.81035140 
-0.24926758 0.81043016 
-0.24877930 0.81049516 
-0.24829102 0.81047719 
-0.24780273 0.81049442 
-0.24731445 0.81056404 
-0.24682617 0.81081209 
-0.24633789 0.81074780 
-0.24584961 0.81082373 
-0.24536133 0.81089338 
-0.24487305 0.81093299 
-0.24438477 0.81097533 
-0.24389648 0.81100965 
-0.24340820 0.81106986 
-0.24291992 0.81118026 
-0.24243164 0.81121660 
-0.24194336 0.81126197 
-0.24145508 0.81128947 
-0.24096680 0.81134939 
-0.24047852 0.81146208 
-0.23999023 0.81152929 
-0.23950195 0.81155387 
-0.23901367 0.81160014 
-0.23852539 0.81165681 
-0.23803711 0.81171733 
-0.23754883 0.81177866 
-0.23706055 0.81183401 
-0.23657227 0.81188576 
-0.23608398 0.81194688 
-0.23559570 0.81201693 
-0.23510742 0.81208273 
-0.23461914 0.81215209 
-0.23413086 0.81221959 
-0.23364258 0.81226129 
-0.23315430 0.81229914 
-0.23266602 0.81235734 
-0.23217773 0.81242929 
-0.23168945 0.81245554 
-0.23120117 0.81242393 
-0.23071289 0.81260685 
-0.23022461 0.81258787 
-0.22973633 0.81263924 
-0.22924805 0.81269074 
-0.22875977 0.81276583 
-0.22827148 0.81283671 
-0.22778320 0.81289722 
-0.22729492 0.81294890 
-0.22680664 0.81302025 
-0.22631836 0.81307781 
-0.22583008 0.81311216 
-0.22534180 0.81316723 
-0.22485352 0.81322070 
-0.22436523 0.81324231 
-0.22387695 0.81328112 
-0.22338867 0.81339304 
-0.22290039 0.81343843 
-0.22241211 0.81346093 
-0.22192383 0.81355660 
-0.22143555 0.81356629 
-0.22094727 0.81360584 
-0.22045898 0.81369493 
-0.21997070 0.81378281 
-0.21948242 0.81375719 
-0.21899414 0.81386399 
-0.21850586 0.81386484 
-0.21801758 0.81390103 
-0.21752930 0.81393691 
-0.21704102 0.81396438 
-0.21655273 0.81402104 
-0.21606445 0.81414895 
-0.21557617 0.81412154 
-0.21508789 0.81417657 
-0.21459961 0.81423248 
-0.21411133 0.81427869 
-0.21362305 0.81431920 
-0.21313477 0.81438030 
-0.21264648 0.81453267 
-0.21215820 0.81447896 
-0.21166992 0.81454809 
-0.21118164 0.81461942 
-0.21069336 0.81462124 
-0.21020508 0.81466483 
-0.20971680 0.81477835 
-0.20922852 0.81478715 
-0.20874023 0.81481336 
-0.20825195 0.81487771 
-0.20776367 0.81495614 
-0.20727539 0.81495393 
-0.20678711 0.81490786 
-0.20629883 0.81510279 
-0.20581055 0.81504883 
-0.20532227 0.81507177 
-0.20483398 0.81511949 
-0.20434570 0.81521640 
-0.20385742 0.81525901 
-0.20336914 0.81531249 
-0.20288086 0.81536511 
-0.20239258 0.81537416 
-0.20190430 0.81538958 
-0.20141602 0.81550523 
-0.20092773 0.81558359 
-0.20043945 0.81558291 
-0.19995117 0.81567731 
-0.19946289 0.81569179 
-0.19897461 0.81572834 
-0.19848633 0.81580957 
-0.19799805 0.81591740 
-0.19750977 0.81594215 
-0.19702148 0.81594617 
-0.19653320 0.81601017 
-0.19604492 0.81604905 
-0.19555664 0.81605906 
-0.19506836 0.81610624 
-0.19458008 0.81617911 
-0.19409180 0.81619509 
-0.19360352 0.81625285 
-0.19311523 0.81630788 
-0.19262695 0.81637662 
-0.19213867 0.81641755 
-0.19165039 0.81644503 
-0.19116211 0.81648915 
-0.19067383 0.81653728 
-0.19018555 0.81655014 
-0.18969727 0.81657915 
-0.18920898 0.81663280 
-0.18872070 0.81667524 
-0.18823242 0.81680540 
-0.18774414 0.81686461 
-0.18725586 0.81686373 
-0.18676758 0.81690860 
-0.18627930 0.81696890 
-0.18579102 0.81705379 
-0.18530273 0.81704447 
-0.18481445 0.81705522 
-0.18432617 0.81710158 
-0.18383789 0.81719904 
-0.18334961 0.81725805 
-0.18286133 0.81725840 
-0.18237305 0.81729321 
-0.18188477 0.81733390 
-0.18139648 0.81736264 
-0.18090820 0.81745189 
-0.18041992 0.81754991 
-0.17993164 0.81752261 
-0.17944336 0.81755561 
-0.17895508 0.81761138 
-0.17846680 0.81765574 
-0.17797852 0.81770954 
-0.17749023 0.81777895 
-0.17700195 0.81782089 
-0.17651367 0.81787388 
-0.17602539 0.81792610 
-0.17553711 0.81798598 
-0.17504883 0.81802638 
-0.17456055 0.81806353 
-0.17407227 0.81807325 
-0.17358398 0.81808208 
-0.17309570 0.81816862 
-0.17260742 0.81828622 
-0.17211914 0.81833994 
-0.17163086 0.81837073 
-0.17114258 0.81839926 
-0.17065430 0.81842036 
-0.17016602 0.81844531 
-0.16967773 0.81847090 
-0.16918945 0.81851452 
-0.16870117 0.81858550 
-0.16821289 0.81861683 
-0.16772461 0.81870023 
-0.16723633 0.81882610 
-0.16674805 0.81882984 
-0.16625977 0.81885256 
-0.16577148 0.81892838 
-0.16528320 0.81900084 
-0.16479492 0.81906055 
-0.16430664 0.81907530 
-0.16381836 0.81913117 
-0.16333008 0.81921488 
-0.16284180 0.81917842 
-0.16235352 0.81920808 
-0.16186523 0.81931274 
-0.16137695 0.81934432 
-0.16088867 0.81939068 
-0.16040039 0.81948845 
-0.15991211 0.81956220 
-0.15942383 0.81954822 
-0.15893555 0.81959606 
-0.15844727 0.81963667 
-0.15795898 0.81973081 
-0.15747070 0.81980839 
-0.15698242 0.81974366 
-0.15649414 0.81990271 
-0.15600586 0.81988182 
-0.15551758 0.81991605 
-0.15502930 0.81995154 
-0.15454102 0.82000473 
-0.15405273 0.82005348 
-0.15356445 0.82008294 
-0.15307617 0.82015351 
-0.15258789 0.82021479 
-0.15209961 0.82018113 
-0.15161133 0.82029165 
-0.15112305 0.82037791 
-0.15063477 0.82039319 
-0.15014648 0.82042690 
-0.14965820 0.82049523 
-0.14916992 0.82055392 
-0.14868164 0.82060753 
-0.14819336 0.82066590 
-0.14770508 0.82071396 
-0.14721680 0.82074974 
-0.14672852 0.82079233 
-0.14624023 0.82082886 
-0.14575195 0.82086684 
-0.14526367 0.82090130 
-0.14477539 0.82094974 
-0.14428711 0.82100497 
-0.14379883 0.82104471 
-0.14331055 0.82110033 
-0.14282227 0.82113607 
-0.14233398 0.82121125 
-0.14184570 0.82117257 
-0.14135742 0.82134464 
-0.14086914 0.82131722 
-0.14038086 0.82140983 
-0.13989258 0.82146808 
-0.13940430 0.82149096 
-0.13891602 0.82148745 
-0.13842773 0.82150063 
-0.13793945 0.82164770 
-0.13745117 0.82172602 
-0.13696289 0.82169208 
-0.13647461 0.82174563 
-0.13598633 0.82179867 
-0.13549805 0.82186072 
-0.13500977 0.82192267 
-0.13452148 0.82197553 
-0.13403320 0.82203140 
-0.13354492 0.82208526 
-0.13305664 0.82214463 
-0.13256836 0.82220450 
-0.13208008 0.82225491 
-0.13159180 0.82227179 
-0.13110352 0.82229729 
-0.13061523 0.82235276 
-0.13012695 0.82239760 
-0.12963867 0.82247683 
-0.12915039 0.82258606 
-0.12866211 0.82259894 
-0.12817383 0.82256313 
-0.12768555 0.82265835 
-0.12719727 0.82278835 
-0.12670898 0.82280822 
-0.12622070 0.82287851 
-0.12573242 0.82293144 
-0.12524414 0.82302617 
-0.12475586 0.82302411 
-0.12426758 0.82306874 
-0.12377930 0.82312509 
-0.12329102 0.82318785 
-0.12280273 0.82325073 
-0.12231445 0.82330297 
-0.12182617 0.82334296 
-0.12133789 0.82338977 
-0.12084961 0.82341177 
-0.12036133 0.82345362 
-0.11987305 0.82357622 
-0.11938477 0.82363250 
-0.11889648 0.82365119 
-0.11840820 0.82372991 
-0.11791992 0.82382863 
-0.11743164 0.82389584 
-0.11694336 0.82396558 
-0.11645508 0.82404179 
-0.11596680 0.82405877 
-0.11547852 0.82409534 
-0.11499023 0.82419959 
-0.11450195 0.82425069 
-0.11401367 0.82427507 
-0.11352539 0.82433089 
-0.11303711 0.82442425 
-0.11254883 0.82449758 
-0.11206055 0.82450993 
-0.11157227 0.82455756 
-0.11108398 0.82461278 
-0.11059570 0.82468738 
-0.11010742 0.82469792 
-0.10961914 0.82485410 
-0.10913086 0.82485654 
-0.10864258 0.82489977 
-0.10815430 0.82493824 
-0.10766602 0.82500779 
-0.10717773 0.82509704 
-0.10668945 0.82517460 
-0.10620117 0.82523238 
-0.10571289 0.82528989 
-0.10522461 0.82535037 
-0.10473633 0.82548089 
-0.10424805 0.82540449 
-0.10375977 0.82545499 
-0.10327148 0.82560749 
-0.10278320 0.82567969 
-0.10229492 0.82569412 
-0.10180664 0.82578168 
-0.10131836 0.82584928 
-0.10083008 0.82593249 
-0.10034180 0.82603018 
-0.09985352 0.82606985 
-0.09936523 0.82612913 
-0.09887695 0.82622586 
-0.09838867 0.82625474 
-0.09790039 0.82629114 
-0.09741211 0.82636077 
-0.09692383 0.82643716 
-0.09643555 0.82650427 
-0.09594727 0.82657549 
-0.09545898 0.82658661 
-0.09497070 0.82679336 
-0.09448242 0.82676753 
-0.09399414 0.82681146 
-0.09350586 0.82686497 
-0.09301758 0.82692660 
-0.09252930 0.82699541 
-0.09204102 0.82706790 
-0.09155273 0.82713006 
-0.09106445 0.82718252 
-0.09057617 0.82722254 
-0.09008789 0.82732686 
-0.08959961 0.82744829 
-0.08911133 0.82747087 
-0.08862305 0.82748980 
-0.08813477 0.82755478 
-0.08764648 0.82763772 
-0.08715820 0.82772174 
-0.08666992 0.82776896 
-0.08618164 0.82780262 
-0.08569336 0.82785373 
-0.08520508 0.82788479 
-0.08471680 0.82793796 
-0.08422852 0.82809399 
-0.08374023 0.82818844 
-0.08325195 0.82815896 
-0.08276367 0.82829198 
-0.08227539 0.82831533 
-0.08178711 0.82838227 
-0.08129883 0.82846223 
-0.08081055 0.82855501 
-0.08032227 0.82863515 
-0.07983398 0.82870912 
-0.07934570 0.82875971 
-0.07885742 0.82877276 
-0.07836914 0.82885960 
-0.07788086 0.82897301 
-0.07739258 0.82900448 
-0.07690430 0.82906676 
-0.07641602 0.82912830 
-0.07592773 0.82920784 
-0.07543945 0.82932398 
-0.07495117 0.82940777 
-0.07446289 0.82944524 
-0.07397461 0.82953992 
-0.07348633 0.82961346 
-0.07299805 0.82963734 
-0.07250977 0.82967044 
-0.07202148 0.82972876 
-0.07153320 0.82970627 
-0.07104492 0.82990684 
-0.07055664 0.82991335 
-0.07006836 0.82996906 
-0.06958008 0.83001426 
-0.06909180 0.83008135 
-0.06860352 0.83012693 
-0.06811523 0.83018254 
-0.06762695 0.83024326 
-0.06713867 0.83040073 
-0.06665039 0.83041057 
-0.06616211 0.83050768 
-0.06567383 0.83059898 
-0.06518555 0.83069903 
-0.06469727 0.83079233 
-0.06420898 0.83085830 
-0.06372070 0.83091611 
-0.06323242 0.83095810 
-0.06274414 0.83101691 
-0.06225586 0.83109155 
-0.06176758 0.83116196 
-0.06127930 0.83122418 
-0.06079102 0.83125244 
-0.06030273 0.83132884 
-0.05981445 0.83138633 
-0.05932617 0.83140719 
-0.05883789 0.83145098 
-0.05834961 0.83153035 
-0.05786133 0.83169403 
-0.05737305 0.83174396 
-0.05688477 0.83179293 
-0.05639648 0.83178915 
-0.05590820 0.83200966 
-0.05541992 0.83197130 
-0.05493164 0.83204342 
-0.05444336 0.83209008 
-0.05395508 0.83218055 
-0.05346680 0.83221860 
-0.05297852 0.83227463 
-0.05249023 0.83232007 
-0.05200195 0.83251012 
-0.05151367 0.83249231 
-0.05102539 0.83255080 
-0.05053711 0.83261984 
-0.05004883 0.83270854 
-0.04956055 0.83275433 
-0.04907227 0.83277156 
-0.04858398 0.83282288 
-0.04809570 0.83287956 
-0.04760742 0.83293591 
-0.04711914 0.83300362 
-0.04663086 0.83303420 
-0.04614258 0.83306180 
-0.04565430 0.83311485 
-0.04516602 0.83318894 
-0.04467773 0.83330764 
-0.04418945 0.83339265 
-0.04370117 0.83333323 
-0.04321289 0.83355498 
-0.04272461 0.83351206 
-0.04223633 0.83357822 
-0.04174805 0.83363233 
-0.04125977 0.83369137 
-0.04077148 0.83378558 
-0.04028320 0.83384187 
-0.03979492 0.83386902 
-0.03930664 0.83392158 
-0.03881836 0.83397496 
-0.03833008 0.83400645 
-0.03784180 0.83404579 
-0.03735352 0.83407119 
-0.03686523 0.83428677 
-0.03637695 0.83430525 
-0.03588867 0.83439165 
-0.03540039 0.83442114 
-0.03491211 0.83445061 
-0.03442383 0.83441229 
-0.03393555 0.83471477 
-0.03344727 0.83465993 
-0.03295898 0.83473604 
-0.03247070 0.83480912 
-0.03198242 0.83485345 
-0.03149414 0.83491852 
-0.03100586 0.83498293 
-0.03051758 0.83502982 
-0.03002930 0.83507802 
-0.02954102 0.83509687 
-0.02905273 0.83513473 
-0.02856445 0.83519691 
-0.02807617 0.83525690 
-0.02758789 0.83531912 
-0.02709961 0.83536771 
-0.02661133 0.83540184 
-0.02612305 0.83543879 
-0.02563477 0.83548588 
-0.02514648 0.83551183 
-0.02465820 0.83557559 
-0.02416992 0.83572044 
-0.02368164 0.83576347 
-0.02319336 0.83574865 
-0.02270508 0.83581608 
-0.02221680 0.83587182 
-0.02172852 0.83582899 
-0.02124023 0.83600785 
-0.02075195 0.83595277 
-0.02026367 0.83598671 
-0.01977539 0.83607895 
-0.01928711 0.83614474 
-0.01879883 0.83615715 
-0.01831055 0.83619558 
-0.01782227 0.83623165 
-0.01733398 0.83621215 
-0.01684570 0.83639273 
-0.01635742 0.83638822 
-0.01586914 0.83650594 
-0.01538086 0.83658560 
-0.01489258 0.83660037 
-0.01440430 0.83661771 
-0.01391602 0.83665652 
-0.01342773 0.83664136 
-0.01293945 0.83671869 
-0.01245117 0.83678851 
-0.01196289 0.83676766 
-0.01147461 0.83677464 
-0.01098633 0.83678043 
-0.01049805 0.83680773 
-0.01000977 0.83685023 
-0.00952148 0.83689840 
-0.00903320 0.83693916 
-0.00854492 0.83698008 
-0.00805664 0.83702414 
-0.00756836 0.83700853 
-0.00708008 0.83705841 
-0.00659180 0.83711118 
-0.00610352 0.83707805 
-0.00561523 0.83709700 
-0.00512695 0.83709191 
-0.00463867 0.83703970 
-0.00415039 0.83700636 
-0.00366211 0.83704789 
-0.00317383 0.83701147 
-0.00268555 0.83692389 
-0.00219727 0.83691114 
-0.00170898 0.83690711 
-0.00122070 0.83690110 
-0.00073242 0.83687319 
-0.00024414 0.83679590 
0.00024414 0.83670310 
0.00073242 0.83662280 
0.00122070 0.83655837 
0.00170898 0.83648591 
0.00219727 0.83643497 
0.00268555 0.83635432 
0.00317383 0.83624668 
0.00366211 0.83621153 
0.00415039 0.83617735 
0.00463867 0.83604606 
0.00512695 0.83596354 
0.00561523 0.83590225 
0.00610352 0.83584400 
0.00659180 0.83577305 
0.00708008 0.83567203 
0.00756836 0.83552945 
0.00805664 0.83536441 
0.00854492 0.83529275 
0.00903320 0.83520636 
0.00952148 0.83503645 
0.01000977 0.83494294 
0.01049805 0.83481532 
0.01098633 0.83465957 
0.01147461 0.83443139 
0.01196289 0.83439734 
0.01245117 0.83425320 
0.01293945 0.83408581 
0.01342773 0.83395679 
0.01391602 0.83381071 
0.01440430 0.83362334 
0.01489258 0.83339127 
0.01538086 0.83328682 
0.01586914 0.83311549 
0.01635742 0.83300181 
0.01684570 0.83290092 
0.01733398 0.83276857 
0.01782227 0.83257340 
0.01831055 0.83236493 
0.01879883 0.83216850 
0.01928711 0.83197900 
0.01977539 0.83178885 
0.02026367 0.83159508 
0.02075195 0.83140081 
0.02124023 0.83121329 
0.02172852 0.83103512 
0.02221680 0.83085599 
0.02270508 0.83063804 
0.02319336 0.83042024 
0.02368164 0.83023149 
0.02416992 0.83005784 
0.02465820 0.82989874 
0.02514648 0.82973389 
0.02563477 0.82949116 
0.02612305 0.82927411 
0.02661133 0.82908695 
0.02709961 0.82884795 
0.02758789 0.82862369 
0.02807617 0.82841517 
0.02856445 0.82821028 
0.02905273 0.82800559 
0.02954102 0.82772577 
0.03002930 0.82760937 
0.03051758 0.82740314 
0.03100586 0.82713995 
0.03149414 0.82691411 
0.03198242 0.82668935 
0.03247070 0.82647298 
0.03295898 0.82626011 
0.03344727 0.82603469 
0.03393555 0.82579456 
0.03442383 0.82554443 
0.03491211 0.82527214 
0.03540039 0.82506356 
0.03588867 0.82490737 
0.03637695 0.82474666 
0.03686523 0.82453911 
0.03735352 0.82425869 
0.03784180 0.82400190 
0.03833008 0.82372327 
0.03881836 0.82345833 
0.03930664 0.82321630 
0.03979492 0.82298259 
0.04028320 0.82275340 
0.04077148 0.82253665 
0.04125977 0.82230946 
0.04174805 0.82206265 
0.04223633 0.82178808 
0.04272461 0.82158018 
0.04321289 0.82135900 
0.04370117 0.82105934 
0.04418945 0.82081488 
0.04467773 0.82055389 
0.04516602 0.82036894 
0.04565430 0.82016916 
0.04614258 0.81984176 
0.04663086 0.81969236 
0.04711914 0.81938126 
0.04760742 0.81909886 
0.04809570 0.81890123 
0.04858398 0.81872730 
0.04907227 0.81845798 
0.04956055 0.81820687 
0.05004883 0.81792031 
0.05053711 0.81766797 
0.05102539 0.81745216 
0.05151367 0.81723631 
0.05200195 0.81702773 
0.05249023 0.81679038 
0.05297852 0.81652760 
0.05346680 0.81625798 
0.05395508 0.81599453 
0.05444336 0.81577508 
0.05493164 0.81554479 
0.05541992 0.81520600 
0.05590820 0.81513901 
0.05639648 0.81480638 
0.05688477 0.81456088 
0.05737305 0.81426259 
0.05786133 0.81402646 
0.05834961 0.81377766 
0.05883789 0.81346289 
0.05932617 0.81325196 
0.05981445 0.81296129 
0.06030273 0.81272993 
0.06079102 0.81255142 
0.06127930 0.81226539 
0.06176758 0.81201121 
0.06225586 0.81173327 
0.06274414 0.81146219 
0.06323242 0.81124335 
0.06372070 0.81094795 
0.06420898 0.81069643 
0.06469727 0.81054221 
0.06518555 0.81025552 
0.06567383 0.81002329 
0.06616211 0.80980025 
0.06665039 0.80953912 
0.06713867 0.80929668 
0.06762695 0.80906959 
0.06811523 0.80882471 
0.06860352 0.80857660 
0.06909180 0.80832770 
0.06958008 0.80805123 
0.07006836 0.80778025 
0.07055664 0.80752855 
0.07104492 0.80725852 
0.07153320 0.80698097 
0.07202148 0.80670105 
0.07250977 0.80640358 
0.07299805 0.80613836 
0.07348633 0.80591949 
0.07397461 0.80565452 
0.07446289 0.80537455 
0.07495117 0.80511117 
0.07543945 0.80484974 
0.07592773 0.80461996 
0.07641602 0.80430101 
0.07690430 0.80397003 
0.07739258 0.80368882 
0.07788086 0.80339295 
0.07836914 0.80315853 
0.07885742 0.80297709 
0.07934570 0.80262730 
0.07983398 0.80237132 
0.08032227 0.80217109 
0.08081055 0.80181360 
0.08129883 0.80150712 
0.08178711 0.80114483 
0.08227539 0.80095610 
0.08276367 0.80068385 
0.08325195 0.80050532 
0.08374023 0.80006232 
0.08422852 0.79978963 
0.08471680 0.79955229 
0.08520508 0.79929794 
0.08569336 0.79900549 
0.08618164 0.79875561 
0.08666992 0.79847189 
0.08715820 0.79808205 
0.08764648 0.79786623 
0.08813477 0.79756118 
0.08862305 0.79724867 
0.08911133 0.79702393 
0.08959961 0.79680788 
0.09008789 0.79644769 
0.09057617 0.79612229 
0.09106445 0.79574903 
0.09155273 0.79564174 
0.09204102 0.79530172 
0.09252930 0.79504031 
0.09301758 0.79476484 
0.09350586 0.79445211 
0.09399414 0.79411172 
0.09448242 0.79380467 
0.09497070 0.79352345 
0.09545898 0.79323705 
0.09594727 0.79295971 
0.09643555 0.79267469 
0.09692383 0.79233706 
0.09741211 0.79210670 
0.09790039 0.79187985 
0.09838867 0.79150394 
0.09887695 0.79117873 
0.09936523 0.79090576 
0.09985352 0.79061440 
0.10034180 0.79020313 
0.10083008 0.79010906 
0.10131836 0.78971451 
0.10180664 0.78942057 
0.10229492 0.78913807 
0.10278320 0.78883803 
0.10327148 0.78852503 
0.10375977 0.78824079 
0.10424805 0.78798226 
0.10473633 0.78768490 
0.10522461 0.78727867 
0.10571289 0.78707186 
0.10620117 0.78664993 
0.10668945 0.78636488 
0.10717773 0.78607636 
0.10766602 0.78573693 
0.10815430 0.78539766 
0.10864258 0.78513265 
0.10913086 0.78494515 
0.10961914 0.78463283 
0.11010742 0.78429885 
0.11059570 0.78398284 
0.11108398 0.78369342 
0.11157227 0.78338642 
0.11206055 0.78307828 
0.11254883 0.78277830 
0.11303711 0.78247903 
0.11352539 0.78217276 
0.11401367 0.78186811 
0.11450195 0.78155876 
0.11499023 0.78124076 
0.11547852 0.78093755 
0.11596680 0.78065071 
0.11645508 0.78036062 
0.11694336 0.78007166 
0.11743164 0.77972630 
0.11791992 0.77948876 
0.11840820 0.77911238 
0.11889648 0.77878799 
0.11938477 0.77847430 
0.11987305 0.77815981 
0.12036133 0.77785291 
0.12084961 0.77748096 
0.12133789 0.77714921 
0.12182617 0.77688380 
0.12231445 0.77658656 
0.12280273 0.77631205 
0.12329102 0.77597962 
0.12377930 0.77559871 
0.12426758 0.77530575 
0.12475586 0.77502874 
0.12524414 0.77471934 
0.12573242 0.77447821 
0.12622070 0.77411603 
0.12670898 0.77371883 
0.12719727 0.77331989 
0.12768555 0.77330049 
0.12817383 0.77286033 
0.12866211 0.77250773 
0.12915039 0.77223505 
0.12963867 0.77195050 
0.13012695 0.77155558 
0.13061523 0.77118009 
0.13110352 0.77090917 
0.13159180 0.77064782 
0.13208008 0.77022855 
0.13256836 0.76989057 
0.13305664 0.76957245 
0.13354492 0.76924510 
0.13403320 0.76891627 
0.13452148 0.76857689 
0.13500977 0.76822958 
0.13549805 0.76791734 
0.13598633 0.76762314 
0.13647461 0.76727410 
0.13696289 0.76697102 
0.13745117 0.76668176 
0.13793945 0.76613470 
0.13842773 0.76608893 
0.13891602 0.76567355 
0.13940430 0.76524753 
0.13989258 0.76489782 
0.14038086 0.76453603 
0.14086914 0.76416768 
0.14135742 0.76384036 
0.14184570 0.76350090 
0.14233398 0.76313780 
0.14282227 0.76274507 
0.14331055 0.76241688 
0.14379883 0.76214891 
0.14428711 0.76190656 
0.14477539 0.76162057 
0.14526367 0.76120358 
0.14575195 0.76080925 
0.14624023 0.76044478 
0.14672852 0.76017240 
0.14721680 0.75985239 
0.14770508 0.75946809 
0.14819336 0.75915817 
0.14868164 0.75872756 
0.14916992 0.75837697 
0.14965820 0.75806659 
0.15014648 0.75770568 
0.15063477 0.75744149 
0.15112305 0.75708078 
0.15161133 0.75666240 
0.15209961 0.75627221 
0.15258789 0.75587612 
0.15307617 0.75554201 
0.15356445 0.75526624 
0.15405273 0.75491011 
0.15454102 0.75452389 
0.15502930 0.75416155 
0.15551758 0.75380443 
0.15600586 0.75343812 
0.15649414 0.75299614 
0.15698242 0.75261029 
0.15747070 0.75242448 
0.15795898 0.75208942 
0.15844727 0.75159730 
0.15893555 0.75123536 
0.15942383 0.75080747 
0.15991211 0.75064395 
0.16040039 0.75019047 
0.16088867 0.74983433 
0.16137695 0.74943769 
0.16186523 0.74903893 
0.16235352 0.74864411 
0.16284180 0.74822457 
0.16333008 0.74780946 
0.16381836 0.74740861 
0.16430664 0.74701549 
0.16479492 0.74662901 
0.16528320 0.74623495 
0.16577148 0.74586007 
0.16625977 0.74548393 
0.16674805 0.74507591 
0.16723633 0.74465781 
0.16772461 0.74421169 
0.16821289 0.74377219 
0.16870117 0.74335940 
0.16918945 0.74295163 
0.16967773 0.74251654 
0.17016602 0.74204122 
0.17065430 0.74158431 
0.17114258 0.74123907 
0.17163086 0.74087900 
0.17211914 0.74043477 
0.17260742 0.73999966 
0.17309570 0.73952680 
0.17358398 0.73903681 
0.17407227 0.73853429 
0.17456055 0.73805586 
0.17504883 0.73754721 
0.17553711 0.73716639 
0.17602539 0.73673829 
0.17651367 0.73618477 
0.17700195 0.73564081 
0.17749023 0.73508721 
0.17797852 0.73457355 
0.17846680 0.73408141 
0.17895508 0.73358748 
0.17944336 0.73286914 
0.17993164 0.73267644 
0.18041992 0.73185675 
0.18090820 0.73122095 
0.18139648 0.73056582 
0.18188477 0.72989292 
0.18237305 0.72918096 
0.18286133 0.72846736 
0.18334961 0.72771352 
0.18383789 0.72689496 
0.18432617 0.72605919 
0.18481445 0.72513230 
0.18530273 0.72408878 
0.18579102 0.72289832 
0.18627930 0.72159884 
0.18676758 0.72014201 
0.18725586 0.71839000 
0.18774414 0.71654301 
0.18823242 0.71449456 
0.18872070 0.71188417 
0.18920898 0.70888363 
0.18969727 0.70568223 
0.19018555 0.70256816 
0.19067383 0.69990554 
0.19116211 0.69783227 
0.19165039 0.69593950 
0.19213867 0.69390559 
0.19262695 0.69152562 
0.19311523 0.68906216 
0.19360352 0.68706422 
0.19409180 0.68570852 
0.19458008 0.68490908 
0.19506836 0.68445574 
0.19555664 0.68408460 
0.19604492 0.68363266 
0.19653320 0.68295022 
0.19702148 0.68180518 
0.19750977 0.68089824 
0.19799805 0.67922625 
0.19848633 0.67763318 
0.19897461 0.67598470 
0.19946289 0.67431124 
0.19995117 0.67265002 
0.20043945 0.67090568 
0.20092773 0.66915625 
0.20141602 0.66733922 
0.20190430 0.66540609 
0.20239258 0.66337658 
0.20288086 0.66118511 
0.20336914 0.65876645 
0.20385742 0.65619434 
0.20434570 0.65340493 
0.20483398 0.64996373 
0.20532227 0.64598832 
0.20581055 0.64107921 
0.20629883 0.63530346 
0.20678711 0.62948716 
0.20727539 0.62543802 
0.20776367 0.62097554 
0.20825195 0.61477596 
0.20874023 0.60832210 
0.20922852 0.60364202 
0.20971680 0.60110346 
0.21020508 0.59898898 
0.21069336 0.59604907 
0.21118164 0.59251401 
0.21166992 0.58874102 
0.21215820 0.58543766 
0.21264648 0.58271409 
0.21313477 0.57994433 
0.21362305 0.57723346 
0.21411133 0.57495149 
0.21459961 0.57276510 
0.21508789 0.57056908 
0.21557617 0.56796133 
0.21606445 0.56568474 
0.21655273 0.56374384 
0.21704102 0.56103192 
0.21752930 0.55790977 
0.21801758 0.55474857 
0.21850586 0.55156962 
0.21899414 0.54831939 
0.21948242 0.54584479 
0.21997070 0.54340567 
0.22045898 0.54123570 
0.22094727 0.53812235 
0.22143555 0.53474049 
0.22192383 0.53196162 
0.22241211 0.53019750 
0.22290039 0.52844467 
0.22338867 0.52601982 
0.22387695 0.52409433 
0.22436523 0.52231608 
0.22485352 0.52072478 
0.22534180 0.51927316 
0.22583008 0.51791805 
0.22631836 0.51666635 
0.22680664 0.51585252 
0.22729492 0.51520271 
0.22778320 0.51422809 
0.22827148 0.51322591 
0.22875977 0.51224285 
0.22924805 0.51147692 
0.22973633 0.51087587 
0.23022461 0.51037392 
0.23071289 0.51025496 
0.23120117 0.50975314 
0.23168945 0.50911521 
0.23217773 0.50835263 
0.23266602 0.50762574 
0.23315430 0.50699040 
0.23364258 0.50638984 
0.23413086 0.50568948 
0.23461914 0.50507601 
0.23510742 0.50452310 
0.23559570 0.50388385 
0.23608398 0.50329886 
0.23657227 0.50273521 
0.23706055 0.50213063 
0.23754883 0.50174985 
0.23803711 0.50123605 
0.23852539 0.50103663 
0.23901367 0.50044239 
0.23950195 0.49985541 
0.23999023 0.49972080 
0.24047852 0.49945625 
0.24096680 0.49916538 
0.24145508 0.49893425 
0.24194336 0.49867699 
0.24243164 0.49840681 
0.24291992 0.49811916 
0.24340820 0.49781956 
0.24389648 0.49754883 
0.24438477 0.49725130 
0.24487305 0.49735879 
0.24536133 0.49702175 
0.24584961 0.49690867 
0.24633789 0.49663706 
0.24682617 0.49638934 
0.24731445 0.49622839 
0.24780273 0.49599759 
0.24829102 0.49579975 
0.24877930 0.49566701 
0.24926758 0.49555174 
0.24975586 0.49541527 
0.25024414 0.49525345 
0.25073242 0.49505628 
0.25122070 0.49485526 
0.25170898 0.49471636 
0.25219727 0.49458100 
0.25268555 0.49439960 
0.25317383 0.49413649 
0.25366211 0.49387851 
0.25415039 0.49363548 
0.25463867 0.49342666 
0.25512695 0.49329955 
0.25561523 0.49319844 
0.25610352 0.49310827 
0.25659180 0.49307283 
0.25708008 0.49306037 
0.25756836 0.49301996 
0.25805664 0.49294566 
0.25854492 0.49289230 
0.25903320 0.49280050 
0.25952148 0.49267940 
0.26000977 0.49265252 
0.26049805 0.49279565 
0.26098633 0.49257046 
0.26147461 0.49245122 
0.26196289 0.49233235 
0.26245117 0.49221724 
0.26293945 0.49201384 
0.26342773 0.49207701 
0.26391602 0.49182887 
0.26440430 0.49169699 
0.26489258 0.49156912 
0.26538086 0.49146226 
0.26586914 0.49140099 
0.26635742 0.49135969 
0.26684570 0.49129084 
0.26733398 0.49125437 
0.26782227 0.49119457 
0.26831055 0.49116377 
0.26879883 0.49120415 
0.26928711 0.49111691 
0.26977539 0.49103318 
0.27026367 0.49099888 
0.27075195 0.49098097 
0.27124023 0.49084330 
0.27172852 0.49065062 
0.27221680 0.49050913 
0.27270508 0.49036622 
0.27319336 0.49024523 
0.27368164 0.49012898 
0.27416992 0.48998205 
0.27465820 0.48986393 
0.27514648 0.48979134 
0.27563477 0.48967940 
0.27612305 0.48966773 
0.27661133 0.48990684 
0.27709961 0.48970962 
0.27758789 0.48971695 
0.27807617 0.48972156 
0.27856445 0.48969441 
0.27905273 0.48961864 
0.27954102 0.48953389 
0.28002930 0.48945775 
0.28051758 0.48940178 
0.28100586 0.48928078 
0.28149414 0.48925316 
0.28198242 0.48917699 
0.28247070 0.48898078 
0.28295898 0.48891239 
0.28344727 0.48862496 
0.28393555 0.48875264 
0.28442383 0.48849487 
0.28491211 0.48836990 
0.28540039 0.48828160 
0.28588867 0.48811823 
0.28637695 0.48795015 
0.28686523 0.48783205 
0.28735352 0.48761668 
0.28784180 0.48744961 
0.28833008 0.48774282 
0.28881836 0.48737850 
0.28930664 0.48735933 
0.28979492 0.48720540 
0.29028320 0.48696364 
0.29077148 0.48731832 
0.29125977 0.48707869 
0.29174805 0.48690406 
0.29223633 0.48679284 
0.29272461 0.48665878 
0.29321289 0.48645970 
0.29370117 0.48628119 
0.29418945 0.48623521 
0.29467773 0.48616631 
0.29516602 0.48602549 
0.29565430 0.48595828 
0.29614258 0.48586236 
0.29663086 0.48577093 
0.29711914 0.48572847 
0.29760742 0.48570464 
0.29809570 0.48565767 
0.29858398 0.48559304 
0.29907227 0.48538975 
0.29956055 0.48557339 
0.30004883 0.48535623 
0.30053711 0.48527786 
0.30102539 0.48511551 
0.30151367 0.48490101 
0.30200195 0.48471037 
0.30249023 0.48454131 
0.30297852 0.48437162 
0.30346680 0.48421308 
0.30395508 0.48405434 
0.30444336 0.48390238 
0.30493164 0.48375242 
0.30541992 0.48361230 
0.30590820 0.48346897 
0.30639648 0.48332760 
0.30688477 0.48317213 
0.30737305 0.48301038 
0.30786133 0.48282704 
0.30834961 0.48262907 
0.30883789 0.48242442 
0.30932617 0.48222272 
0.30981445 0.48203767 
0.31030273 0.48186217 
0.31079102 0.48170724 
0.31127930 0.48155696 
0.31176758 0.48141883 
0.31225586 0.48128088 
0.31274414 0.48114832 
0.31323242 0.48100850 
0.31372070 0.48086437 
0.31420898 0.48071088 
0.31469727 0.48055173 
0.31518555 0.48038730 
0.31567383 0.48021792 
0.31616211 0.48004814 
0.31665039 0.47986245 
0.31713867 0.47966728 
0.31762695 0.47944907 
0.31811523 0.47921974 
0.31860352 0.47897854 
0.31909180 0.47874453 
0.31958008 0.47853123 
0.32006836 0.47832970 
0.32055664 0.47813947 
0.32104492 0.47793931 
0.32153320 0.47773576 
0.32202148 0.47752132 
0.32250977 0.47731714 
0.32299805 0.47713091 
0.32348633 0.47696560 
0.32397461 0.47681392 
0.32446289 0.47667005 
0.32495117 0.47653470 
0.32543945 0.47639606 
0.32592773 0.47625582 
0.32641602 0.47611285 
0.32690430 0.47597333 
0.32739258 0.47582991 
0.32788086 0.47568387 
0.32836914 0.47553697 
0.32885742 0.47538988 
0.32934570 0.47523796 
0.32983398 0.47508148 
0.33032227 0.47492645 
0.33081055 0.47477274 
0.33129883 0.47461927 
0.33178711 0.47446438 
0.33227539 0.47431412 
0.33276367 0.47416352 
0.33325195 0.47401034 
0.33374023 0.47385599 
0.33422852 0.47370225 
0.33471680 0.47354807 
0.33520508 0.47338043 
0.33569336 0.47319894 
0.33618164 0.47299878 
0.33666992 0.47278729 
0.33715820 0.47256979 
0.33764648 0.47236420 
0.33813477 0.47217626 
0.33862305 0.47201109 
0.33911133 0.47185789 
0.33959961 0.47171526 
0.34008789 0.47157565 
0.34057617 0.47143784 
0.34106445 0.47129725 
0.34155273 0.47115333 
0.34204102 0.47100088 
0.34252930 0.47084603 
0.34301758 0.47069140 
0.34350586 0.47053817 
0.34399414 0.47038365 
0.34448242 0.47022963 
0.34497070 0.47008479 
0.34545898 0.46994060 
0.34594727 0.46979748 
0.34643555 0.46965455 
0.34692383 0.46952046 
0.34741211 0.46938735 
0.34790039 0.46925532 
0.34838867 0.46912327 
0.34887695 0.46899552 
0.34936523 0.46887008 
0.34985352 0.46873848 
0.35034180 0.46861229 
0.35083008 0.46847836 
0.35131836 0.46834802 
0.35180664 0.46819819 
0.35229492 0.46804470 
0.35278320 0.46786385 
0.35327148 0.46767639 
0.35375977 0.46747880 
0.35424805 0.46730303 
0.35473633 0.46714359 
0.35522461 0.46700468 
0.35571289 0.46688167 
0.35620117 0.46677298 
0.35668945 0.46667724 
0.35717773 0.46658320 
0.35766602 0.46649336 
0.35815430 0.46640448 
0.35864258 0.46631772 
0.35913086 0.46622641 
0.35961914 0.46612997 
0.36010742 0.46602752 
0.36059570 0.46591558 
0.36108398 0.46578912 
0.36157227 0.46563942 
0.36206055 0.46546815 
0.36254883 0.46528447 
0.36303711 0.46510466 
0.36352539 0.46494002 
0.36401367 0.46479027 
0.36450195 0.46466072 
0.36499023 0.46454145 
0.36547852 0.46443312 
0.36596680 0.46432388 
0.36645508 0.46422445 
0.36694336 0.46412421 
0.36743164 0.46402653 
0.36791992 0.46392677 
0.36840820 0.46382841 
0.36889648 0.46372924 
0.36938477 0.46361720 
0.36987305 0.46349383 
0.37036133 0.46334930 
0.37084961 0.46319162 
0.37133789 0.46302543 
0.37182617 0.46287283 
0.37231445 0.46274299 
0.37280273 0.46263595 
0.37329102 0.46254739 
0.37377930 0.46247180 
0.37426758 0.46240878 
0.37475586 0.46234758 
0.37524414 0.46228673 
0.37573242 0.46222420 
0.37622070 0.46216294 
0.37670898 0.46209896 
0.37719727 0.46202976 
0.37768555 0.46195631 
0.37817383 0.46188111 
0.37866211 0.46180217 
0.37915039 0.46171127 
0.37963867 0.46161789 
0.38012695 0.46152440 
0.38061523 0.46143475 
0.38110352 0.46133949 
0.38159180 0.46124146 
0.38208008 0.46114556 
0.38256836 0.46105131 
0.38305664 0.46094842 
0.38354492 0.46083824 
0.38403320 0.46072895 
0.38452148 0.46062135 
0.38500977 0.46050516 
0.38549805 0.46037810 
0.38598633 0.46024707 
0.38647461 0.46011968 
0.38696289 0.45998115 
0.38745117 0.45984176 
0.38793945 0.45969699 
0.38842773 0.45955636 
0.38891602 0.45939562 
0.38940430 0.45922355 
0.38989258 0.45904374 
0.39038086 0.45887687 
0.39086914 0.45873090 
0.39135742 0.45860920 
0.39184570 0.45851058 
0.39233398 0.45841524 
0.39282227 0.45831894 
0.39331055 0.45820979 
0.39379883 0.45808918 
0.39428711 0.45795999 
0.39477539 0.45784005 
0.39526367 0.45774465 
0.39575195 0.45766399 
0.39624023 0.45758922 
0.39672852 0.45751266 
0.39721680 0.45743108 
0.39770508 0.45732943 
0.39819336 0.45721335 
0.39868164 0.45709974 
0.39916992 0.45700319 
0.39965820 0.45692669 
0.40014648 0.45685910 
0.40063477 0.45680573 
0.40112305 0.45675495 
0.40161133 0.45671168 
0.40209961 0.45665983 
0.40258789 0.45661267 
0.40307617 0.45655763 
0.40356445 0.45650666 
0.40405273 0.45644493 
0.40454102 0.45638612 
0.40502930 0.45631864 
0.40551758 0.45624701 
0.40600586 0.45615989 
0.40649414 0.45605868 
0.40698242 0.45593910 
0.40747070 0.45580852 
0.40795898 0.45568156 
0.40844727 0.45557162 
0.40893555 0.45548482 
0.40942383 0.45541144 
0.40991211 0.45534635 
0.41040039 0.45527825 
0.41088867 0.45520576 
0.41137695 0.45511119 
0.41186523 0.45499553 
0.41235352 0.45485502 
0.41284180 0.45471559 
0.41333008 0.45457787 
0.41381836 0.45445759 
0.41430664 0.45434010 
0.41479492 0.45423665 
0.41528320 0.45413212 
0.41577148 0.45403687 
0.41625977 0.45394173 
0.41674805 0.45385291 
0.41723633 0.45376864 
0.41772461 0.45369203 
0.41821289 0.45362342 
0.41870117 0.45355775 
0.41918945 0.45349737 
0.41967773 0.45344342 
0.42016602 0.45339865 
0.42065430 0.45335251 
0.42114258 0.45331170 
0.42163086 0.45327181 
0.42211914 0.45323681 
0.42260742 0.45318658 
0.42309570 0.45312166 
0.42358398 0.45303735 
0.42407227 0.45293784 
0.42456055 0.45282594 
0.42504883 0.45271268 
0.42553711 0.45262135 
0.42602539 0.45254033 
0.42651367 0.45247166 
0.42700195 0.45239312 
0.42749023 0.45232883 
0.42797852 0.45225580 
0.42846680 0.45218582 
0.42895508 0.45209922 
0.42944336 0.45202241 
0.42993164 0.45193892 
0.43041992 0.45185702 
0.43090820 0.45176354 
0.43139648 0.45167714 
0.43188477 0.45158346 
0.43237305 0.45148033 
0.43286133 0.45135945 
0.43334961 0.45122680 
0.43383789 0.45107177 
0.43432617 0.45090603 
0.43481445 0.45074217 
0.43530273 0.45060422 
0.43579102 0.45048034 
0.43627930 0.45037407 
0.43676758 0.45028056 
0.43725586 0.45020028 
0.43774414 0.45012510 
0.43823242 0.45005440 
0.43872070 0.44999421 
0.43920898 0.44993348 
0.43969727 0.44987662 
0.44018555 0.44981727 
0.44067383 0.44976792 
0.44116211 0.44971134 
0.44165039 0.44965683 
0.44213867 0.44959556 
0.44262695 0.44953928 
0.44311523 0.44946430 
0.44360352 0.44937562 
0.44409180 0.44926100 
0.44458008 0.44913211 
0.44506836 0.44898187 
0.44555664 0.44883885 
0.44604492 0.44871132 
0.44653320 0.44860798 
0.44702148 0.44851187 
0.44750977 0.44842519 
0.44799805 0.44834152 
0.44848633 0.44825836 
0.44897461 0.44816544 
0.44946289 0.44806784 
0.44995117 0.44796177 
0.45043945 0.44784952 
0.45092773 0.44772899 
0.45141602 0.44760491 
0.45190430 0.44748226 
0.45239258 0.44735773 
0.45288086 0.44723441 
0.45336914 0.44711534 
0.45385742 0.44699897 
0.45434570 0.44688392 
0.45483398 0.44676527 
0.45532227 0.44665503 
0.45581055 0.44654778 
0.45629883 0.44644365 
0.45678711 0.44633829 
0.45727539 0.44624170 
0.45776367 0.44615227 
0.45825195 0.44606441 
0.45874023 0.44597720 
0.45922852 0.44589551 
0.45971680 0.44582132 
0.46020508 0.44574280 
0.46069336 0.44566410 
0.46118164 0.44558573 
0.46166992 0.44551284 
0.46215820 0.44543089 
0.46264648 0.44534704 
0.46313477 0.44526087 
0.46362305 0.44517953 
0.46411133 0.44508734 
0.46459961 0.44499370 
0.46508789 0.44488715 
0.46557617 0.44477151 
0.46606445 0.44463599 
0.46655273 0.44449461 
0.46704102 0.44435937 
0.46752930 0.44424398 
0.46801758 0.44415063 
0.46850586 0.44407409 
0.46899414 0.44400821 
0.46948242 0.44394841 
0.46997070 0.44389656 
0.47045898 0.44384544 
0.47094727 0.44379682 
0.47143555 0.44374659 
0.47192383 0.44369674 
0.47241211 0.44364379 
0.47290039 0.44358664 
0.47338867 0.44352732 
0.47387695 0.44346686 
0.47436523 0.44340439 
0.47485352 0.44333834 
0.47534180 0.44327219 
0.47583008 0.44320177 
0.47631836 0.44313125 
0.47680664 0.44305338 
0.47729492 0.44297911 
0.47778320 0.44290089 
0.47827148 0.44282668 
0.47875977 0.44274577 
0.47924805 0.44266703 
0.47973633 0.44257337 
0.48022461 0.44246901 
0.48071289 0.44233888 
0.48120117 0.44219882 
0.48168945 0.44205789 
0.48217773 0.44193284 
0.48266602 0.44183133 
0.48315430 0.44174894 
0.48364258 0.44168051 
0.48413086 0.44161495 
0.48461914 0.44154386 
0.48510742 0.44144868 
0.48559570 0.44131983 
0.48608398 0.44114988 
0.48657227 0.44096367 
0.48706055 0.44078199 
0.48754883 0.44063375 
0.48803711 0.44051846 
0.48852539 0.44043313 
0.48901367 0.44035987 
0.48950195 0.44029521 
0.48999023 0.44023583 
0.49047852 0.44017989 
0.49096680 0.44011540 
0.49145508 0.44003772 
0.49194336 0.43995098 
0.49243164 0.43985503 
0.49291992 0.43974566 
0.49340820 0.43962057 
0.49389648 0.43949008 
0.49438477 0.43935638 
0.49487305 0.43921825 
0.49536133 0.43907704 
0.49584961 0.43893786 
0.49633789 0.43880697 
0.49682617 0.43867781 
0.49731445 0.43855272 
0.49780273 0.43842974 
0.49829102 0.43831360 
0.49877930 0.43819951 
0.49926758 0.43809125 
0.49975586 0.43799040 
0.50024414 0.43789827 
0.50073242 0.43781573 
0.50122070 0.43774048 
0.50170898 0.43767243 
0.50219727 0.43760006 
0.50268555 0.43751674 
0.50317383 0.43741502 
0.50366211 0.43729080 
0.50415039 0.43714865 
0.50463867 0.43699449 
0.50512695 0.43684175 
0.50561523 0.43668153 
0.50610352 0.43651858 
0.50659180 0.43635682 
0.50708008 0.43621560 
0.50756836 0.43609518 
0.50805664 0.43599459 
0.50854492 0.43590617 
0.50903320 0.43582515 
0.50952148 0.43574600 
0.51000977 0.43566892 
0.51049805 0.43559478 
0.51098633 0.43551466 
0.51147461 0.43543390 
0.51196289 0.43534549 
0.51245117 0.43526539 
0.51293945 0.43517700 
0.51342773 0.43509096 
0.51391602 0.43500029 
0.51440430 0.43491918 
0.51489258 0.43483175 
0.51538086 0.43474703 
0.51586914 0.43465934 
0.51635742 0.43458477 
0.51684570 0.43450863 
0.51733398 0.43443719 
0.51782227 0.43436028 
0.51831055 0.43429118 
0.51879883 0.43420261 
0.51928711 0.43410237 
0.51977539 0.43396702 
0.52026367 0.43382545 
0.52075195 0.43367135 
0.52124023 0.43353003 
0.52172852 0.43339993 
0.52221680 0.43328942 
0.52270508 0.43318646 
0.52319336 0.43308793 
0.52368164 0.43298894 
0.52416992 0.43288737 
0.52465820 0.43278031 
0.52514648 0.43265223 
0.52563477 0.43250329 
0.52612305 0.43233939 
0.52661133 0.43218315 
0.52709961 0.43204175 
0.52758789 0.43191751 
0.52807617 0.43179958 
0.52856445 0.43168672 
0.52905273 0.43156426 
0.52954102 0.43142834 
0.53002930 0.43126747 
0.53051758 0.43109777 
0.53100586 0.43093064 
0.53149414 0.43078174 
0.53198242 0.43064427 
0.53247070 0.43052046 
0.53295898 0.43040229 
0.53344727 0.43029028 
0.53393555 0.43017184 
0.53442383 0.43005598 
0.53491211 0.42993374 
0.53540039 0.42981142 
0.53588867 0.42967835 
0.53637695 0.42954410 
0.53686523 0.42940636 
0.53735352 0.42927114 
0.53784180 0.42913854 
0.53833008 0.42900848 
0.53881836 0.42888661 
0.53930664 0.42876970 
0.53979492 0.42866164 
0.54028320 0.42855641 
0.54077148 0.42845647 
0.54125977 0.42835826 
0.54174805 0.42826442 
0.54223633 0.42816926 
0.54272461 0.42807383 
0.54321289 0.42796997 
0.54370117 0.42785547 
0.54418945 0.42771721 
0.54467773 0.42755273 
0.54516602 0.42736283 
0.54565430 0.42716368 
0.54614258 0.42696387 
0.54663086 0.42677547 
0.54711914 0.42660611 
0.54760742 0.42646850 
0.54809570 0.42636196 
0.54858398 0.42628114 
0.54907227 0.42621192 
0.54956055 0.42614567 
0.55004883 0.42606930 
0.55053711 0.42597092 
0.55102539 0.42583430 
0.55151367 0.42565902 
0.55200195 0.42545464 
0.55249023 0.42525326 
0.55297852 0.42505555 
0.55346680 0.42487244 
0.55395508 0.42470335 
0.55444336 0.42456329 
0.55493164 0.42445256 
0.55541992 0.42435893 
0.55590820 0.42427512 
0.55639648 0.42419689 
0.55688477 0.42412315 
0.55737305 0.42404706 
0.55786133 0.42397220 
0.55834961 0.42389296 
0.55883789 0.42381681 
0.55932617 0.42373455 
0.55981445 0.42365150 
0.56030273 0.42356403 
0.56079102 0.42348222 
0.56127930 0.42339642 
0.56176758 0.42331859 
0.56225586 0.42323461 
0.56274414 0.42315957 
0.56323242 0.42306421 
0.56372070 0.42296114 
0.56420898 0.42282507 
0.56469727 0.42268464 
0.56518555 0.42252484 
0.56567383 0.42237635 
0.56616211 0.42221846 
0.56665039 0.42207190 
0.56713867 0.42191977 
0.56762695 0.42178927 
0.56811523 0.42165337 
0.56860352 0.42151466 
0.56909180 0.42133841 
0.56958008 0.42114059 
0.57006836 0.42094414 
0.57055664 0.42077944 
0.57104492 0.42066880 
0.57153320 0.42056995 
0.57202148 0.42048341 
0.57250977 0.42037635 
0.57299805 0.42026889 
0.57348633 0.42012773 
0.57397461 0.41997685 
0.57446289 0.41981626 
0.57495117 0.41967912 
0.57543945 0.41955383 
0.57592773 0.41944029 
0.57641602 0.41932740 
0.57690430 0.41922238 
0.57739258 0.41911979 
0.57788086 0.41901939 
0.57836914 0.41892229 
0.57885742 0.41882651 
0.57934570 0.41873023 
0.57983398 0.41863223 
0.58032227 0.41853297 
0.58081055 0.41842768 
0.58129883 0.41830622 
0.58178711 0.41816530 
0.58227539 0.41799674 
0.58276367 0.41781097 
0.58325195 0.41762164 
0.58374023 0.41745583 
0.58422852 0.41731139 
0.58471680 0.41718527 
0.58520508 0.41706155 
0.58569336 0.41694489 
0.58618164 0.41682392 
0.58666992 0.41670960 
0.58715820 0.41659153 
0.58764648 0.41648145 
0.58813477 0.41636449 
0.58862305 0.41624595 
0.58911133 0.41611424 
0.58959961 0.41596949 
0.59008789 0.41580884 
0.59057617 0.41564635 
0.59106445 0.41550478 
0.59155273 0.41539387 
0.59204102 0.41531038 
0.59252930 0.41523114 
0.59301758 0.41515116 
0.59350586 0.41504738 
0.59399414 0.41492297 
0.59448242 0.41476338 
0.59497070 0.41459115 
0.59545898 0.41439938 
0.59594727 0.41420743 
0.59643555 0.41401154 
0.59692383 0.41381775 
0.59741211 0.41363390 
0.59790039 0.41347160 
0.59838867 0.41333972 
0.59887695 0.41323125 
0.59936523 0.41313235 
0.59985352 0.41303576 
0.60034180 0.41294389 
0.60083008 0.41285645 
0.60131836 0.41277568 
0.60180664 0.41269875 
0.60229492 0.41262475 
0.60278320 0.41255871 
0.60327148 0.41249154 
0.60375977 0.41242119 
0.60424805 0.41233503 
0.60473633 0.41223447 
0.60522461 0.41210605 
0.60571289 0.41195879 
0.60620117 0.41180988 
0.60668945 0.41168474 
0.60717773 0.41158766 
0.60766602 0.41150422 
0.60815430 0.41142107 
0.60864258 0.41133634 
0.60913086 0.41125327 
0.60961914 0.41117507 
0.61010742 0.41110177 
0.61059570 0.41103174 
0.61108398 0.41096512 
0.61157227 0.41089857 
0.61206055 0.41083203 
0.61254883 0.41076427 
0.61303711 0.41069716 
0.61352539 0.41062851 
0.61401367 0.41055915 
0.61450195 0.41048937 
0.61499023 0.41041968 
0.61547852 0.41034889 
0.61596680 0.41027747 
0.61645508 0.41020580 
0.61694336 0.41013429 
0.61743164 0.41006246 
0.61791992 0.40999056 
0.61840820 0.40991909 
0.61889648 0.40984804 
0.61938477 0.40977687 
0.61987305 0.40970592 
0.62036133 0.40963508 
0.62084961 0.40956472 
0.62133789 0.40949461 
0.62182617 0.40942472 
0.62231445 0.40935521 
0.62280273 0.40928593 
0.62329102 0.40921690 
0.62377930 0.40914827 
0.62426758 0.40907977 
0.62475586 0.40901136 
0.62524414 0.40894319 
0.62573242 0.40887533 
0.62622070 0.40880760 
0.62670898 0.40874016 
0.62719727 0.40867305 
0.62768555 0.40860636 
0.62817383 0.40853983 
0.62866211 0.40847360 
0.62915039 0.40840759 
0.62963867 0.40834185 
0.63012695 0.40827626 
0.63061523 0.40821091 
0.63110352 0.40814590 
0.63159180 0.40808127 
0.63208008 0.40801679 
0.63256836 0.40795256 
0.63305664 0.40788866 
0.63354492 0.40782501 
0.63403320 0.40776150 
0.63452148 0.40769827 
0.63500977 0.40763516 
0.63549805 0.40757238 
0.63598633 0.40750979 
0.63647461 0.40744761 
0.63696289 0.40738572 
0.63745117 0.40732414 
0.63793945 0.40726284 
0.63842773 0.40720165 
0.63891602 0.40714065 
0.63940430 0.40707994 
0.63989258 0.40701949 
0.64038086 0.40695935 
0.64086914 0.40689963 
0.64135742 0.40684018 
0.64184570 0.40678100 
0.64233398 0.40672225 
0.64282227 0.40666376 
0.64331055 0.40660550 
0.64379883 0.40654745 
0.64428711 0.40648978 
0.64477539 0.40643234 
0.64526367 0.40637528 
0.64575195 0.40631854 
0.64624023 0.40626203 
0.64672852 0.40620578 
0.64721680 0.40614983 
0.64770508 0.40609416 
0.64819336 0.40603880 
0.64868164 0.40598377 
0.64916992 0.40592891 
0.64965820 0.40587420 
0.65014648 0.40581986 
0.65063477 0.40576564 
0.65112305 0.40571178 
0.65161133 0.40565829 
0.65209961 0.40560528 
0.65258789 0.40555277 
0.65307617 0.40550061 
0.65356445 0.40544865 
0.65405273 0.40539703 
0.65454102 0.40534576 
0.65502930 0.40529483 
0.65551758 0.40524442 
0.65600586 0.40519441 
0.65649414 0.40514481 
0.65698242 0.40509563 
0.65747070 0.40504706 
0.65795898 0.40499902 
0.65844727 0.40495155 
0.65893555 0.40490453 
0.65942383 0.40485790 
0.65991211 0.40481149 
0.66040039 0.40476513 
0.66088867 0.40471895 
0.66137695 0.40467297 
0.66186523 0.40462721 
0.66235352 0.40458162 
0.66284180 0.40453615 
0.66333008 0.40449077 
0.66381836 0.40444559 
0.66430664 0.40440059 
0.66479492 0.40435561 
0.66528320 0.40431071 
0.66577148 0.40426598 
0.66625977 0.40422129 
0.66674805 0.40417682 
0.66723633 0.40413256 
0.66772461 0.40408855 
0.66821289 0.40404483 
0.66870117 0.40400136 
0.66918945 0.40395815 
0.66967773 0.40391518 
0.67016602 0.40387245 
0.67065430 0.40382994 
0.67114258 0.40378773 
0.67163086 0.40374580 
0.67211914 0.40370427 
0.67260742 0.40366303 
0.67309570 0.40362205 
0.67358398 0.40358142 
0.67407227 0.40354108 
0.67456055 0.40350100 
0.67504883 0.40346112 
0.67553711 0.40342157 
0.67602539 0.40338227 
0.67651367 0.40334331 
0.67700195 0.40330473 
0.67749023 0.40326645 
0.67797852 0.40322841 
0.67846680 0.40319068 
0.67895508 0.40315326 
0.67944336 0.40311611 
0.67993164 0.40307931 
0.68041992 0.40304267 
0.68090820 0.40300616 
0.68139648 0.40296999 
0.68188477 0.40293398 
0.68237305 0.40289834 
0.68286133 0.40286312 
0.68334961 0.40282840 
0.68383789 0.40279428 
0.68432617 0.40276052 
0.68481445 0.40272706 
0.68530273 0.40269408 
0.68579102 0.40266160 
0.68627930 0.40262951 
0.68676758 0.40259804 
0.68725586 0.40256701 
0.68774414 0.40253643 
0.68823242 0.40250639 
0.68872070 0.40247706 
0.68920898 0.40244829 
0.68969727 0.40242014 
0.69018555 0.40239248 
0.69067383 0.40236526 
0.69116211 0.40233824 
0.69165039 0.40231127 
0.69213867 0.40228440 
0.69262695 0.40225767 
0.69311523 0.40223109 
0.69360352 0.40220460 
0.69409180 0.40217821 
0.69458008 0.40215189 
0.69506836 0.40212568 
0.69555664 0.40209959 
0.69604492 0.40207354 
0.69653320 0.40204756 
0.69702148 0.40202168 
0.69750977 0.40199586 
0.69799805 0.40197020 
0.69848633 0.40194468 
0.69897461 0.40191933 
0.69946289 0.40189419 
0.69995117 0.40186923 
0.70043945 0.40184447 
0.70092773 0.40181989 
0.70141602 0.40179550 
0.70190430 0.40177129 
0.70239258 0.40174729 
0.70288086 0.40172348 
0.70336914 0.40169994 
0.70385742 0.40167662 
0.70434570 0.40165348 
0.70483398 0.40163055 
0.70532227 0.40160783 
0.70581055 0.40158530 
0.70629883 0.40156292 
0.70678711 0.40154078 
0.70727539 0.40151885 
0.70776367 0.40149716 
0.70825195 0.40147574 
0.70874023 0.40145454 
0.70922852 0.40143352 
0.70971680 0.40141275 
0.71020508 0.40139222 
0.71069336 0.40137190 
0.71118164 0.40135185 
0.71166992 0.40133197 
0.71215820 0.40131224 
0.71264648 0.40129275 
0.71313477 0.40127343 
0.71362305 0.40125439 
0.71411133 0.40123565 
0.71459961 0.40121727 
0.71508789 0.40119931 
0.71557617 0.40118161 
0.71606445 0.40116414 
0.71655273 0.40114702 
0.71704102 0.40113027 
0.71752930 0.40111381 
0.71801758 0.40109777 
0.71850586 0.40108207 
0.71899414 0.40106669 
0.71948242 0.40105172 
0.71997070 0.40103726 
0.72045898 0.40102320 
0.72094727 0.40100957 
0.72143555 0.40099630 
0.72192383 0.40098332 
0.72241211 0.40097050 
0.72290039 0.40095772 
0.72338867 0.40094499 
0.72387695 0.40093234 
0.72436523 0.40091977 
0.72485352 0.40090726 
0.72534180 0.40089480 
0.72583008 0.40088240 
0.72631836 0.40087007 
0.72680664 0.40085781 
0.72729492 0.40084559 
0.72778320 0.40083343 
0.72827148 0.40082134 
0.72875977 0.40080931 
0.72924805 0.40079736 
0.72973633 0.40078550 
0.73022461 0.40077372 
0.73071289 0.40076205 
0.73120117 0.40075047 
0.73168945 0.40073900 
0.73217773 0.40072763 
0.73266602 0.40071636 
0.73315430 0.40070519 
0.73364258 0.40069412 
0.73413086 0.40068315 
0.73461914 0.40067232 
0.73510742 0.40066161 
0.73559570 0.40065099 
0.73608398 0.40064048 
0.73657227 0.40063008 
0.73706055 0.40061977 
0.73754883 0.40060955 
0.73803711 0.40059946 
0.73852539 0.40058948 
0.73901367 0.40057963 
0.73950195 0.40056993 
0.73999023 0.40056033 
0.74047852 0.40055085 
0.74096680 0.40054149 
0.74145508 0.40053227 
0.74194336 0.40052317 
0.74243164 0.40051421 
0.74291992 0.40050536 
0.74340820 0.40049661 
0.74389648 0.40048799 
0.74438477 0.40047947 
0.74487305 0.40047109 
0.74536133 0.40046288 
0.74584961 0.40045486 
0.74633789 0.40044706 
0.74682617 0.40043939 
0.74731445 0.40043184 
0.74780273 0.40042448 
0.74829102 0.40041731 
0.74877930 0.40041029 
0.74926758 0.40040350 
0.74975586 0.40039688 
0.75024414 0.40039044 
0.75073242 0.40038421 
0.75122070 0.40037825 
0.75170898 0.40037251 
0.75219727 0.40036699 
0.75268555 0.40036165 
0.75317383 0.40035648 
0.75366211 0.40035137 
0.75415039 0.40034629 
0.75463867 0.40034124 
0.75512695 0.40033622 
0.75561523 0.40033123 
0.75610352 0.40032627 
0.75659180 0.40032134 
0.75708008 0.40031643 
0.75756836 0.40031156 
0.75805664 0.40030672 
0.75854492 0.40030190 
0.75903320 0.40029711 
0.75952148 0.40029236 
0.76000977 0.40028764 
0.76049805 0.40028295 
0.76098633 0.40027830 
0.76147461 0.40027369 
0.76196289 0.40026912 
0.76245117 0.40026459 
0.76293945 0.40026010 
0.76342773 0.40025566 
0.76391602 0.40025126 
0.76440430 0.40024690 
0.76489258 0.40024258 
0.76538086 0.40023830 
0.76586914 0.40023409 
0.76635742 0.40022992 
0.76684570 0.40022579 
0.76733398 0.40022171 
0.76782227 0.40021767 
0.76831055 0.40021367 
0.76879883 0.40020971 
0.76928711 0.40020580 
0.76977539 0.40020194 
0.77026367 0.40019814 
0.77075195 0.40019439 
0.77124023 0.40019070 
0.77172852 0.40018705 
0.77221680 0.40018346 
0.77270508 0.40017992 
0.77319336 0.40017644 
0.77368164 0.40017302 
0.77416992 0.40016965 
0.77465820 0.40016632 
0.77514648 0.40016305 
0.77563477 0.40015982 
0.77612305 0.40015666 
0.77661133 0.40015357 
0.77709961 0.40015056 
0.77758789 0.40014764 
0.77807617 0.40014477 
0.77856445 0.40014196 
0.77905273 0.40013923 
0.77954102 0.40013658 
0.78002930 0.40013400 
0.78051758 0.40013151 
0.78100586 0.40012910 
0.78149414 0.40012677 
0.78198242 0.40012452 
0.78247070 0.40012240 
0.78295898 0.40012036 
0.78344727 0.40011843 
0.78393555 0.40011656 
0.78442383 0.40011477 
0.78491211 0.40011301 
0.78540039 0.40011126 
0.78588867 0.40010952 
0.78637695 0.40010779 
0.78686523 0.40010607 
0.78735352 0.40010436 
0.78784180 0.40010266 
0.78833008 0.40010097 
0.78881836 0.40009930 
0.78930664 0.40009764 
0.78979492 0.40009598 
0.79028320 0.40009434 
0.79077148 0.40009271 
0.79125977 0.40009109 
0.79174805 0.40008949 
0.79223633 0.40008790 
0.79272461 0.40008632 
0.79321289 0.40008476 
0.79370117 0.40008321 
0.79418945 0.40008168 
0.79467773 0.40008016 
0.79516602 0.40007866 
0.79565430 0.40007717 
0.79614258 0.40007570 
0.79663086 0.40007424 
0.79711914 0.40007280 
0.79760742 0.40007138 
0.79809570 0.40006998 
0.79858398 0.40006859 
0.79907227 0.40006722 
0.79956055 0.40006586 
0.80004883 0.40006451 
0.80053711 0.40006318 
0.80102539 0.40006188 
0.80151367 0.40006059 
0.80200195 0.40005932 
0.80249023 0.40005807 
0.80297852 0.40005684 
0.80346680 0.40005562 
0.80395508 0.40005443 
0.80444336 0.40005326 
0.80493164 0.40005211 
0.80541992 0.40005098 
0.80590820 0.40004986 
0.80639648 0.40004877 
0.80688477 0.40004769 
0.80737305 0.40004664 
0.80786133 0.40004561 
0.80834961 0.40004461 
0.80883789 0.40004365 
0.80932617 0.40004270 
0.80981445 0.40004178 
0.81030273 0.40004088 
0.81079102 0.40004001 
0.81127930 0.40003917 
0.81176758 0.40003837 
0.81225586 0.40003759 
0.81274414 0.40003684 
0.81323242 0.40003612 
0.81372070 0.40003545 
0.81420898 0.40003481 
0.81469727 0.40003421 
0.81518555 0.40003364 
0.81567383 0.40003309 
0.81616211 0.40003255 
0.81665039 0.40003202 
0.81713867 0.40003149 
0.81762695 0.40003096 
0.81811523 0.40003044 
0.81860352 0.40002992 
0.81909180 0.40002940 
0.81958008 0.40002889 
0.82006836 0.40002838 
0.82055664 0.40002787 
0.82104492 0.40002737 
0.82153320 0.40002687 
0.82202148 0.40002638 
0.82250977 0.40002588 
0.82299805 0.40002540 
0.82348633 0.40002492 
0.82397461 0.40002444 
0.82446289 0.40002396 
0.82495117 0.40002349 
0.82543945 0.40002303 
0.82592773 0.40002257 
0.82641602 0.40002211 
0.82690430 0.40002166 
0.82739258 0.40002122 
0.82788086 0.40002078 
0.82836914 0.40002034 
0.82885742 0.40001991 
0.82934570 0.40001949 
0.82983398 0.40001907 
0.83032227 0.40001865 
0.83081055 0.40001824 
0.83129883 0.40001783 
0.83178711 0.40001743 
0.83227539 0.40001704 
0.83276367 0.40001665 
0.83325195 0.40001627 
0.83374023 0.40001589 
0.83422852 0.40001552 
0.83471680 0.40001516 
0.83520508 0.40001480 
0.83569336 0.40001445 
0.83618164 0.40001410 
0.83666992 0.40001377 
0.83715820 0.40001343 
0.83764648 0.40001311 
0.83813477 0.40001278 
0.83862305 0.40001247 
0.83911133 0.40001217 
0.83959961 0.40001187 
0.84008789 0.40001158 
0.84057617 0.40001131 
0.84106445 0.40001103 
0.84155273 0.40001077 
0.84204102 0.40001052 
0.84252930 0.40001027 
0.84301758 0.40001004 
0.84350586 0.40000982 
0.84399414 0.40000960 
0.84448242 0.40000940 
0.84497070 0.40000921 
0.84545898 0.40000903 
0.84594727 0.40000886 
0.84643555 0.40000871 
0.84692383 0.40000856 
0.84741211 0.40000841 
0.84790039 0.40000827 
0.84838867 0.40000812 
0.84887695 0.40000798 
0.84936523 0.40000784 
0.84985352 0.40000770 
0.85034180 0.40000756 
0.85083008 0.40000742 
0.85131836 0.40000728 
0.85180664 0.40000714 
0.85229492 0.40000701 
0.85278320 0.40000687 
0.85327148 0.40000674 
0.85375977 0.40000660 
0.85424805 0.40000647 
0.85473633 0.40000634 
0.85522461 0.40000621 
0.85571289 0.40000608 
0.85620117 0.40000596 
0.85668945 0.40000583 
0.85717773 0.40000571 
0.85766602 0.40000559 
0.85815430 0.40000546 
0.85864258 0.40000534 
0.85913086 0.40000522 
0.85961914 0.40000511 
0.86010742 0.40000499 
0.86059570 0.40000488 
0.86108398 0.40000476 
0.86157227 0.40000465 
0.86206055 0.40000454 
0.86254883 0.40000443 
0.86303711 0.40000432 
0.86352539 0.40000422 
0.86401367 0.40000411 
0.86450195 0.40000401 
0.86499023 0.40000391 
0.86547852 0.40000381 
0.86596680 0.40000371 
0.86645508 0.40000362 
0.86694336 0.40000352 
0.86743164 0.40000343 
0.86791992 0.40000334 
0.86840820 0.40000325 
0.86889648 0.40000316 
0.86938477 0.40000308 
0.86987305 0.40000299 
0.87036133 0.40000291 
0.87084961 0.40000283 
0.87133789 0.40000276 
0.87182617 0.40000268 
0.87231445 0.40000261 
0.87280273 0.40000254 
0.87329102 0.40000248 
0.87377930 0.40000241 
0.87426758 0.40000235 
0.87475586 0.40000229 
0.87524414 0.40000224 
0.87573242 0.40000219 
0.87622070 0.40000214 
0.87670898 0.40000210 
0.87719727 0.40000205 
0.87768555 0.40000202 
0.87817383 0.40000198 
0.87866211 0.40000194 
0.87915039 0.40000191 
0.87963867 0.40000188 
0.88012695 0.40000184 
0.88061523 0.40000181 
0.88110352 0.40000177 
0.88159180 0.40000174 
0.88208008 0.40000171 
0.88256836 0.40000167 
0.88305664 0.40000164 
0.88354492 0.40000161 
0.88403320 0.40000157 
0.88452148 0.40000154 
0.88500977 0.40000151 
0.88549805 0.40000148 
0.88598633 0.40000145 
0.88647461 0.40000142 
0.88696289 0.40000138 
0.88745117 0.40000135 
0.88793945 0.40000132 
0.88842773 0.40000129 
0.88891602 0.40000126 
0.88940430 0.40000124 
0.88989258 0.40000121 
0.89038086 0.40000118 
0.89086914 0.40000115 
0.89135742 0.40000112 
0.89184570 0.40000109 
0.89233398 0.40000107 
0.89282227 0.40000104 
0.89331055 0.40000101 
0.89379883 0.40000099 
0.89428711 0.40000096 
0.89477539 0.40000094 
0.89526367 0.40000091 
0.89575195 0.40000089 
0.89624023 0.40000086 
0.89672852 0.40000084 
0.89721680 0.40000082 
0.89770508 0.40000079 
0.89819336 0.40000077 
0.89868164 0.40000075 
0.89916992 0.40000073 
0.89965820 0.40000070 
0.90014648 0.40000068 
0.90063477 0.40000066 
0.90112305 0.40000064 
0.90161133 0.40000062 
0.90209961 0.40000061 
0.90258789 0.40000059 
0.90307617 0.40000057 
0.90356445 0.40000055 
0.90405273 0.40000054 
0.90454102 0.40000052 
0.90502930 0.40000051 
0.90551758 0.40000049 
0.90600586 0.40000048 
0.90649414 0.40000047 
0.90698242 0.40000046 
0.90747070 0.40000045 
0.90795898 0.40000044 
0.90844727 0.40000043 
0.90893555 0.40000042 
0.90942383 0.40000041 
0.90991211 0.40000040 
0.91040039 0.40000040 
0.91088867 0.40000039 
0.91137695 0.40000038 
0.91186523 0.40000037 
0.91235352 0.40000037 
0.91284180 0.40000036 
0.91333008 0.40000035 
0.91381836 0.40000035 
0.91430664 0.40000034 
0.91479492 0.40000033 
0.91528320 0.40000032 
0.91577148 0.40000032 
0.91625977 0.40000031 
0.91674805 0.40000030 
0.91723633 0.40000030 
0.91772461 0.40000029 
0.91821289 0.40000029 
0.91870117 0.40000028 
0.91918945 0.40000027 
0.91967773 0.40000027 
0.92016602 0.40000026 
0.92065430 0.40000025 
0.92114258 0.40000025 
0.92163086 0.40000024 
0.92211914 0.40000024 
0.92260742 0.40000023 
0.92309570 0.40000022 
0.92358398 0.40000022 
0.92407227 0.40000021 
0.92456055 0.40000021 
0.92504883 0.40000020 
0.92553711 0.40000020 
0.92602539 0.40000019 
0.92651367 0.40000019 
0.92700195 0.40000018 
0.92749023 0.40000018 
0.92797852 0.40000017 
0.92846680 0.40000017 
0.92895508 0.40000016 
0.92944336 0.40000016 
0.92993164 0.40000015 
0.93041992 0.40000015 
0.93090820 0.40000014 
0.93139648 0.40000014 
0.93188477 0.40000014 
0.93237305 0.40000013 
0.93286133 0.40000013 
0.93334961 0.40000013 
0.93383789 0.40000012 
0.93432617 0.40000012 
0.93481445 0.40000012 
0.93530273 0.40000011 
0.93579102 0.40000011 
0.93627930 0.40000011 
0.93676758 0.40000010 
0.93725586 0.40000010 
0.93774414 0.40000010 
0.93823242 0.40000010 
0.93872070 0.40000010 
0.93920898 0.40000009 
0.93969727 0.40000009 
0.94018555 0.40000009 
0.94067383 0.40000009 
0.94116211 0.40000009 
0.94165039 0.40000009 
0.94213867 0.40000009 
0.94262695 0.40000009 
0.94311523 0.40000009 
0.94360352 0.40000008 
0.94409180 0.40000008 
0.94458008 0.40000008 
0.94506836 0.40000008 
0.94555664 0.40000008 
0.94604492 0.40000008 
0.94653320 0.40000008 
0.94702148 0.40000008 
0.94750977 0.40000007 
0.94799805 0.40000008 
0.94848633 0.40000007 
0.94897461 0.40000007 
0.94946289 0.40000007 
0.94995117 0.40000007 
0.95043945 0.40000007 
0.95092773 0.40000007 
0.95141602 0.40000007 
0.95190430 0.40000007 
0.95239258 0.40000007 
0.95288086 0.40000007 
0.95336914 0.40000007 
0.95385742 0.40000006 
0.95434570 0.40000006 
0.95483398 0.40000006 
0.95532227 0.40000006 
0.95581055 0.40000006 
0.95629883 0.40000006 
0.95678711 0.40000006 
0.95727539 0.40000006 
0.95776367 0.40000006 
0.95825195 0.40000006 
0.95874023 0.40000006 
0.95922852 0.40000006 
0.95971680 0.40000006 
0.96020508 0.40000006 
0.96069336 0.40000006 
0.96118164 0.40000006 
0.96166992 0.40000006 
0.96215820 0.40000006 
0.96264648 0.40000006 
0.96313477 0.40000006 
0.96362305 0.40000006 
0.96411133 0.40000006 
0.96459961 0.40000006 
0.96508789 0.40000006 
0.96557617 0.40000005 
0.96606445 0.40000005 
0.96655273 0.40000006 
0.96704102 0.40000006 
0.96752930 0.40000006 
0.96801758 0.40000006 
0.96850586 0.40000005 
0.96899414 0.40000005 
0.96948242 0.40000005 
0.96997070 0.40000006 
0.97045898 0.40000005 
0.97094727 0.40000005 
0.97143555 0.40000006 
0.97192383 0.40000005 
0.97241211 0.40000006 
0.97290039 0.40000005 
0.97338867 0.40000005 
0.97387695 0.40000005 
0.97436523 0.40000005 
0.97485352 0.40000006 
0.97534180 0.40000005 
0.97583008 0.40000005 
0.97631836 0.40000006 
0.97680664 0.40000005 
0.97729492 0.40000005 
0.97778320 0.40000005 
0.97827148 0.40000005 
0.97875977 0.40000006 
0.97924805 0.40000005 
0.97973633 0.40000006 
0.98022461 0.40000006 
0.98071289 0.40000006 
0.98120117 0.40000005 
0.98168945 0.40000005 
0.98217773 0.40000005 
0.98266602 0.40000005 
0.98315430 0.40000005 
0.98364258 0.40000006 
0.98413086 0.40000006 
0.98461914 0.40000005 
0.98510742 0.40000005 
0.98559570 0.40000005 
0.98608398 0.40000006 
0.98657227 0.40000006 
0.98706055 0.40000005 
0.98754883 0.40000005 
0.98803711 0.40000006 
0.98852539 0.40000006 
0.98901367 0.40000006 
0.98950195 0.40000005 
0.98999023 0.40000006 
0.99047852 0.40000005 
0.99096680 0.40000005 
0.99145508 0.40000005 
0.99194336 0.40000005 
0.99243164 0.40000005 
0.99291992 0.40000005 
0.99340820 0.40000005 
0.99389648 0.40000005 
0.99438477 0.40000006 
0.99487305 0.40000006 
0.99536133 0.40000006 
0.99584961 0.40000006 
0.99633789 0.40000005 
0.99682617 0.40000006 
0.99731445 0.40000006 
0.99780273 0.40000006 
0.99829102 0.40000006 
0.99877930 0.40000006 
0.99926758 0.40000006 
0.99975586 0.40000006 


==> Exp1_mean-std.txt <==
-0.99975586 0.39999994 
-0.99926758 0.39999994 
-0.99877930 0.39999994 
-0.99829102 0.39999994 
-0.99780273 0.39999994 
-0.99731445 0.39999994 
-0.99682617 0.39999994 
-0.99633789 0.39999994 
-0.99584961 0.39999994 
-0.99536133 0.39999994 
-0.99487305 0.39999994 
-0.99438477 0.39999994 
-0.99389648 0.39999994 
-0.99340820 0.39999994 
-0.99291992 0.39999994 
-0.99243164 0.39999994 
-0.99194336 0.39999994 
-0.99145508 0.39999994 
-0.99096680 0.39999994 
-0.99047852 0.39999994 
-0.98999023 0.39999994 
-0.98950195 0.39999994 
-0.98901367 0.39999994 
-0.98852539 0.39999995 
-0.98803711 0.39999994 
-0.98754883 0.39999994 
-0.98706055 0.39999994 
-0.98657227 0.39999994 
-0.98608398 0.39999994 
-0.98559570 0.39999994 
-0.98510742 0.39999994 
-0.98461914 0.39999995 
-0.98413086 0.39999995 
-0.98364258 0.39999995 
-0.98315430 0.39999995 
-0.98266602 0.39999995 
-0.98217773 0.39999995 
-0.98168945 0.39999994 
-0.98120117 0.39999994 
-0.98071289 0.39999995 
-0.98022461 0.39999995 
-0.97973633 0.39999995 
-0.97924805 0.39999995 
-0.97875977 0.39999995 
-0.97827148 0.39999995 
-0.97778320 0.39999995 
-0.97729492 0.39999995 
-0.97680664 0.39999995 
-0.97631836 0.39999995 
-0.97583008 0.39999995 
-0.97534180 0.39999995 
-0.97485352 0.39999995 
-0.97436523 0.39999995 
-0.97387695 0.39999995 
-0.97338867 0.39999995 
-0.97290039 0.39999995 
-0.97241211 0.39999995 
-0.97192383 0.39999995 
-0.97143555 0.39999995 
-0.97094727 0.39999995 
-0.97045898 0.39999995 
-0.96997070 0.39999995 
-0.96948242 0.39999995 
-0.96899414 0.39999995 
-0.96850586 0.39999995 
-0.96801758 0.39999995 
-0.96752930 0.39999995 
-0.96704102 0.39999995 
-0.96655273 0.39999995 
-0.96606445 0.39999995 
-0.96557617 0.39999995 
-0.96508789 0.39999995 
-0.96459961 0.39999995 
-0.96411133 0.39999995 
-0.96362305 0.39999994 
-0.96313477 0.39999995 
-0.96264648 0.39999995 
-0.96215820 0.39999994 
-0.96166992 0.39999994 
-0.96118164 0.39999995 
-0.96069336 0.39999994 
-0.96020508 0.39999995 
-0.95971680 0.39999995 
-0.95922852 0.39999994 
-0.95874023 0.39999994 
-0.95825195 0.39999994 
-0.95776367 0.39999994 
-0.95727539 0.39999994 
-0.95678711 0.39999994 
-0.95629883 0.39999994 
-0.95581055 0.39999994 
-0.95532227 0.39999994 
-0.95483398 0.39999994 
-0.95434570 0.39999994 
-0.95385742 0.39999994 
-0.95336914 0.39999994 
-0.95288086 0.39999994 
-0.95239258 0.39999994 
-0.95190430 0.39999994 
-0.95141602 0.39999994 
-0.95092773 0.39999994 
-0.95043945 0.39999994 
-0.94995117 0.39999994 
-0.94946289 0.39999994 
-0.94897461 0.39999994 
-0.94848633 0.39999994 
-0.94799805 0.39999994 
-0.94750977 0.39999994 
-0.94702148 0.39999994 
-0.94653320 0.39999994 
-0.94604492 0.39999994 
-0.94555664 0.39999994 
-0.94506836 0.39999994 
-0.94458008 0.39999995 
-0.94409180 0.39999995 
-0.94360352 0.39999994 
-0.94311523 0.39999995 
-0.94262695 0.39999995 
-0.94213867 0.39999995 
-0.94165039 0.39999995 
-0.94116211 0.39999995 
-0.94067383 0.39999995 
-0.94018555 0.39999994 
-0.93969727 0.39999994 
-0.93920898 0.39999994 
-0.93872070 0.39999994 
-0.93823242 0.39999994 
-0.93774414 0.39999994 
-0.93725586 0.39999994 
-0.93676758 0.39999993 
-0.93627930 0.39999993 
-0.93579102 0.39999993 
-0.93530273 0.39999992 
-0.93481445 0.39999992 
-0.93432617 0.39999992 
-0.93383789 0.39999991 
-0.93334961 0.39999991 
-0.93286133 0.39999990 
-0.93237305 0.39999989 
-0.93188477 0.39999989 
-0.93139648 0.39999988 
-0.93090820 0.39999988 
-0.93041992 0.39999987 
-0.92993164 0.39999986 
-0.92944336 0.39999986 
-0.92895508 0.39999985 
-0.92846680 0.39999984 
-0.92797852 0.39999983 
-0.92749023 0.39999983 
-0.92700195 0.39999982 
-0.92651367 0.39999981 
-0.92602539 0.39999980 
-0.92553711 0.39999980 
-0.92504883 0.39999979 
-0.92456055 0.39999978 
-0.92407227 0.39999978 
-0.92358398 0.39999977 
-0.92309570 0.39999976 
-0.92260742 0.39999976 
-0.92211914 0.39999975 
-0.92163086 0.39999974 
-0.92114258 0.39999974 
-0.92065430 0.39999973 
-0.92016602 0.39999973 
-0.91967773 0.39999972 
-0.91918945 0.39999972 
-0.91870117 0.39999971 
-0.91821289 0.39999971 
-0.91772461 0.39999971 
-0.91723633 0.39999971 
-0.91674805 0.39999971 
-0.91625977 0.39999971 
-0.91577148 0.39999971 
-0.91528320 0.39999971 
-0.91479492 0.39999971 
-0.91430664 0.39999972 
-0.91381836 0.39999973 
-0.91333008 0.39999974 
-0.91284180 0.39999975 
-0.91235352 0.39999976 
-0.91186523 0.39999977 
-0.91137695 0.39999979 
-0.91088867 0.39999980 
-0.91040039 0.39999981 
-0.90991211 0.39999981 
-0.90942383 0.39999981 
-0.90893555 0.39999980 
-0.90844727 0.39999978 
-0.90795898 0.39999975 
-0.90747070 0.39999971 
-0.90698242 0.39999967 
-0.90649414 0.39999962 
-0.90600586 0.39999957 
-0.90551758 0.39999951 
-0.90502930 0.39999945 
-0.90454102 0.39999938 
-0.90405273 0.39999931 
-0.90356445 0.39999924 
-0.90307617 0.39999917 
-0.90258789 0.39999909 
-0.90209961 0.39999901 
-0.90161133 0.39999893 
-0.90112305 0.39999884 
-0.90063477 0.39999876 
-0.90014648 0.39999867 
-0.89965820 0.39999858 
-0.89916992 0.39999849 
-0.89868164 0.39999840 
-0.89819336 0.39999831 
-0.89770508 0.39999821 
-0.89721680 0.39999812 
-0.89672852 0.39999802 
-0.89624023 0.39999793 
-0.89575195 0.39999783 
-0.89526367 0.39999774 
-0.89477539 0.39999764 
-0.89428711 0.39999755 
-0.89379883 0.39999746 
-0.89331055 0.39999737 
-0.89282227 0.39999728 
-0.89233398 0.39999719 
-0.89184570 0.39999711 
-0.89135742 0.39999703 
-0.89086914 0.39999695 
-0.89038086 0.39999687 
-0.88989258 0.39999680 
-0.88940430 0.39999673 
-0.88891602 0.39999667 
-0.88842773 0.39999662 
-0.88793945 0.39999656 
-0.88745117 0.39999652 
-0.88696289 0.39999648 
-0.88647461 0.39999646 
-0.88598633 0.39999644 
-0.88549805 0.39999643 
-0.88500977 0.39999643 
-0.88452148 0.39999644 
-0.88403320 0.39999647 
-0.88354492 0.39999651 
-0.88305664 0.39999657 
-0.88256836 0.39999664 
-0.88208008 0.39999673 
-0.88159180 0.39999683 
-0.88110352 0.39999695 
-0.88061523 0.39999708 
-0.88012695 0.39999722 
-0.87963867 0.39999736 
-0.87915039 0.39999750 
-0.87866211 0.39999765 
-0.87817383 0.39999777 
-0.87768555 0.39999787 
-0.87719727 0.39999794 
-0.87670898 0.39999796 
-0.87622070 0.39999793 
-0.87573242 0.39999783 
-0.87524414 0.39999768 
-0.87475586 0.39999746 
-0.87426758 0.39999719 
-0.87377930 0.39999688 
-0.87329102 0.39999653 
-0.87280273 0.39999615 
-0.87231445 0.39999574 
-0.87182617 0.39999531 
-0.87133789 0.39999486 
-0.87084961 0.39999439 
-0.87036133 0.39999390 
-0.86987305 0.39999340 
-0.86938477 0.39999290 
-0.86889648 0.39999238 
-0.86840820 0.39999184 
-0.86791992 0.39999130 
-0.86743164 0.39999076 
-0.86694336 0.39999020 
-0.86645508 0.39998964 
-0.86596680 0.39998908 
-0.86547852 0.39998852 
-0.86499023 0.39998796 
-0.86450195 0.39998740 
-0.86401367 0.39998685 
-0.86352539 0.39998630 
-0.86303711 0.39998576 
-0.86254883 0.39998522 
-0.86206055 0.39998469 
-0.86157227 0.39998418 
-0.86108398 0.39998368 
-0.86059570 0.39998319 
-0.86010742 0.39998272 
-0.85961914 0.39998227 
-0.85913086 0.39998184 
-0.85864258 0.39998144 
-0.85815430 0.39998105 
-0.85766602 0.39998070 
-0.85717773 0.39998039 
-0.85668945 0.39998010 
-0.85620117 0.39997985 
-0.85571289 0.39997965 
-0.85522461 0.39997950 
-0.85473633 0.39997940 
-0.85424805 0.39997935 
-0.85375977 0.39997936 
-0.85327148 0.39997944 
-0.85278320 0.39997960 
-0.85229492 0.39997983 
-0.85180664 0.39998015 
-0.85131836 0.39998055 
-0.85083008 0.39998102 
-0.85034180 0.39998155 
-0.84985352 0.39998214 
-0.84936523 0.39998280 
-0.84887695 0.39998349 
-0.84838867 0.39998422 
-0.84790039 0.39998497 
-0.84741211 0.39998574 
-0.84692383 0.39998649 
-0.84643555 0.39998720 
-0.84594727 0.39998785 
-0.84545898 0.39998840 
-0.84497070 0.39998882 
-0.84448242 0.39998904 
-0.84399414 0.39998906 
-0.84350586 0.39998883 
-0.84301758 0.39998834 
-0.84252930 0.39998760 
-0.84204102 0.39998664 
-0.84155273 0.39998549 
-0.84106445 0.39998418 
-0.84057617 0.39998274 
-0.84008789 0.39998117 
-0.83959961 0.39997951 
-0.83911133 0.39997777 
-0.83862305 0.39997597 
-0.83813477 0.39997411 
-0.83764648 0.39997220 
-0.83715820 0.39997024 
-0.83666992 0.39996825 
-0.83618164 0.39996623 
-0.83569336 0.39996419 
-0.83520508 0.39996212 
-0.83471680 0.39996005 
-0.83422852 0.39995797 
-0.83374023 0.39995591 
-0.83325195 0.39995387 
-0.83276367 0.39995183 
-0.83227539 0.39994982 
-0.83178711 0.39994783 
-0.83129883 0.39994587 
-0.83081055 0.39994397 
-0.83032227 0.39994210 
-0.82983398 0.39994029 
-0.82934570 0.39993853 
-0.82885742 0.39993684 
-0.82836914 0.39993521 
-0.82788086 0.39993368 
-0.82739258 0.39993222 
-0.82690430 0.39993086 
-0.82641602 0.39992961 
-0.82592773 0.39992849 
-0.82543945 0.39992749 
-0.82495117 0.39992663 
-0.82446289 0.39992595 
-0.82397461 0.39992542 
-0.82348633 0.39992508 
-0.82299805 0.39992494 
-0.82250977 0.39992501 
-0.82202148 0.39992533 
-0.82153320 0.39992591 
-0.82104492 0.39992677 
-0.82055664 0.39992789 
-0.82006836 0.39992928 
-0.81958008 0.39993088 
-0.81909180 0.39993268 
-0.81860352 0.39993468 
-0.81811523 0.39993685 
-0.81762695 0.39993915 
-0.81713867 0.39994155 
-0.81665039 0.39994405 
-0.81616211 0.39994662 
-0.81567383 0.39994917 
-0.81518555 0.39995168 
-0.81469727 0.39995411 
-0.81420898 0.39995638 
-0.81372070 0.39995841 
-0.81323242 0.39996009 
-0.81274414 0.39996134 
-0.81225586 0.39996205 
-0.81176758 0.39996213 
-0.81127930 0.39996153 
-0.81079102 0.39996022 
-0.81030273 0.39995830 
-0.80981445 0.39995580 
-0.80932617 0.39995279 
-0.80883789 0.39994933 
-0.80834961 0.39994549 
-0.80786133 0.39994133 
-0.80737305 0.39993693 
-0.80688477 0.39993232 
-0.80639648 0.39992752 
-0.80590820 0.39992254 
-0.80541992 0.39991746 
-0.80493164 0.39991229 
-0.80444336 0.39990705 
-0.80395508 0.39990174 
-0.80346680 0.39989642 
-0.80297852 0.39989109 
-0.80249023 0.39988580 
-0.80200195 0.39988055 
-0.80151367 0.39987534 
-0.80102539 0.39987020 
-0.80053711 0.39986511 
-0.80004883 0.39986011 
-0.79956055 0.39985525 
-0.79907227 0.39985051 
-0.79858398 0.39984590 
-0.79809570 0.39984145 
-0.79760742 0.39983718 
-0.79711914 0.39983307 
-0.79663086 0.39982923 
-0.79614258 0.39982559 
-0.79565430 0.39982220 
-0.79516602 0.39981910 
-0.79467773 0.39981632 
-0.79418945 0.39981386 
-0.79370117 0.39981178 
-0.79321289 0.39981014 
-0.79272461 0.39980890 
-0.79223633 0.39980813 
-0.79174805 0.39980788 
-0.79125977 0.39980815 
-0.79077148 0.39980900 
-0.79028320 0.39981054 
-0.78979492 0.39981274 
-0.78930664 0.39981557 
-0.78881836 0.39981901 
-0.78833008 0.39982294 
-0.78784180 0.39982733 
-0.78735352 0.39983217 
-0.78686523 0.39983737 
-0.78637695 0.39984288 
-0.78588867 0.39984861 
-0.78540039 0.39985456 
-0.78491211 0.39986068 
-0.78442383 0.39986682 
-0.78393555 0.39987289 
-0.78344727 0.39987890 
-0.78295898 0.39988470 
-0.78247070 0.39989013 
-0.78198242 0.39989503 
-0.78149414 0.39989929 
-0.78100586 0.39990269 
-0.78051758 0.39990504 
-0.78002930 0.39990619 
-0.77954102 0.39990600 
-0.77905273 0.39990453 
-0.77856445 0.39990182 
-0.77807617 0.39989790 
-0.77758789 0.39989285 
-0.77709961 0.39988679 
-0.77661133 0.39987989 
-0.77612305 0.39987227 
-0.77563477 0.39986405 
-0.77514648 0.39985528 
-0.77465820 0.39984603 
-0.77416992 0.39983649 
-0.77368164 0.39982668 
-0.77319336 0.39981671 
-0.77270508 0.39980658 
-0.77221680 0.39979640 
-0.77172852 0.39978623 
-0.77124023 0.39977612 
-0.77075195 0.39976611 
-0.77026367 0.39975618 
-0.76977539 0.39974639 
-0.76928711 0.39973671 
-0.76879883 0.39972722 
-0.76831055 0.39971799 
-0.76782227 0.39970900 
-0.76733398 0.39970029 
-0.76684570 0.39969190 
-0.76635742 0.39968387 
-0.76586914 0.39967617 
-0.76538086 0.39966898 
-0.76489258 0.39966224 
-0.76440430 0.39965595 
-0.76391602 0.39965023 
-0.76342773 0.39964514 
-0.76293945 0.39964067 
-0.76245117 0.39963693 
-0.76196289 0.39963405 
-0.76147461 0.39963193 
-0.76098633 0.39963067 
-0.76049805 0.39963039 
-0.76000977 0.39963106 
-0.75952148 0.39963279 
-0.75903320 0.39963579 
-0.75854492 0.39963996 
-0.75805664 0.39964525 
-0.75756836 0.39965162 
-0.75708008 0.39965887 
-0.75659180 0.39966693 
-0.75610352 0.39967578 
-0.75561523 0.39968526 
-0.75512695 0.39969526 
-0.75463867 0.39970564 
-0.75415039 0.39971642 
-0.75366211 0.39972748 
-0.75317383 0.39973861 
-0.75268555 0.39974969 
-0.75219727 0.39976075 
-0.75170898 0.39977162 
-0.75122070 0.39978210 
-0.75073242 0.39979193 
-0.75024414 0.39980099 
-0.74975586 0.39980898 
-0.74926758 0.39981564 
-0.74877930 0.39982066 
-0.74829102 0.39982377 
-0.74780273 0.39982502 
-0.74731445 0.39982428 
-0.74682617 0.39982156 
-0.74633789 0.39981683 
-0.74584961 0.39981016 
-0.74536133 0.39980175 
-0.74487305 0.39979183 
-0.74438477 0.39978057 
-0.74389648 0.39976807 
-0.74340820 0.39975453 
-0.74291992 0.39974029 
-0.74243164 0.39972547 
-0.74194336 0.39971029 
-0.74145508 0.39969485 
-0.74096680 0.39967934 
-0.74047852 0.39966388 
-0.73999023 0.39964851 
-0.73950195 0.39963332 
-0.73901367 0.39961833 
-0.73852539 0.39960360 
-0.73803711 0.39958908 
-0.73754883 0.39957487 
-0.73706055 0.39956112 
-0.73657227 0.39954780 
-0.73608398 0.39953501 
-0.73559570 0.39952280 
-0.73510742 0.39951119 
-0.73461914 0.39950013 
-0.73413086 0.39948990 
-0.73364258 0.39948039 
-0.73315430 0.39947155 
-0.73266602 0.39946353 
-0.73217773 0.39945645 
-0.73168945 0.39945027 
-0.73120117 0.39944522 
-0.73071289 0.39944145 
-0.73022461 0.39943872 
-0.72973633 0.39943720 
-0.72924805 0.39943706 
-0.72875977 0.39943824 
-0.72827148 0.39944088 
-0.72778320 0.39944525 
-0.72729492 0.39945127 
-0.72680664 0.39945877 
-0.72631836 0.39946777 
-0.72583008 0.39947804 
-0.72534180 0.39948943 
-0.72485352 0.39950197 
-0.72436523 0.39951534 
-0.72387695 0.39952943 
-0.72338867 0.39954409 
-0.72290039 0.39955935 
-0.72241211 0.39957502 
-0.72192383 0.39959086 
-0.72143555 0.39960684 
-0.72094727 0.39962302 
-0.72045898 0.39963930 
-0.71997070 0.39965553 
-0.71948242 0.39967135 
-0.71899414 0.39968657 
-0.71850586 0.39970085 
-0.71801758 0.39971384 
-0.71752930 0.39972505 
-0.71704102 0.39973399 
-0.71655273 0.39974063 
-0.71606445 0.39974467 
-0.71557617 0.39974596 
-0.71508789 0.39974423 
-0.71459961 0.39973930 
-0.71411133 0.39973139 
-0.71362305 0.39972078 
-0.71313477 0.39970769 
-0.71264648 0.39969222 
-0.71215820 0.39967479 
-0.71166992 0.39965603 
-0.71118164 0.39963622 
-0.71069336 0.39961579 
-0.71020508 0.39959505 
-0.70971680 0.39957428 
-0.70922852 0.39955371 
-0.70874023 0.39953334 
-0.70825195 0.39951337 
-0.70776367 0.39949382 
-0.70727539 0.39947485 
-0.70678711 0.39945629 
-0.70629883 0.39943833 
-0.70581055 0.39942124 
-0.70532227 0.39940497 
-0.70483398 0.39938967 
-0.70434570 0.39937542 
-0.70385742 0.39936217 
-0.70336914 0.39934975 
-0.70288086 0.39933848 
-0.70239258 0.39932819 
-0.70190430 0.39931872 
-0.70141602 0.39931017 
-0.70092773 0.39930270 
-0.70043945 0.39929627 
-0.69995117 0.39929124 
-0.69946289 0.39928771 
-0.69897461 0.39928521 
-0.69848633 0.39928398 
-0.69799805 0.39928431 
-0.69750977 0.39928610 
-0.69702148 0.39928932 
-0.69653320 0.39929445 
-0.69604492 0.39930133 
-0.69555664 0.39930982 
-0.69506836 0.39932002 
-0.69458008 0.39933174 
-0.69409180 0.39934477 
-0.69360352 0.39935923 
-0.69311523 0.39937465 
-0.69262695 0.39939104 
-0.69213867 0.39940822 
-0.69165039 0.39942632 
-0.69116211 0.39944500 
-0.69067383 0.39946409 
-0.69018555 0.39948377 
-0.68969727 0.39950420 
-0.68920898 0.39952525 
-0.68872070 0.39954705 
-0.68823242 0.39956912 
-0.68774414 0.39959120 
-0.68725586 0.39961284 
-0.68676758 0.39963365 
-0.68627930 0.39965291 
-0.68579102 0.39966996 
-0.68530273 0.39968464 
-0.68481445 0.39969641 
-0.68432617 0.39970481 
-0.68383789 0.39970901 
-0.68334961 0.39970828 
-0.68286133 0.39970262 
-0.68237305 0.39969241 
-0.68188477 0.39967790 
-0.68139648 0.39965917 
-0.68090820 0.39963711 
-0.68041992 0.39961279 
-0.67993164 0.39958693 
-0.67944336 0.39956033 
-0.67895508 0.39953358 
-0.67846680 0.39950703 
-0.67797852 0.39948109 
-0.67749023 0.39945576 
-0.67700195 0.39943144 
-0.67651367 0.39940811 
-0.67602539 0.39938586 
-0.67553711 0.39936433 
-0.67504883 0.39934376 
-0.67456055 0.39932458 
-0.67407227 0.39930669 
-0.67358398 0.39929014 
-0.67309570 0.39927524 
-0.67260742 0.39926176 
-0.67211914 0.39924946 
-0.67163086 0.39923867 
-0.67114258 0.39922911 
-0.67065430 0.39922045 
-0.67016602 0.39921278 
-0.66967773 0.39920635 
-0.66918945 0.39920125 
-0.66870117 0.39919779 
-0.66821289 0.39919596 
-0.66772461 0.39919493 
-0.66723633 0.39919494 
-0.66674805 0.39919638 
-0.66625977 0.39919898 
-0.66577148 0.39920262 
-0.66528320 0.39920801 
-0.66479492 0.39921495 
-0.66430664 0.39922344 
-0.66381836 0.39923379 
-0.66333008 0.39924586 
-0.66284180 0.39925937 
-0.66235352 0.39927456 
-0.66186523 0.39929107 
-0.66137695 0.39930917 
-0.66088867 0.39932858 
-0.66040039 0.39934942 
-0.65991211 0.39937111 
-0.65942383 0.39939353 
-0.65893555 0.39941689 
-0.65844727 0.39944128 
-0.65795898 0.39946666 
-0.65747070 0.39949357 
-0.65698242 0.39952138 
-0.65649414 0.39954990 
-0.65600586 0.39957872 
-0.65551758 0.39960764 
-0.65502930 0.39963568 
-0.65454102 0.39966209 
-0.65405273 0.39968692 
-0.65356445 0.39970950 
-0.65307617 0.39972866 
-0.65258789 0.39974234 
-0.65209961 0.39974859 
-0.65161133 0.39974652 
-0.65112305 0.39973615 
-0.65063477 0.39971763 
-0.65014648 0.39969179 
-0.64965820 0.39966074 
-0.64916992 0.39962665 
-0.64868164 0.39959100 
-0.64819336 0.39955533 
-0.64770508 0.39952050 
-0.64721680 0.39948672 
-0.64672852 0.39945412 
-0.64624023 0.39942310 
-0.64575195 0.39939425 
-0.64526367 0.39936736 
-0.64477539 0.39934211 
-0.64428711 0.39931807 
-0.64379883 0.39929546 
-0.64331055 0.39927465 
-0.64282227 0.39925494 
-0.64233398 0.39923671 
-0.64184570 0.39922053 
-0.64135742 0.39920620 
-0.64086914 0.39919318 
-0.64038086 0.39918229 
-0.63989258 0.39917320 
-0.63940430 0.39916530 
-0.63891602 0.39915821 
-0.63842773 0.39915274 
-0.63793945 0.39914912 
-0.63745117 0.39914768 
-0.63696289 0.39914793 
-0.63647461 0.39914906 
-0.63598633 0.39915130 
-0.63549805 0.39915498 
-0.63500977 0.39915902 
-0.63452148 0.39916368 
-0.63403320 0.39916992 
-0.63354492 0.39917779 
-0.63305664 0.39918708 
-0.63256836 0.39919897 
-0.63208008 0.39921331 
-0.63159180 0.39922987 
-0.63110352 0.39924834 
-0.63061523 0.39926897 
-0.63012695 0.39929211 
-0.62963867 0.39931772 
-0.62915039 0.39934555 
-0.62866211 0.39937549 
-0.62817383 0.39940724 
-0.62768555 0.39944124 
-0.62719727 0.39947682 
-0.62670898 0.39951452 
-0.62622070 0.39955515 
-0.62573242 0.39959865 
-0.62524414 0.39964456 
-0.62475586 0.39969327 
-0.62426758 0.39974489 
-0.62377930 0.39979875 
-0.62329102 0.39985339 
-0.62280273 0.39990948 
-0.62231445 0.39996562 
-0.62182617 0.40002126 
-0.62133789 0.40007311 
-0.62084961 0.40011879 
-0.62036133 0.40015589 
-0.61987305 0.40018528 
-0.61938477 0.40020661 
-0.61889648 0.40022202 
-0.61840820 0.40023463 
-0.61791992 0.40024877 
-0.61743164 0.40026595 
-0.61694336 0.40028877 
-0.61645508 0.40031793 
-0.61596680 0.40035418 
-0.61547852 0.40039685 
-0.61499023 0.40044709 
-0.61450195 0.40050524 
-0.61401367 0.40057171 
-0.61352539 0.40064551 
-0.61303711 0.40072669 
-0.61254883 0.40081500 
-0.61206055 0.40091155 
-0.61157227 0.40101465 
-0.61108398 0.40112508 
-0.61059570 0.40124323 
-0.61010742 0.40136959 
-0.60961914 0.40150311 
-0.60913086 0.40164541 
-0.60864258 0.40179548 
-0.60815430 0.40195277 
-0.60766602 0.40211641 
-0.60717773 0.40228760 
-0.60668945 0.40246605 
-0.60620117 0.40265271 
-0.60571289 0.40284663 
-0.60522461 0.40304665 
-0.60473633 0.40325257 
-0.60424805 0.40346510 
-0.60375977 0.40368225 
-0.60327148 0.40390409 
-0.60278320 0.40413146 
-0.60229492 0.40436483 
-0.60180664 0.40460389 
-0.60131836 0.40485028 
-0.60083008 0.40510324 
-0.60034180 0.40536235 
-0.59985352 0.40562721 
-0.59936523 0.40589754 
-0.59887695 0.40617331 
-0.59838867 0.40645443 
-0.59790039 0.40674075 
-0.59741211 0.40703153 
-0.59692383 0.40732596 
-0.59643555 0.40762466 
-0.59594727 0.40792677 
-0.59545898 0.40823258 
-0.59497070 0.40854331 
-0.59448242 0.40885864 
-0.59399414 0.40917799 
-0.59350586 0.40950125 
-0.59301758 0.40982866 
-0.59252930 0.41015882 
-0.59204102 0.41049020 
-0.59155273 0.41082376 
-0.59106445 0.41115875 
-0.59057617 0.41149590 
-0.59008789 0.41183305 
-0.58959961 0.41216849 
-0.58911133 0.41250146 
-0.58862305 0.41283358 
-0.58813477 0.41316331 
-0.58764648 0.41349015 
-0.58715820 0.41381562 
-0.58666992 0.41414159 
-0.58618164 0.41446778 
-0.58569336 0.41479607 
-0.58520508 0.41512746 
-0.58471680 0.41546231 
-0.58422852 0.41579999 
-0.58374023 0.41614176 
-0.58325195 0.41648868 
-0.58276367 0.41684059 
-0.58227539 0.41719640 
-0.58178711 0.41755526 
-0.58129883 0.41791721 
-0.58081055 0.41828401 
-0.58032227 0.41865292 
-0.57983398 0.41902452 
-0.57934570 0.41940008 
-0.57885742 0.41977971 
-0.57836914 0.42016219 
-0.57788086 0.42054984 
-0.57739258 0.42094116 
-0.57690430 0.42133425 
-0.57641602 0.42172848 
-0.57592773 0.42212577 
-0.57543945 0.42252655 
-0.57495117 0.42293250 
-0.57446289 0.42334250 
-0.57397461 0.42375317 
-0.57348633 0.42416453 
-0.57299805 0.42457848 
-0.57250977 0.42499211 
-0.57202148 0.42540523 
-0.57153320 0.42582072 
-0.57104492 0.42623927 
-0.57055664 0.42666051 
-0.57006836 0.42708724 
-0.56958008 0.42751837 
-0.56909180 0.42795211 
-0.56860352 0.42838728 
-0.56811523 0.42882394 
-0.56762695 0.42926432 
-0.56713867 0.42970784 
-0.56665039 0.43015437 
-0.56616211 0.43060290 
-0.56567383 0.43105378 
-0.56518555 0.43150968 
-0.56469727 0.43196734 
-0.56420898 0.43243039 
-0.56372070 0.43290346 
-0.56323242 0.43338493 
-0.56274414 0.43387279 
-0.56225586 0.43437045 
-0.56176758 0.43487839 
-0.56127930 0.43539361 
-0.56079102 0.43591214 
-0.56030273 0.43644094 
-0.55981445 0.43698350 
-0.55932617 0.43754337 
-0.55883789 0.43811462 
-0.55834961 0.43869485 
-0.55786133 0.43928341 
-0.55737305 0.43988827 
-0.55688477 0.44050309 
-0.55639648 0.44113695 
-0.55590820 0.44179656 
-0.55541992 0.44248420 
-0.55493164 0.44318992 
-0.55444336 0.44392752 
-0.55395508 0.44469479 
-0.55346680 0.44549354 
-0.55297852 0.44631073 
-0.55249023 0.44716865 
-0.55200195 0.44807864 
-0.55151367 0.44904858 
-0.55102539 0.45006532 
-0.55053711 0.45115338 
-0.55004883 0.45231440 
-0.54956055 0.45358020 
-0.54907227 0.45492704 
-0.54858398 0.45643382 
-0.54809570 0.45812955 
-0.54760742 0.46005757 
-0.54711914 0.46220375 
-0.54663086 0.46472392 
-0.54614258 0.46767912 
-0.54565430 0.47126259 
-0.54516602 0.47559189 
-0.54467773 0.48119326 
-0.54418945 0.48864616 
-0.54370117 0.49909669 
-0.54321289 0.51424904 
-0.54272461 0.53812532 
-0.54223633 0.57725129 
-0.54174805 0.63876054 
-0.54125977 0.71127957 
-0.54077148 0.76416161 
-0.54028320 0.78723742 
-0.53979492 0.79428001 
-0.53930664 0.79566380 
-0.53881836 0.79590110 
-0.53833008 0.79644720 
-0.53784180 0.79661520 
-0.53735352 0.79679174 
-0.53686523 0.79667647 
-0.53637695 0.79646906 
-0.53588867 0.79619702 
-0.53540039 0.79645536 
-0.53491211 0.79669620 
-0.53442383 0.79670057 
-0.53393555 0.79668540 
-0.53344727 0.79685960 
-0.53295898 0.79695594 
-0.53247070 0.79688864 
-0.53198242 0.79671857 
-0.53149414 0.79657798 
-0.53100586 0.79655133 
-0.53051758 0.79650864 
-0.53002930 0.79654757 
-0.52954102 0.79666266 
-0.52905273 0.79676425 
-0.52856445 0.79675424 
-0.52807617 0.79673009 
-0.52758789 0.79667807 
-0.52709961 0.79675497 
-0.52661133 0.79678255 
-0.52612305 0.79683436 
-0.52563477 0.79689995 
-0.52514648 0.79695848 
-0.52465820 0.79694891 
-0.52416992 0.79690382 
-0.52368164 0.79681971 
-0.52319336 0.79676381 
-0.52270508 0.79670288 
-0.52221680 0.79666341 
-0.52172852 0.79666416 
-0.52124023 0.79670200 
-0.52075195 0.79672394 
-0.52026367 0.79676279 
-0.51977539 0.79681526 
-0.51928711 0.79689797 
-0.51879883 0.79696824 
-0.51831055 0.79700240 
-0.51782227 0.79700197 
-0.51733398 0.79704509 
-0.51684570 0.79708060 
-0.51635742 0.79710728 
-0.51586914 0.79712750 
-0.51538086 0.79716061 
-0.51489258 0.79719625 
-0.51440430 0.79723841 
-0.51391602 0.79730017 
-0.51342773 0.79737791 
-0.51293945 0.79743226 
-0.51245117 0.79747251 
-0.51196289 0.79750157 
-0.51147461 0.79752922 
-0.51098633 0.79753626 
-0.51049805 0.79750659 
-0.51000977 0.79745577 
-0.50952148 0.79741518 
-0.50903320 0.79736662 
-0.50854492 0.79731779 
-0.50805664 0.79727972 
-0.50756836 0.79724641 
-0.50708008 0.79721034 
-0.50659180 0.79717524 
-0.50610352 0.79713440 
-0.50561523 0.79710122 
-0.50512695 0.79705858 
-0.50463867 0.79701600 
-0.50415039 0.79697343 
-0.50366211 0.79695652 
-0.50317383 0.79695862 
-0.50268555 0.79698068 
-0.50219727 0.79701731 
-0.50170898 0.79705777 
-0.50122070 0.79711189 
-0.50073242 0.79717779 
-0.50024414 0.79724875 
-0.49975586 0.79730633 
-0.49926758 0.79735419 
-0.49877930 0.79739564 
-0.49829102 0.79744117 
-0.49780273 0.79748128 
-0.49731445 0.79750812 
-0.49682617 0.79751536 
-0.49633789 0.79751179 
-0.49584961 0.79749928 
-0.49536133 0.79747320 
-0.49487305 0.79743234 
-0.49438477 0.79738395 
-0.49389648 0.79733124 
-0.49340820 0.79727357 
-0.49291992 0.79721590 
-0.49243164 0.79716152 
-0.49194336 0.79710434 
-0.49145508 0.79704435 
-0.49096680 0.79698602 
-0.49047852 0.79692478 
-0.48999023 0.79686819 
-0.48950195 0.79681074 
-0.48901367 0.79675899 
-0.48852539 0.79670905 
-0.48803711 0.79667023 
-0.48754883 0.79663431 
-0.48706055 0.79660513 
-0.48657227 0.79658326 
-0.48608398 0.79655790 
-0.48559570 0.79653207 
-0.48510742 0.79650981 
-0.48461914 0.79649190 
-0.48413086 0.79647207 
-0.48364258 0.79645200 
-0.48315430 0.79643279 
-0.48266602 0.79641643 
-0.48217773 0.79640231 
-0.48168945 0.79639080 
-0.48120117 0.79637629 
-0.48071289 0.79636198 
-0.48022461 0.79635424 
-0.47973633 0.79635656 
-0.47924805 0.79636705 
-0.47875977 0.79638325 
-0.47827148 0.79640693 
-0.47778320 0.79644035 
-0.47729492 0.79648404 
-0.47680664 0.79653955 
-0.47631836 0.79660355 
-0.47583008 0.79667203 
-0.47534180 0.79674159 
-0.47485352 0.79681301 
-0.47436523 0.79688613 
-0.47387695 0.79695703 
-0.47338867 0.79702871 
-0.47290039 0.79710233 
-0.47241211 0.79717316 
-0.47192383 0.79724093 
-0.47143555 0.79730597 
-0.47094727 0.79736728 
-0.47045898 0.79742390 
-0.46997070 0.79747958 
-0.46948242 0.79753491 
-0.46899414 0.79758681 
-0.46850586 0.79763399 
-0.46801758 0.79768069 
-0.46752930 0.79772750 
-0.46704102 0.79777506 
-0.46655273 0.79781898 
-0.46606445 0.79785749 
-0.46557617 0.79789161 
-0.46508789 0.79792141 
-0.46459961 0.79794696 
-0.46411133 0.79796707 
-0.46362305 0.79798387 
-0.46313477 0.79799751 
-0.46264648 0.79800967 
-0.46215820 0.79802161 
-0.46166992 0.79803040 
-0.46118164 0.79803514 
-0.46069336 0.79803473 
-0.46020508 0.79803190 
-0.45971680 0.79802627 
-0.45922852 0.79801793 
-0.45874023 0.79801124 
-0.45825195 0.79800557 
-0.45776367 0.79800377 
-0.45727539 0.79800294 
-0.45678711 0.79800388 
-0.45629883 0.79800271 
-0.45581055 0.79800186 
-0.45532227 0.79800248 
-0.45483398 0.79800136 
-0.45434570 0.79799872 
-0.45385742 0.79799806 
-0.45336914 0.79800111 
-0.45288086 0.79800651 
-0.45239258 0.79801428 
-0.45190430 0.79802279 
-0.45141602 0.79803189 
-0.45092773 0.79804239 
-0.45043945 0.79805447 
-0.44995117 0.79806606 
-0.44946289 0.79807776 
-0.44897461 0.79809215 
-0.44848633 0.79811175 
-0.44799805 0.79813577 
-0.44750977 0.79816152 
-0.44702148 0.79818987 
-0.44653320 0.79822260 
-0.44604492 0.79825948 
-0.44555664 0.79830094 
-0.44506836 0.79834575 
-0.44458008 0.79839256 
-0.44409180 0.79843894 
-0.44360352 0.79848602 
-0.44311523 0.79853323 
-0.44262695 0.79857914 
-0.44213867 0.79862485 
-0.44165039 0.79867128 
-0.44116211 0.79871547 
-0.44067383 0.79875774 
-0.44018555 0.79879808 
-0.43969727 0.79883601 
-0.43920898 0.79887193 
-0.43872070 0.79890739 
-0.43823242 0.79894258 
-0.43774414 0.79897630 
-0.43725586 0.79900830 
-0.43676758 0.79904023 
-0.43627930 0.79907205 
-0.43579102 0.79910392 
-0.43530273 0.79913425 
-0.43481445 0.79916239 
-0.43432617 0.79918903 
-0.43383789 0.79921402 
-0.43334961 0.79923721 
-0.43286133 0.79925814 
-0.43237305 0.79927765 
-0.43188477 0.79929565 
-0.43139648 0.79931277 
-0.43090820 0.79932954 
-0.43041992 0.79934478 
-0.42993164 0.79935801 
-0.42944336 0.79936886 
-0.42895508 0.79937832 
-0.42846680 0.79938615 
-0.42797852 0.79939240 
-0.42749023 0.79939849 
-0.42700195 0.79940433 
-0.42651367 0.79941088 
-0.42602539 0.79941722 
-0.42553711 0.79942356 
-0.42504883 0.79942870 
-0.42456055 0.79943344 
-0.42407227 0.79943821 
-0.42358398 0.79944212 
-0.42309570 0.79944522 
-0.42260742 0.79944859 
-0.42211914 0.79945282 
-0.42163086 0.79945755 
-0.42114258 0.79946281 
-0.42065430 0.79946808 
-0.42016602 0.79947330 
-0.41967773 0.79947876 
-0.41918945 0.79948451 
-0.41870117 0.79949000 
-0.41821289 0.79949537 
-0.41772461 0.79950133 
-0.41723633 0.79950857 
-0.41674805 0.79951689 
-0.41625977 0.79952552 
-0.41577148 0.79953470 
-0.41528320 0.79954490 
-0.41479492 0.79955606 
-0.41430664 0.79956829 
-0.41381836 0.79958129 
-0.41333008 0.79959472 
-0.41284180 0.79960797 
-0.41235352 0.79962132 
-0.41186523 0.79963464 
-0.41137695 0.79964757 
-0.41088867 0.79966039 
-0.41040039 0.79967333 
-0.40991211 0.79968565 
-0.40942383 0.79969745 
-0.40893555 0.79970872 
-0.40844727 0.79971932 
-0.40795898 0.79972938 
-0.40747070 0.79973927 
-0.40698242 0.79974904 
-0.40649414 0.79975839 
-0.40600586 0.79976729 
-0.40551758 0.79977613 
-0.40502930 0.79978487 
-0.40454102 0.79979357 
-0.40405273 0.79980187 
-0.40356445 0.79980961 
-0.40307617 0.79981695 
-0.40258789 0.79982388 
-0.40209961 0.79983033 
-0.40161133 0.79983621 
-0.40112305 0.79984171 
-0.40063477 0.79984679 
-0.40014648 0.79985161 
-0.39965820 0.79985628 
-0.39916992 0.79986055 
-0.39868164 0.79986429 
-0.39819336 0.79986742 
-0.39770508 0.79987016 
-0.39721680 0.79987245 
-0.39672852 0.79987432 
-0.39624023 0.79987607 
-0.39575195 0.79987770 
-0.39526367 0.79987941 
-0.39477539 0.79988102 
-0.39428711 0.79988258 
-0.39379883 0.79988384 
-0.39331055 0.79988497 
-0.39282227 0.79988607 
-0.39233398 0.79988695 
-0.39184570 0.79988764 
-0.39135742 0.79988837 
-0.39086914 0.79988927 
-0.39038086 0.79989026 
-0.38989258 0.79989135 
-0.38940430 0.79989245 
-0.38891602 0.79989352 
-0.38842773 0.79989465 
-0.38793945 0.79989584 
-0.38745117 0.79989698 
-0.38696289 0.79989810 
-0.38647461 0.79989934 
-0.38598633 0.79990085 
-0.38549805 0.79990258 
-0.38500977 0.79990438 
-0.38452148 0.79990629 
-0.38403320 0.79990841 
-0.38354492 0.79991072 
-0.38305664 0.79991325 
-0.38256836 0.79991594 
-0.38208008 0.79991872 
-0.38159180 0.79992146 
-0.38110352 0.79992422 
-0.38061523 0.79992698 
-0.38012695 0.79992967 
-0.37963867 0.79993233 
-0.37915039 0.79993502 
-0.37866211 0.79993759 
-0.37817383 0.79994006 
-0.37768555 0.79994242 
-0.37719727 0.79994466 
-0.37670898 0.79994678 
-0.37622070 0.79994887 
-0.37573242 0.79995093 
-0.37524414 0.79995291 
-0.37475586 0.79995479 
-0.37426758 0.79995666 
-0.37377930 0.79995851 
-0.37329102 0.79996034 
-0.37280273 0.79996209 
-0.37231445 0.79996372 
-0.37182617 0.79996528 
-0.37133789 0.79996675 
-0.37084961 0.79996812 
-0.37036133 0.79996937 
-0.36987305 0.79997054 
-0.36938477 0.79997163 
-0.36889648 0.79997265 
-0.36840820 0.79997363 
-0.36791992 0.79997453 
-0.36743164 0.79997531 
-0.36694336 0.79997597 
-0.36645508 0.79997654 
-0.36596680 0.79997701 
-0.36547852 0.79997739 
-0.36499023 0.79997774 
-0.36450195 0.79997805 
-0.36401367 0.79997837 
-0.36352539 0.79997866 
-0.36303711 0.79997893 
-0.36254883 0.79997915 
-0.36206055 0.79997933 
-0.36157227 0.79997951 
-0.36108398 0.79997964 
-0.36059570 0.79997974 
-0.36010742 0.79997984 
-0.35961914 0.79997997 
-0.35913086 0.79998012 
-0.35864258 0.79998030 
-0.35815430 0.79998047 
-0.35766602 0.79998064 
-0.35717773 0.79998082 
-0.35668945 0.79998102 
-0.35620117 0.79998121 
-0.35571289 0.79998140 
-0.35522461 0.79998161 
-0.35473633 0.79998188 
-0.35424805 0.79998219 
-0.35375977 0.79998251 
-0.35327148 0.79998286 
-0.35278320 0.79998324 
-0.35229492 0.79998366 
-0.35180664 0.79998413 
-0.35131836 0.79998462 
-0.35083008 0.79998513 
-0.35034180 0.79998563 
-0.34985352 0.79998614 
-0.34936523 0.79998666 
-0.34887695 0.79998715 
-0.34838867 0.79998765 
-0.34790039 0.79998815 
-0.34741211 0.79998863 
-0.34692383 0.79998910 
-0.34643555 0.79998954 
-0.34594727 0.79998996 
-0.34545898 0.79999037 
-0.34497070 0.79999077 
-0.34448242 0.79999116 
-0.34399414 0.79999153 
-0.34350586 0.79999190 
-0.34301758 0.79999225 
-0.34252930 0.79999261 
-0.34204102 0.79999295 
-0.34155273 0.79999329 
-0.34106445 0.79999360 
-0.34057617 0.79999390 
-0.34008789 0.79999419 
-0.33959961 0.79999445 
-0.33911133 0.79999470 
-0.33862305 0.79999492 
-0.33813477 0.79999513 
-0.33764648 0.79999533 
-0.33715820 0.79999552 
-0.33666992 0.79999570 
-0.33618164 0.79999585 
-0.33569336 0.79999597 
-0.33520508 0.79999608 
-0.33471680 0.79999617 
-0.33422852 0.79999624 
-0.33374023 0.79999630 
-0.33325195 0.79999636 
-0.33276367 0.79999641 
-0.33227539 0.79999646 
-0.33178711 0.79999651 
-0.33129883 0.79999654 
-0.33081055 0.79999656 
-0.33032227 0.79999659 
-0.32983398 0.79999661 
-0.32934570 0.79999662 
-0.32885742 0.79999663 
-0.32836914 0.79999664 
-0.32788086 0.79999666 
-0.32739258 0.79999668 
-0.32690430 0.79999671 
-0.32641602 0.79999673 
-0.32592773 0.79999676 
-0.32543945 0.79999679 
-0.32495117 0.79999682 
-0.32446289 0.79999685 
-0.32397461 0.79999688 
-0.32348633 0.79999692 
-0.32299805 0.79999697 
-0.32250977 0.79999702 
-0.32202148 0.79999708 
-0.32153320 0.79999715 
-0.32104492 0.79999722 
-0.32055664 0.79999730 
-0.32006836 0.79999738 
-0.31958008 0.79999747 
-0.31909180 0.79999755 
-0.31860352 0.79999764 
-0.31811523 0.79999773 
-0.31762695 0.79999781 
-0.31713867 0.79999790 
-0.31665039 0.79999798 
-0.31616211 0.79999807 
-0.31567383 0.79999815 
-0.31518555 0.79999400 
-0.31469727 0.79998041 
-0.31420898 0.79995935 
-0.31372070 0.79993210 
-0.31323242 0.79990087 
-0.31274414 0.79986515 
-0.31225586 0.79982564 
-0.31176758 0.79978309 
-0.31127930 0.79973748 
-0.31079102 0.79968846 
-0.31030273 0.79963590 
-0.30981445 0.79958043 
-0.30932617 0.79952257 
-0.30883789 0.79946239 
-0.30834961 0.79939986 
-0.30786133 0.79933545 
-0.30737305 0.79927055 
-0.30688477 0.79920751 
-0.30639648 0.79914722 
-0.30590820 0.79908821 
-0.30541992 0.79902903 
-0.30493164 0.79897368 
-0.30444336 0.79891509 
-0.30395508 0.79885364 
-0.30346680 0.79879002 
-0.30297852 0.79872723 
-0.30249023 0.79866679 
-0.30200195 0.79860482 
-0.30151367 0.79855863 
-0.30102539 0.79850921 
-0.30053711 0.79843458 
-0.30004883 0.79828835 
-0.29956055 0.79818165 
-0.29907227 0.79820644 
-0.29858398 0.79817112 
-0.29809570 0.79815619 
-0.29760742 0.79815690 
-0.29711914 0.79814238 
-0.29663086 0.79807438 
-0.29614258 0.79803530 
-0.29565430 0.79789950 
-0.29516602 0.79792227 
-0.29467773 0.79785794 
-0.29418945 0.79781540 
-0.29370117 0.79774404 
-0.29321289 0.79770442 
-0.29272461 0.79770222 
-0.29223633 0.79762281 
-0.29174805 0.79758588 
-0.29125977 0.79755483 
-0.29077148 0.79749765 
-0.29028320 0.79738140 
-0.28979492 0.79732710 
-0.28930664 0.79733784 
-0.28881836 0.79727278 
-0.28833008 0.79691194 
-0.28784180 0.79704201 
-0.28735352 0.79711687 
-0.28686523 0.79698762 
-0.28637695 0.79693521 
-0.28588867 0.79688235 
-0.28540039 0.79682014 
-0.28491211 0.79680439 
-0.28442383 0.79679130 
-0.28393555 0.79673597 
-0.28344727 0.79667813 
-0.28295898 0.79660645 
-0.28247070 0.79650846 
-0.28198242 0.79642390 
-0.28149414 0.79647065 
-0.28100586 0.79644008 
-0.28051758 0.79638060 
-0.28002930 0.79628414 
-0.27954102 0.79624964 
-0.27905273 0.79620183 
-0.27856445 0.79614293 
-0.27807617 0.79609232 
-0.27758789 0.79594668 
-0.27709961 0.79609207 
-0.27661133 0.79603167 
-0.27612305 0.79598058 
-0.27563477 0.79595120 
-0.27514648 0.79592054 
-0.27465820 0.79589796 
-0.27416992 0.79586728 
-0.27368164 0.79582276 
-0.27319336 0.79575878 
-0.27270508 0.79568978 
-0.27221680 0.79563974 
-0.27172852 0.79561342 
-0.27124023 0.79561519 
-0.27075195 0.79559642 
-0.27026367 0.79556041 
-0.26977539 0.79551925 
-0.26928711 0.79546634 
-0.26879883 0.79540881 
-0.26831055 0.79540641 
-0.26782227 0.79540382 
-0.26733398 0.79540571 
-0.26684570 0.79540904 
-0.26635742 0.79539744 
-0.26586914 0.79537029 
-0.26538086 0.79533928 
-0.26489258 0.79530301 
-0.26440430 0.79526271 
-0.26391602 0.79522486 
-0.26342773 0.79517610 
-0.26293945 0.79512683 
-0.26245117 0.79505610 
-0.26196289 0.79510412 
-0.26147461 0.79506660 
-0.26098633 0.79504625 
-0.26049805 0.79497262 
-0.26000977 0.79499877 
-0.25952148 0.79498691 
-0.25903320 0.79495806 
-0.25854492 0.79495385 
-0.25805664 0.79493850 
-0.25756836 0.79490405 
-0.25708008 0.79487840 
-0.25659180 0.79487404 
-0.25610352 0.79488121 
-0.25561523 0.79485093 
-0.25512695 0.79482324 
-0.25463867 0.79481097 
-0.25415039 0.79481128 
-0.25366211 0.79480480 
-0.25317383 0.79479803 
-0.25268555 0.79478142 
-0.25219727 0.79475945 
-0.25170898 0.79473667 
-0.25122070 0.79470056 
-0.25073242 0.79464245 
-0.25024414 0.79465135 
-0.24975586 0.79464315 
-0.24926758 0.79467853 
-0.24877930 0.79466983 
-0.24829102 0.79462793 
-0.24780273 0.79452749 
-0.24731445 0.79454583 
-0.24682617 0.79468499 
-0.24633789 0.79461382 
-0.24584961 0.79460185 
-0.24536133 0.79460951 
-0.24487305 0.79459542 
-0.24438477 0.79456366 
-0.24389648 0.79450811 
-0.24340820 0.79453824 
-0.24291992 0.79456917 
-0.24243164 0.79454621 
-0.24194336 0.79450992 
-0.24145508 0.79447475 
-0.24096680 0.79447803 
-0.24047852 0.79451892 
-0.23999023 0.79451261 
-0.23950195 0.79448395 
-0.23901367 0.79446982 
-0.23852539 0.79446166 
-0.23803711 0.79445400 
-0.23754883 0.79444710 
-0.23706055 0.79443592 
-0.23657227 0.79441674 
-0.23608398 0.79439979 
-0.23559570 0.79441107 
-0.23510742 0.79440925 
-0.23461914 0.79440238 
-0.23413086 0.79439964 
-0.23364258 0.79437611 
-0.23315430 0.79433823 
-0.23266602 0.79433429 
-0.23217773 0.79432901 
-0.23168945 0.79431100 
-0.23120117 0.79420196 
-0.23071289 0.79432922 
-0.23022461 0.79428430 
-0.22973633 0.79426421 
-0.22924805 0.79425856 
-0.22875977 0.79427955 
-0.22827148 0.79429088 
-0.22778320 0.79427900 
-0.22729492 0.79426094 
-0.22680664 0.79428371 
-0.22631836 0.79429034 
-0.22583008 0.79428419 
-0.22534180 0.79428017 
-0.22485352 0.79426618 
-0.22436523 0.79422971 
-0.22387695 0.79421731 
-0.22338867 0.79427574 
-0.22290039 0.79423580 
-0.22241211 0.79425114 
-0.22192383 0.79426650 
-0.22143555 0.79425098 
-0.22094727 0.79422967 
-0.22045898 0.79427311 
-0.21997070 0.79428067 
-0.21948242 0.79420698 
-0.21899414 0.79425459 
-0.21850586 0.79420644 
-0.21801758 0.79420465 
-0.21752930 0.79418884 
-0.21704102 0.79413532 
-0.21655273 0.79415394 
-0.21606445 0.79422655 
-0.21557617 0.79418623 
-0.21508789 0.79419622 
-0.21459961 0.79420995 
-0.21411133 0.79420643 
-0.21362305 0.79416795 
-0.21313477 0.79418368 
-0.21264648 0.79427296 
-0.21215820 0.79419986 
-0.21166992 0.79419729 
-0.21118164 0.79421888 
-0.21069336 0.79416306 
-0.21020508 0.79419948 
-0.20971680 0.79424023 
-0.20922852 0.79421626 
-0.20874023 0.79418660 
-0.20825195 0.79420610 
-0.20776367 0.79423379 
-0.20727539 0.79419484 
-0.20678711 0.79407512 
-0.20629883 0.79422662 
-0.20581055 0.79416908 
-0.20532227 0.79412263 
-0.20483398 0.79413601 
-0.20434570 0.79419436 
-0.20385742 0.79420692 
-0.20336914 0.79420834 
-0.20288086 0.79420292 
-0.20239258 0.79416449 
-0.20190430 0.79411721 
-0.20141602 0.79420426 
-0.20092773 0.79418556 
-0.20043945 0.79418472 
-0.19995117 0.79422128 
-0.19946289 0.79420035 
-0.19897461 0.79416330 
-0.19848633 0.79418333 
-0.19799805 0.79424741 
-0.19750977 0.79424548 
-0.19702148 0.79424566 
-0.19653320 0.79426074 
-0.19604492 0.79425380 
-0.19555664 0.79421207 
-0.19506836 0.79423824 
-0.19458008 0.79422685 
-0.19409180 0.79421404 
-0.19360352 0.79423329 
-0.19311523 0.79423981 
-0.19262695 0.79424039 
-0.19213867 0.79424678 
-0.19165039 0.79424322 
-0.19116211 0.79424768 
-0.19067383 0.79425163 
-0.19018555 0.79421782 
-0.18969727 0.79419472 
-0.18920898 0.79423048 
-0.18872070 0.79422485 
-0.18823242 0.79429074 
-0.18774414 0.79430387 
-0.18725586 0.79426341 
-0.18676758 0.79429334 
-0.18627930 0.79427109 
-0.18579102 0.79434762 
-0.18530273 0.79429820 
-0.18481445 0.79426581 
-0.18432617 0.79426487 
-0.18383789 0.79433144 
-0.18334961 0.79434700 
-0.18286133 0.79431762 
-0.18237305 0.79431487 
-0.18188477 0.79432953 
-0.18139648 0.79429434 
-0.18090820 0.79434832 
-0.18041992 0.79437995 
-0.17993164 0.79433146 
-0.17944336 0.79431198 
-0.17895508 0.79433071 
-0.17846680 0.79433933 
-0.17797852 0.79435620 
-0.17749023 0.79436800 
-0.17700195 0.79438126 
-0.17651367 0.79438509 
-0.17602539 0.79440294 
-0.17553711 0.79441779 
-0.17504883 0.79442128 
-0.17456055 0.79441250 
-0.17407227 0.79437512 
-0.17358398 0.79433217 
-0.17309570 0.79438565 
-0.17260742 0.79446435 
-0.17211914 0.79447182 
-0.17163086 0.79445669 
-0.17114258 0.79444276 
-0.17065430 0.79441806 
-0.17016602 0.79439186 
-0.16967773 0.79436500 
-0.16918945 0.79436474 
-0.16870117 0.79439769 
-0.16821289 0.79436962 
-0.16772461 0.79441023 
-0.16723633 0.79447511 
-0.16674805 0.79446339 
-0.16625977 0.79446183 
-0.16577148 0.79447328 
-0.16528320 0.79449231 
-0.16479492 0.79451600 
-0.16430664 0.79448887 
-0.16381836 0.79450004 
-0.16333008 0.79452912 
-0.16284180 0.79443747 
-0.16235352 0.79442713 
-0.16186523 0.79447955 
-0.16137695 0.79449793 
-0.16088867 0.79448335 
-0.16040039 0.79453841 
-0.15991211 0.79454722 
-0.15942383 0.79450807 
-0.15893555 0.79451630 
-0.15844727 0.79449010 
-0.15795898 0.79453311 
-0.15747070 0.79455964 
-0.15698242 0.79445561 
-0.15649414 0.79456848 
-0.15600586 0.79451672 
-0.15551758 0.79450495 
-0.15502930 0.79450643 
-0.15454102 0.79452216 
-0.15405273 0.79452554 
-0.15356445 0.79449014 
-0.15307617 0.79453784 
-0.15258789 0.79453776 
-0.15209961 0.79444919 
-0.15161133 0.79453608 
-0.15112305 0.79455016 
-0.15063477 0.79454354 
-0.15014648 0.79452443 
-0.14965820 0.79453452 
-0.14916992 0.79454915 
-0.14868164 0.79455083 
-0.14819336 0.79456617 
-0.14770508 0.79457889 
-0.14721680 0.79457926 
-0.14672852 0.79457192 
-0.14624023 0.79456114 
-0.14575195 0.79456326 
-0.14526367 0.79454603 
-0.14477539 0.79453540 
-0.14428711 0.79454840 
-0.14379883 0.79454586 
-0.14331055 0.79454612 
-0.14282227 0.79452676 
-0.14233398 0.79456626 
-0.14184570 0.79445597 
-0.14135742 0.79457325 
-0.14086914 0.79452110 
-0.14038086 0.79456373 
-0.13989258 0.79456987 
-0.13940430 0.79454699 
-0.13891602 0.79448581 
-0.13842773 0.79444148 
-0.13793945 0.79455713 
-0.13745117 0.79457649 
-0.13696289 0.79451540 
-0.13647461 0.79451745 
-0.13598633 0.79452364 
-0.13549805 0.79453466 
-0.13500977 0.79453917 
-0.13452148 0.79452913 
-0.13403320 0.79452038 
-0.13354492 0.79452414 
-0.13305664 0.79453050 
-0.13256836 0.79453642 
-0.13208008 0.79453070 
-0.13159180 0.79449645 
-0.13110352 0.79445685 
-0.13061523 0.79446636 
-0.13012695 0.79445057 
-0.12963867 0.79446912 
-0.12915039 0.79450090 
-0.12866211 0.79446646 
-0.12817383 0.79435027 
-0.12768555 0.79441937 
-0.12719727 0.79443916 
-0.12670898 0.79443367 
-0.12622070 0.79441626 
-0.12573242 0.79444150 
-0.12524414 0.79444841 
-0.12475586 0.79440089 
-0.12426758 0.79439028 
-0.12377930 0.79439844 
-0.12329102 0.79440303 
-0.12280273 0.79440078 
-0.12231445 0.79438958 
-0.12182617 0.79436908 
-0.12133789 0.79435374 
-0.12084961 0.79430419 
-0.12036133 0.79428064 
-0.11987305 0.79434006 
-0.11938477 0.79433086 
-0.11889648 0.79429610 
-0.11840820 0.79431314 
-0.11791992 0.79433834 
-0.11743164 0.79433143 
-0.11694336 0.79433193 
-0.11645508 0.79434777 
-0.11596680 0.79429099 
-0.11547852 0.79427418 
-0.11499023 0.79431615 
-0.11450195 0.79429855 
-0.11401367 0.79426586 
-0.11352539 0.79424199 
-0.11303711 0.79426876 
-0.11254883 0.79424949 
-0.11206055 0.79420544 
-0.11157227 0.79418761 
-0.11108398 0.79416450 
-0.11059570 0.79416337 
-0.11010742 0.79409015 
-0.10961914 0.79417523 
-0.10913086 0.79411391 
-0.10864258 0.79409556 
-0.10815430 0.79405619 
-0.10766602 0.79405781 
-0.10717773 0.79408743 
-0.10668945 0.79410000 
-0.10620117 0.79406739 
-0.10571289 0.79402491 
-0.10522461 0.79398659 
-0.10473633 0.79406898 
-0.10424805 0.79393533 
-0.10375977 0.79389608 
-0.10327148 0.79397878 
-0.10278320 0.79396760 
-0.10229492 0.79391007 
-0.10180664 0.79391917 
-0.10131836 0.79391135 
-0.10083008 0.79391189 
-0.10034180 0.79393706 
-0.09985352 0.79390199 
-0.09936523 0.79388284 
-0.09887695 0.79388308 
-0.09838867 0.79384344 
-0.09790039 0.79380384 
-0.09741211 0.79379061 
-0.09692383 0.79377783 
-0.09643555 0.79377027 
-0.09594727 0.79375514 
-0.09545898 0.79365829 
-0.09497070 0.79377690 
-0.09448242 0.79369280 
-0.09399414 0.79365583 
-0.09350586 0.79362582 
-0.09301758 0.79360748 
-0.09252930 0.79359571 
-0.09204102 0.79357425 
-0.09155273 0.79354298 
-0.09106445 0.79351337 
-0.09057617 0.79347098 
-0.09008789 0.79348880 
-0.08959961 0.79351486 
-0.08911133 0.79344773 
-0.08862305 0.79339937 
-0.08813477 0.79338096 
-0.08764648 0.79336627 
-0.08715820 0.79335596 
-0.08666992 0.79331661 
-0.08618164 0.79326191 
-0.08569336 0.79322345 
-0.08520508 0.79317022 
-0.08471680 0.79313209 
-0.08422852 0.79320172 
-0.08374023 0.79319746 
-0.08325195 0.79308401 
-0.08276367 0.79312538 
-0.08227539 0.79307222 
-0.08178711 0.79304895 
-0.08129883 0.79304528 
-0.08081055 0.79304966 
-0.08032227 0.79304459 
-0.07983398 0.79302305 
-0.07934570 0.79298260 
-0.07885742 0.79290135 
-0.07836914 0.79291610 
-0.07788086 0.79292317 
-0.07739258 0.79287546 
-0.07690430 0.79283916 
-0.07641602 0.79281489 
-0.07592773 0.79280930 
-0.07543945 0.79284366 
-0.07495117 0.79282343 
-0.07446289 0.79277924 
-0.07397461 0.79278335 
-0.07348633 0.79275502 
-0.07299805 0.79269499 
-0.07250977 0.79264133 
-0.07202148 0.79260767 
-0.07153320 0.79245935 
-0.07104492 0.79257168 
-0.07055664 0.79250352 
-0.07006836 0.79246184 
-0.06958008 0.79240964 
-0.06909180 0.79237423 
-0.06860352 0.79231600 
-0.06811523 0.79227369 
-0.06762695 0.79223701 
-0.06713867 0.79230059 
-0.06665039 0.79221994 
-0.06616211 0.79221880 
-0.06567383 0.79221281 
-0.06518555 0.79222181 
-0.06469727 0.79221997 
-0.06420898 0.79219176 
-0.06372070 0.79214732 
-0.06323242 0.79209482 
-0.06274414 0.79205867 
-0.06225586 0.79203741 
-0.06176758 0.79200853 
-0.06127930 0.79196603 
-0.06079102 0.79188572 
-0.06030273 0.79187291 
-0.05981445 0.79181457 
-0.05932617 0.79175504 
-0.05883789 0.79167646 
-0.05834961 0.79167693 
-0.05786133 0.79173661 
-0.05737305 0.79169988 
-0.05688477 0.79165453 
-0.05639648 0.79151368 
-0.05590820 0.79164250 
-0.05541992 0.79153405 
-0.05493164 0.79150694 
-0.05444336 0.79144928 
-0.05395508 0.79143234 
-0.05346680 0.79137129 
-0.05297852 0.79133547 
-0.05249023 0.79126493 
-0.05200195 0.79134606 
-0.05151367 0.79125154 
-0.05102539 0.79122410 
-0.05053711 0.79119193 
-0.05004883 0.79117362 
-0.04956055 0.79112148 
-0.04907227 0.79104183 
-0.04858398 0.79099887 
-0.04809570 0.79096338 
-0.04760742 0.79092004 
-0.04711914 0.79088035 
-0.04663086 0.79081253 
-0.04614258 0.79073499 
-0.04565430 0.79069270 
-0.04516602 0.79066946 
-0.04467773 0.79068707 
-0.04418945 0.79066220 
-0.04370117 0.79047940 
-0.04321289 0.79060290 
-0.04272461 0.79048675 
-0.04223633 0.79045022 
-0.04174805 0.79040378 
-0.04125977 0.79036468 
-0.04077148 0.79035707 
-0.04028320 0.79031016 
-0.03979492 0.79024193 
-0.03930664 0.79019032 
-0.03881836 0.79014033 
-0.03833008 0.79006668 
-0.03784180 0.78999577 
-0.03735352 0.78991908 
-0.03686523 0.79003730 
-0.03637695 0.78996356 
-0.03588867 0.78993940 
-0.03540039 0.78987687 
-0.03491211 0.78980493 
-0.03442383 0.78963724 
-0.03393555 0.78984458 
-0.03344727 0.78971255 
-0.03295898 0.78968409 
-0.03247070 0.78965174 
-0.03198242 0.78959875 
-0.03149414 0.78956578 
-0.03100586 0.78953187 
-0.03051758 0.78948177 
-0.03002930 0.78942615 
-0.02954102 0.78934558 
-0.02905273 0.78928298 
-0.02856445 0.78925037 
-0.02807617 0.78921130 
-0.02758789 0.78916877 
-0.02709961 0.78911628 
-0.02661133 0.78905852 
-0.02612305 0.78899286 
-0.02563477 0.78893111 
-0.02514648 0.78884138 
-0.02465820 0.78881383 
-0.02416992 0.78885832 
-0.02368164 0.78879830 
-0.02319336 0.78868848 
-0.02270508 0.78866812 
-0.02221680 0.78862306 
-0.02172852 0.78846718 
-0.02124023 0.78854038 
-0.02075195 0.78840602 
-0.02026367 0.78834228 
-0.01977539 0.78833574 
-0.01928711 0.78829903 
-0.01879883 0.78822091 
-0.01831055 0.78816611 
-0.01782227 0.78810548 
-0.01733398 0.78797431 
-0.01684570 0.78806384 
-0.01635742 0.78797654 
-0.01586914 0.78799150 
-0.01538086 0.78797151 
-0.01489258 0.78790493 
-0.01440430 0.78783183 
-0.01391602 0.78777478 
-0.01342773 0.78765703 
-0.01293945 0.78765116 
-0.01245117 0.78760996 
-0.01196289 0.78749819 
-0.01147461 0.78741218 
-0.01098633 0.78733072 
-0.01049805 0.78726532 
-0.01000977 0.78720385 
-0.00952148 0.78715455 
-0.00903320 0.78710438 
-0.00854492 0.78705474 
-0.00805664 0.78700152 
-0.00756836 0.78688324 
-0.00708008 0.78685108 
-0.00659180 0.78680146 
-0.00610352 0.78668427 
-0.00561523 0.78660786 
-0.00512695 0.78651161 
-0.00463867 0.78636177 
-0.00415039 0.78623347 
-0.00366211 0.78618429 
-0.00317383 0.78605082 
-0.00268555 0.78588272 
-0.00219727 0.78578394 
-0.00170898 0.78568979 
-0.00122070 0.78559301 
-0.00073242 0.78547213 
-0.00024414 0.78531175 
0.00024414 0.78513186 
0.00073242 0.78496944 
0.00122070 0.78482060 
0.00170898 0.78466548 
0.00219727 0.78452613 
0.00268555 0.78436559 
0.00317383 0.78417068 
0.00366211 0.78405968 
0.00415039 0.78392544 
0.00463867 0.78372553 
0.00512695 0.78356645 
0.00561523 0.78342449 
0.00610352 0.78328290 
0.00659180 0.78312856 
0.00708008 0.78294971 
0.00756836 0.78272848 
0.00805664 0.78247663 
0.00854492 0.78233244 
0.00903320 0.78215205 
0.00952148 0.78190970 
0.01000977 0.78173535 
0.01049805 0.78153572 
0.01098633 0.78130357 
0.01147461 0.78098321 
0.01196289 0.78087439 
0.01245117 0.78065570 
0.01293945 0.78041541 
0.01342773 0.78019854 
0.01391602 0.77997545 
0.01440430 0.77972184 
0.01489258 0.77940870 
0.01538086 0.77922347 
0.01586914 0.77898449 
0.01635742 0.77879703 
0.01684570 0.77861241 
0.01733398 0.77840045 
0.01782227 0.77813523 
0.01831055 0.77785437 
0.01879883 0.77758637 
0.01928711 0.77731692 
0.01977539 0.77704532 
0.02026367 0.77676969 
0.02075195 0.77650653 
0.02124023 0.77624405 
0.02172852 0.77598377 
0.02221680 0.77571785 
0.02270508 0.77541928 
0.02319336 0.77511159 
0.02368164 0.77484701 
0.02416992 0.77459735 
0.02465820 0.77435988 
0.02514648 0.77411108 
0.02563477 0.77379452 
0.02612305 0.77350606 
0.02661133 0.77324018 
0.02709961 0.77292996 
0.02758789 0.77262818 
0.02807617 0.77234161 
0.02856445 0.77205695 
0.02905273 0.77177299 
0.02954102 0.77140555 
0.03002930 0.77122247 
0.03051758 0.77093142 
0.03100586 0.77060379 
0.03149414 0.77030131 
0.03198242 0.76999830 
0.03247070 0.76971017 
0.03295898 0.76942598 
0.03344727 0.76912526 
0.03393555 0.76880080 
0.03442383 0.76846984 
0.03491211 0.76812120 
0.03540039 0.76783973 
0.03588867 0.76759538 
0.03637695 0.76736777 
0.03686523 0.76708431 
0.03735352 0.76674042 
0.03784180 0.76641689 
0.03833008 0.76607105 
0.03881836 0.76572843 
0.03930664 0.76541531 
0.03979492 0.76511253 
0.04028320 0.76480962 
0.04077148 0.76451934 
0.04125977 0.76423106 
0.04174805 0.76392068 
0.04223633 0.76356041 
0.04272461 0.76329179 
0.04321289 0.76298827 
0.04370117 0.76262607 
0.04418945 0.76231363 
0.04467773 0.76197300 
0.04516602 0.76172703 
0.04565430 0.76144943 
0.04614258 0.76105576 
0.04663086 0.76083371 
0.04711914 0.76045648 
0.04760742 0.76008664 
0.04809570 0.75983433 
0.04858398 0.75958175 
0.04907227 0.75925765 
0.04956055 0.75893744 
0.05004883 0.75858494 
0.05053711 0.75826730 
0.05102539 0.75798806 
0.05151367 0.75769478 
0.05200195 0.75740486 
0.05249023 0.75709691 
0.05297852 0.75677447 
0.05346680 0.75643140 
0.05395508 0.75609927 
0.05444336 0.75580365 
0.05493164 0.75551254 
0.05541992 0.75508591 
0.05590820 0.75495851 
0.05639648 0.75457918 
0.05688477 0.75426038 
0.05737305 0.75388007 
0.05786133 0.75358535 
0.05834961 0.75324867 
0.05883789 0.75286536 
0.05932617 0.75257652 
0.05981445 0.75219965 
0.06030273 0.75190488 
0.06079102 0.75164299 
0.06127930 0.75129411 
0.06176758 0.75096846 
0.06225586 0.75060746 
0.06274414 0.75026516 
0.06323242 0.74997815 
0.06372070 0.74959724 
0.06420898 0.74928341 
0.06469727 0.74906073 
0.06518555 0.74871668 
0.06567383 0.74840772 
0.06616211 0.74811272 
0.06665039 0.74778458 
0.06713867 0.74746723 
0.06762695 0.74717436 
0.06811523 0.74686497 
0.06860352 0.74655180 
0.06909180 0.74623320 
0.06958008 0.74588877 
0.07006836 0.74554560 
0.07055664 0.74522556 
0.07104492 0.74488628 
0.07153320 0.74453087 
0.07202148 0.74417756 
0.07250977 0.74381135 
0.07299805 0.74347810 
0.07348633 0.74319257 
0.07397461 0.74283756 
0.07446289 0.74250131 
0.07495117 0.74217999 
0.07543945 0.74184122 
0.07592773 0.74152504 
0.07641602 0.74115053 
0.07690430 0.74074686 
0.07739258 0.74039059 
0.07788086 0.74001299 
0.07836914 0.73972037 
0.07885742 0.73946403 
0.07934570 0.73902671 
0.07983398 0.73871731 
0.08032227 0.73843979 
0.08081055 0.73802902 
0.08129883 0.73765949 
0.08178711 0.73720782 
0.08227539 0.73697522 
0.08276367 0.73658368 
0.08325195 0.73635695 
0.08374023 0.73586338 
0.08422852 0.73552274 
0.08471680 0.73521520 
0.08520508 0.73488533 
0.08569336 0.73449865 
0.08618164 0.73420183 
0.08666992 0.73385107 
0.08715820 0.73339477 
0.08764648 0.73309874 
0.08813477 0.73273782 
0.08862305 0.73235273 
0.08911133 0.73206220 
0.08959961 0.73176298 
0.09008789 0.73134732 
0.09057617 0.73094619 
0.09106445 0.73047665 
0.09155273 0.73029521 
0.09204102 0.72990041 
0.09252930 0.72956722 
0.09301758 0.72921738 
0.09350586 0.72883546 
0.09399414 0.72843289 
0.09448242 0.72806120 
0.09497070 0.72771875 
0.09545898 0.72736304 
0.09594727 0.72700843 
0.09643555 0.72665470 
0.09692383 0.72623753 
0.09741211 0.72595290 
0.09790039 0.72564343 
0.09838867 0.72520895 
0.09887695 0.72480346 
0.09936523 0.72446750 
0.09985352 0.72410153 
0.10034180 0.72360200 
0.10083008 0.72344295 
0.10131836 0.72299883 
0.10180664 0.72263777 
0.10229492 0.72228682 
0.10278320 0.72192070 
0.10327148 0.72153761 
0.10375977 0.72118032 
0.10424805 0.72085393 
0.10473633 0.72048034 
0.10522461 0.71999946 
0.10571289 0.71972724 
0.10620117 0.71923553 
0.10668945 0.71888880 
0.10717773 0.71851750 
0.10766602 0.71812224 
0.10815430 0.71770033 
0.10864258 0.71737158 
0.10913086 0.71709169 
0.10961914 0.71673785 
0.11010742 0.71634305 
0.11059570 0.71596456 
0.11108398 0.71560878 
0.11157227 0.71524015 
0.11206055 0.71486424 
0.11254883 0.71449745 
0.11303711 0.71413536 
0.11352539 0.71376355 
0.11401367 0.71338895 
0.11450195 0.71301400 
0.11499023 0.71262704 
0.11547852 0.71225500 
0.11596680 0.71190290 
0.11645508 0.71154259 
0.11694336 0.71118363 
0.11743164 0.71076668 
0.11791992 0.71046258 
0.11840820 0.71001981 
0.11889648 0.70961989 
0.11938477 0.70923827 
0.11987305 0.70885474 
0.12036133 0.70847391 
0.12084961 0.70801371 
0.12133789 0.70762129 
0.12182617 0.70726907 
0.12231445 0.70692336 
0.12280273 0.70657734 
0.12329102 0.70617256 
0.12377930 0.70570764 
0.12426758 0.70536568 
0.12475586 0.70500694 
0.12524414 0.70464090 
0.12573242 0.70431541 
0.12622070 0.70389461 
0.12670898 0.70342049 
0.12719727 0.70292526 
0.12768555 0.70283083 
0.12817383 0.70235653 
0.12866211 0.70192082 
0.12915039 0.70158728 
0.12963867 0.70121252 
0.13012695 0.70076453 
0.13061523 0.70029570 
0.13110352 0.69996977 
0.13159180 0.69962460 
0.13208008 0.69915041 
0.13256836 0.69873206 
0.13305664 0.69834171 
0.13354492 0.69794188 
0.13403320 0.69753695 
0.13452148 0.69712334 
0.13500977 0.69670649 
0.13549805 0.69632920 
0.13598633 0.69596781 
0.13647461 0.69553749 
0.13696289 0.69517485 
0.13745117 0.69481013 
0.13793945 0.69415168 
0.13842773 0.69403996 
0.13891602 0.69357476 
0.13940430 0.69309332 
0.13989258 0.69266453 
0.14038086 0.69223334 
0.14086914 0.69178987 
0.14135742 0.69138133 
0.14184570 0.69096222 
0.14233398 0.69051978 
0.14282227 0.69004409 
0.14331055 0.68964345 
0.14379883 0.68928418 
0.14428711 0.68897012 
0.14477539 0.68861369 
0.14526367 0.68813435 
0.14575195 0.68767550 
0.14624023 0.68723097 
0.14672852 0.68688388 
0.14721680 0.68646897 
0.14770508 0.68602478 
0.14819336 0.68564084 
0.14868164 0.68512741 
0.14916992 0.68471052 
0.14965820 0.68430229 
0.15014648 0.68387640 
0.15063477 0.68352153 
0.15112305 0.68308069 
0.15161133 0.68258484 
0.15209961 0.68210907 
0.15258789 0.68163349 
0.15307617 0.68122438 
0.15356445 0.68085419 
0.15405273 0.68041778 
0.15454102 0.67996773 
0.15502930 0.67952528 
0.15551758 0.67908635 
0.15600586 0.67864320 
0.15649414 0.67811824 
0.15698242 0.67765137 
0.15747070 0.67738615 
0.15795898 0.67696200 
0.15844727 0.67640272 
0.15893555 0.67594989 
0.15942383 0.67542841 
0.15991211 0.67517844 
0.16040039 0.67465697 
0.16088867 0.67422015 
0.16137695 0.67374665 
0.16186523 0.67326269 
0.16235352 0.67277682 
0.16284180 0.67227219 
0.16333008 0.67177629 
0.16381836 0.67129302 
0.16430664 0.67081414 
0.16479492 0.67034093 
0.16528320 0.66985467 
0.16577148 0.66939854 
0.16625977 0.66893412 
0.16674805 0.66843838 
0.16723633 0.66792623 
0.16772461 0.66740134 
0.16821289 0.66687891 
0.16870117 0.66637630 
0.16918945 0.66587102 
0.16967773 0.66535043 
0.17016602 0.66479395 
0.17065430 0.66424686 
0.17114258 0.66381858 
0.17163086 0.66335501 
0.17211914 0.66282512 
0.17260742 0.66230059 
0.17309570 0.66174230 
0.17358398 0.66116607 
0.17407227 0.66057661 
0.17456055 0.66000702 
0.17504883 0.65940699 
0.17553711 0.65894419 
0.17602539 0.65841682 
0.17651367 0.65778037 
0.17700195 0.65713917 
0.17749023 0.65649760 
0.17797852 0.65589635 
0.17846680 0.65531934 
0.17895508 0.65473026 
0.17944336 0.65391608 
0.17993164 0.65360170 
0.18041992 0.65274618 
0.18090820 0.65202418 
0.18139648 0.65128257 
0.18188477 0.65052474 
0.18237305 0.64971324 
0.18286133 0.64891095 
0.18334961 0.64808803 
0.18383789 0.64718771 
0.18432617 0.64627015 
0.18481445 0.64525991 
0.18530273 0.64412922 
0.18579102 0.64282483 
0.18627930 0.64141959 
0.18676758 0.63982684 
0.18725586 0.63788575 
0.18774414 0.63583081 
0.18823242 0.63340082 
0.18872070 0.63000102 
0.18920898 0.62538596 
0.18969727 0.61908106 
0.19018555 0.61044427 
0.19067383 0.59935735 
0.19116211 0.58707141 
0.19165039 0.57620275 
0.19213867 0.56930601 
0.19262695 0.56622536 
0.19311523 0.56549300 
0.19360352 0.56596141 
0.19409180 0.56673653 
0.19458008 0.56721792 
0.19506836 0.56732465 
0.19555664 0.56701812 
0.19604492 0.56640200 
0.19653320 0.56559453 
0.19702148 0.56430378 
0.19750977 0.56369549 
0.19799805 0.56217641 
0.19848633 0.56058283 
0.19897461 0.55825851 
0.19946289 0.55636028 
0.19995117 0.55415951 
0.20043945 0.55116493 
0.20092773 0.54820778 
0.20141602 0.54523238 
0.20190430 0.54225264 
0.20239258 0.53925743 
0.20288086 0.53622117 
0.20336914 0.53299773 
0.20385742 0.52979761 
0.20434570 0.52657295 
0.20483398 0.52294574 
0.20532227 0.51885880 
0.20581055 0.51375908 
0.20629883 0.50651066 
0.20678711 0.49452215 
0.20727539 0.47847628 
0.20776367 0.46581134 
0.20825195 0.46044079 
0.20874023 0.45711892 
0.20922852 0.45174791 
0.20971680 0.44528516 
0.21020508 0.43992427 
0.21069336 0.43725665 
0.21118164 0.43608982 
0.21166992 0.43533131 
0.21215820 0.43407885 
0.21264648 0.43228779 
0.21313477 0.43033981 
0.21362305 0.42765461 
0.21411133 0.42395190 
0.21459961 0.42002989 
0.21508789 0.41581962 
0.21557617 0.41173169 
0.21606445 0.40717769 
0.21655273 0.40385578 
0.21704102 0.40190550 
0.21752930 0.40122536 
0.21801758 0.40067896 
0.21850586 0.39942530 
0.21899414 0.39686018 
0.21948242 0.39275193 
0.21997070 0.38702800 
0.22045898 0.38158514 
0.22094727 0.37735316 
0.22143555 0.37267824 
0.22192383 0.36769717 
0.22241211 0.36238865 
0.22290039 0.35944749 
0.22338867 0.35895869 
0.22387695 0.35990946 
0.22436523 0.36076286 
0.22485352 0.36185907 
0.22534180 0.36344899 
0.22583008 0.36482661 
0.22631836 0.36574357 
0.22680664 0.36608335 
0.22729492 0.36610942 
0.22778320 0.36639992 
0.22827148 0.36703253 
0.22875977 0.36748347 
0.22924805 0.36779347 
0.22973633 0.36794796 
0.23022461 0.36778262 
0.23071289 0.36768140 
0.23120117 0.36726399 
0.23168945 0.36683426 
0.23217773 0.36637908 
0.23266602 0.36597420 
0.23315430 0.36574384 
0.23364258 0.36565367 
0.23413086 0.36556443 
0.23461914 0.36560851 
0.23510742 0.36577349 
0.23559570 0.36593889 
0.23608398 0.36609344 
0.23657227 0.36628527 
0.23706055 0.36651902 
0.23754883 0.36697527 
0.23803711 0.36721251 
0.23852539 0.36789365 
0.23901367 0.36819095 
0.23950195 0.36844770 
0.23999023 0.36912889 
0.24047852 0.36960820 
0.24096680 0.37008188 
0.24145508 0.37059577 
0.24194336 0.37109475 
0.24243164 0.37156462 
0.24291992 0.37202170 
0.24340820 0.37244313 
0.24389648 0.37283725 
0.24438477 0.37313211 
0.24487305 0.37380402 
0.24536133 0.37402945 
0.24584961 0.37441700 
0.24633789 0.37463570 
0.24682617 0.37483449 
0.24731445 0.37506500 
0.24780273 0.37521841 
0.24829102 0.37535990 
0.24877930 0.37556331 
0.24926758 0.37575814 
0.24975586 0.37591187 
0.25024414 0.37601627 
0.25073242 0.37610017 
0.25122070 0.37616896 
0.25170898 0.37628755 
0.25219727 0.37642297 
0.25268555 0.37654404 
0.25317383 0.37660207 
0.25366211 0.37664404 
0.25415039 0.37669572 
0.25463867 0.37673927 
0.25512695 0.37684629 
0.25561523 0.37698826 
0.25610352 0.37716523 
0.25659180 0.37740428 
0.25708008 0.37768334 
0.25756836 0.37792633 
0.25805664 0.37812952 
0.25854492 0.37835357 
0.25903320 0.37856789 
0.25952148 0.37873679 
0.26000977 0.37902680 
0.26049805 0.37941459 
0.26098633 0.37948734 
0.26147461 0.37962319 
0.26196289 0.37973655 
0.26245117 0.37984565 
0.26293945 0.37986863 
0.26342773 0.38016068 
0.26391602 0.38011224 
0.26440430 0.38015581 
0.26489258 0.38023615 
0.26538086 0.38034016 
0.26586914 0.38048128 
0.26635742 0.38062584 
0.26684570 0.38075807 
0.26733398 0.38091320 
0.26782227 0.38104230 
0.26831055 0.38121050 
0.26879883 0.38139716 
0.26928711 0.38151472 
0.26977539 0.38164268 
0.27026367 0.38176827 
0.27075195 0.38190917 
0.27124023 0.38195899 
0.27172852 0.38197122 
0.27221680 0.38202852 
0.27270508 0.38208018 
0.27319336 0.38211692 
0.27368164 0.38217424 
0.27416992 0.38220413 
0.27465820 0.38226913 
0.27514648 0.38241797 
0.27563477 0.38250321 
0.27612305 0.38270799 
0.27661133 0.38311828 
0.27709961 0.38316445 
0.27758789 0.38337871 
0.27807617 0.38356896 
0.27856445 0.38371604 
0.27905273 0.38383228 
0.27954102 0.38394968 
0.28002930 0.38408466 
0.28051758 0.38422680 
0.28100586 0.38429441 
0.28149414 0.38450771 
0.28198242 0.38460659 
0.28247070 0.38468880 
0.28295898 0.38485516 
0.28344727 0.38476938 
0.28393555 0.38512950 
0.28442383 0.38513127 
0.28491211 0.38522209 
0.28540039 0.38534876 
0.28588867 0.38541253 
0.28637695 0.38545571 
0.28686523 0.38552925 
0.28735352 0.38549869 
0.28784180 0.38554532 
0.28833008 0.38602044 
0.28881836 0.38591857 
0.28930664 0.38611122 
0.28979492 0.38616295 
0.29028320 0.38606282 
0.29077148 0.38658776 
0.29125977 0.38654794 
0.29174805 0.38658279 
0.29223633 0.38667158 
0.29272461 0.38673954 
0.29321289 0.38672571 
0.29370117 0.38671104 
0.29418945 0.38685967 
0.29467773 0.38696104 
0.29516602 0.38701055 
0.29565430 0.38712027 
0.29614258 0.38721505 
0.29663086 0.38731616 
0.29711914 0.38747687 
0.29760742 0.38766310 
0.29809570 0.38780703 
0.29858398 0.38790768 
0.29907227 0.38788387 
0.29956055 0.38827359 
0.30004883 0.38827193 
0.30053711 0.38836876 
0.30102539 0.38841077 
0.30151367 0.38841180 
0.30200195 0.38842182 
0.30249023 0.38844678 
0.30297852 0.38846641 
0.30346680 0.38849851 
0.30395508 0.38852833 
0.30444336 0.38856420 
0.30493164 0.38860100 
0.30541992 0.38865358 
0.30590820 0.38870793 
0.30639648 0.38876549 
0.30688477 0.38881952 
0.30737305 0.38887472 
0.30786133 0.38891547 
0.30834961 0.38893881 
0.30883789 0.38894605 
0.30932617 0.38894722 
0.30981445 0.38895927 
0.31030273 0.38898556 
0.31079102 0.38904612 
0.31127930 0.38911891 
0.31176758 0.38920977 
0.31225586 0.38929857 
0.31274414 0.38939311 
0.31323242 0.38948014 
0.31372070 0.38956233 
0.31420898 0.38963635 
0.31469727 0.38970490 
0.31518555 0.38977002 
0.31567383 0.38982894 
0.31616211 0.38988608 
0.31665039 0.38992920 
0.31713867 0.38996413 
0.31762695 0.38997858 
0.31811523 0.38998123 
0.31860352 0.38996253 
0.31909180 0.38994340 
0.31958008 0.38993828 
0.32006836 0.38995500 
0.32055664 0.38999925 
0.32104492 0.39005098 
0.32153320 0.39010894 
0.32202148 0.39014608 
0.32250977 0.39018175 
0.32299805 0.39022738 
0.32348633 0.39029828 
0.32397461 0.39039149 
0.32446289 0.39049830 
0.32495117 0.39061924 
0.32543945 0.39073443 
0.32592773 0.39084467 
0.32641602 0.39094792 
0.32690430 0.39105334 
0.32739258 0.39114959 
0.32788086 0.39123833 
0.32836914 0.39132328 
0.32885742 0.39140678 
0.32934570 0.39148298 
0.32983398 0.39155304 
0.33032227 0.39162370 
0.33081055 0.39169481 
0.33129883 0.39176403 
0.33178711 0.39182948 
0.33227539 0.39189571 
0.33276367 0.39195871 
0.33325195 0.39201712 
0.33374023 0.39207128 
0.33422852 0.39212349 
0.33471680 0.39217375 
0.33520508 0.39221244 
0.33569336 0.39223986 
0.33618164 0.39225229 
0.33666992 0.39224956 
0.33715820 0.39222885 
0.33764648 0.39220690 
0.33813477 0.39220044 
0.33862305 0.39222460 
0.33911133 0.39227473 
0.33959961 0.39234184 
0.34008789 0.39241786 
0.34057617 0.39249545 
0.34106445 0.39257186 
0.34155273 0.39264258 
0.34204102 0.39270150 
0.34252930 0.39275380 
0.34301758 0.39279920 
0.34350586 0.39283990 
0.34399414 0.39287158 
0.34448242 0.39289888 
0.34497070 0.39293191 
0.34545898 0.39296300 
0.34594727 0.39299557 
0.34643555 0.39302677 
0.34692383 0.39306840 
0.34741211 0.39311098 
0.34790039 0.39315627 
0.34838867 0.39320020 
0.34887695 0.39325063 
0.34936523 0.39330033 
0.34985352 0.39334363 
0.35034180 0.39338500 
0.35083008 0.39341812 
0.35131836 0.39345033 
0.35180664 0.39346540 
0.35229492 0.39347883 
0.35278320 0.39346720 
0.35327148 0.39344568 
0.35375977 0.39340096 
0.35424805 0.39336386 
0.35473633 0.39333738 
0.35522461 0.39333988 
0.35571289 0.39337454 
0.35620117 0.39342864 
0.35668945 0.39349884 
0.35717773 0.39356377 
0.35766602 0.39363563 
0.35815430 0.39370055 
0.35864258 0.39376648 
0.35913086 0.39381902 
0.35961914 0.39386819 
0.36010742 0.39390552 
0.36059570 0.39393494 
0.36108398 0.39394832 
0.36157227 0.39394206 
0.36206055 0.39390746 
0.36254883 0.39384871 
0.36303711 0.39377217 
0.36352539 0.39369830 
0.36401367 0.39364053 
0.36450195 0.39361891 
0.36499023 0.39362264 
0.36547852 0.39364821 
0.36596680 0.39367087 
0.36645508 0.39369778 
0.36694336 0.39371676 
0.36743164 0.39373703 
0.36791992 0.39374722 
0.36840820 0.39375972 
0.36889648 0.39377025 
0.36938477 0.39377696 
0.36987305 0.39377411 
0.37036133 0.39375426 
0.37084961 0.39371786 
0.37133789 0.39365827 
0.37182617 0.39359465 
0.37231445 0.39354494 
0.37280273 0.39352548 
0.37329102 0.39354307 
0.37377930 0.39358260 
0.37426758 0.39364035 
0.37475586 0.39369751 
0.37524414 0.39375616 
0.37573242 0.39381003 
0.37622070 0.39386087 
0.37670898 0.39390633 
0.37719727 0.39394782 
0.37768555 0.39398325 
0.37817383 0.39401278 
0.37866211 0.39403588 
0.37915039 0.39404741 
0.37963867 0.39405363 
0.38012695 0.39405489 
0.38061523 0.39405645 
0.38110352 0.39405028 
0.38159180 0.39403794 
0.38208008 0.39402399 
0.38256836 0.39400893 
0.38305664 0.39398746 
0.38354492 0.39395967 
0.38403320 0.39393263 
0.38452148 0.39390692 
0.38500977 0.39387754 
0.38549805 0.39383547 
0.38598633 0.39378675 
0.38647461 0.39373264 
0.38696289 0.39366810 
0.38745117 0.39359342 
0.38793945 0.39351073 
0.38842773 0.39342919 
0.38891602 0.39333680 
0.38940430 0.39323576 
0.38989258 0.39311447 
0.39038086 0.39299050 
0.39086914 0.39288111 
0.39135742 0.39280357 
0.39184570 0.39276878 
0.39233398 0.39275804 
0.39282227 0.39277078 
0.39331055 0.39277749 
0.39379883 0.39276829 
0.39428711 0.39272726 
0.39477539 0.39267911 
0.39526367 0.39263987 
0.39575195 0.39261973 
0.39624023 0.39261636 
0.39672852 0.39262858 
0.39721680 0.39264689 
0.39770508 0.39264280 
0.39819336 0.39261036 
0.39868164 0.39256424 
0.39916992 0.39251853 
0.39965820 0.39248934 
0.40014648 0.39247939 
0.40063477 0.39250591 
0.40112305 0.39254291 
0.40161133 0.39258859 
0.40209961 0.39262267 
0.40258789 0.39266357 
0.40307617 0.39269105 
0.40356445 0.39271515 
0.40405273 0.39272454 
0.40454102 0.39273591 
0.40502930 0.39273394 
0.40551758 0.39272459 
0.40600586 0.39270281 
0.40649414 0.39267159 
0.40698242 0.39262306 
0.40747070 0.39255046 
0.40795898 0.39246578 
0.40844727 0.39238431 
0.40893555 0.39233054 
0.40942383 0.39230310 
0.40991211 0.39230744 
0.41040039 0.39232172 
0.41088867 0.39234038 
0.41137695 0.39233507 
0.41186523 0.39231154 
0.41235352 0.39225616 
0.41284180 0.39218060 
0.41333008 0.39208799 
0.41381836 0.39201120 
0.41430664 0.39195173 
0.41479492 0.39192277 
0.41528320 0.39189752 
0.41577148 0.39188203 
0.41625977 0.39185902 
0.41674805 0.39183567 
0.41723633 0.39181055 
0.41772461 0.39178680 
0.41821289 0.39177189 
0.41870117 0.39175683 
0.41918945 0.39175211 
0.41967773 0.39175478 
0.42016602 0.39177418 
0.42065430 0.39179103 
0.42114258 0.39181588 
0.42163086 0.39184169 
0.42211914 0.39187654 
0.42260742 0.39189703 
0.42309570 0.39190591 
0.42358398 0.39189960 
0.42407227 0.39187852 
0.42456055 0.39183000 
0.42504883 0.39176286 
0.42553711 0.39170578 
0.42602539 0.39166939 
0.42651367 0.39166271 
0.42700195 0.39165905 
0.42749023 0.39167557 
0.42797852 0.39168042 
0.42846680 0.39168381 
0.42895508 0.39166354 
0.42944336 0.39164393 
0.42993164 0.39161344 
0.43041992 0.39157840 
0.43090820 0.39153180 
0.43139648 0.39148350 
0.43188477 0.39143308 
0.43237305 0.39137436 
0.43286133 0.39130906 
0.43334961 0.39123145 
0.43383789 0.39114182 
0.43432617 0.39102766 
0.43481445 0.39090379 
0.43530273 0.39078495 
0.43579102 0.39069170 
0.43627930 0.39063134 
0.43676758 0.39060613 
0.43725586 0.39059853 
0.43774414 0.39060004 
0.43823242 0.39060067 
0.43872070 0.39061291 
0.43920898 0.39061432 
0.43969727 0.39062099 
0.44018555 0.39062231 
0.44067383 0.39064077 
0.44116211 0.39064430 
0.44165039 0.39065514 
0.44213867 0.39065904 
0.44262695 0.39067384 
0.44311523 0.39066646 
0.44360352 0.39065149 
0.44409180 0.39061625 
0.44458008 0.39056783 
0.44506836 0.39048070 
0.44555664 0.39037666 
0.44604492 0.39026974 
0.44653320 0.39018901 
0.44702148 0.39013145 
0.44750977 0.39010355 
0.44799805 0.39009556 
0.44848633 0.39009238 
0.44897461 0.39008279 
0.44946289 0.39006772 
0.44995117 0.39004488 
0.45043945 0.39000813 
0.45092773 0.38995627 
0.45141602 0.38989412 
0.45190430 0.38982784 
0.45239258 0.38974987 
0.45288086 0.38967273 
0.45336914 0.38959694 
0.45385742 0.38952950 
0.45434570 0.38946305 
0.45483398 0.38940315 
0.45532227 0.38935398 
0.45581055 0.38931354 
0.45629883 0.38927621 
0.45678711 0.38924000 
0.45727539 0.38921455 
0.45776367 0.38919495 
0.45825195 0.38917740 
0.45874023 0.38916330 
0.45922852 0.38915537 
0.45971680 0.38915832 
0.46020508 0.38915833 
0.46069336 0.38916261 
0.46118164 0.38916603 
0.46166992 0.38917661 
0.46215820 0.38917909 
0.46264648 0.38918172 
0.46313477 0.38917848 
0.46362305 0.38917897 
0.46411133 0.38916593 
0.46459961 0.38914837 
0.46508789 0.38911482 
0.46557617 0.38907345 
0.46606445 0.38901259 
0.46655273 0.38893875 
0.46704102 0.38885308 
0.46752930 0.38877251 
0.46801758 0.38872237 
0.46850586 0.38871238 
0.46899414 0.38873706 
0.46948242 0.38877578 
0.46997070 0.38883172 
0.47045898 0.38888700 
0.47094727 0.38894132 
0.47143555 0.38898474 
0.47192383 0.38902760 
0.47241211 0.38906473 
0.47290039 0.38909391 
0.47338867 0.38911640 
0.47387695 0.38913824 
0.47436523 0.38915731 
0.47485352 0.38917168 
0.47534180 0.38918411 
0.47583008 0.38919460 
0.47631836 0.38920480 
0.47680664 0.38920714 
0.47729492 0.38921066 
0.47778320 0.38920873 
0.47827148 0.38920786 
0.47875977 0.38919894 
0.47924805 0.38919010 
0.47973633 0.38917298 
0.48022461 0.38915174 
0.48071289 0.38911483 
0.48120117 0.38906194 
0.48168945 0.38899206 
0.48217773 0.38891706 
0.48266602 0.38885771 
0.48315430 0.38882125 
0.48364258 0.38882255 
0.48413086 0.38883524 
0.48461914 0.38885888 
0.48510742 0.38886331 
0.48559570 0.38885012 
0.48608398 0.38879718 
0.48657227 0.38870351 
0.48706055 0.38856854 
0.48754883 0.38843578 
0.48803711 0.38834333 
0.48852539 0.38831916 
0.48901367 0.38834208 
0.48950195 0.38839476 
0.48999023 0.38845674 
0.49047852 0.38851674 
0.49096680 0.38856186 
0.49145508 0.38858953 
0.49194336 0.38860513 
0.49243164 0.38860874 
0.49291992 0.38859748 
0.49340820 0.38856816 
0.49389648 0.38853031 
0.49438477 0.38848124 
0.49487305 0.38842040 
0.49536133 0.38834964 
0.49584961 0.38827876 
0.49633789 0.38821158 
0.49682617 0.38814720 
0.49731445 0.38809166 
0.49780273 0.38804603 
0.49829102 0.38801250 
0.49877930 0.38798620 
0.49926758 0.38797098 
0.49975586 0.38796019 
0.50024414 0.38795533 
0.50073242 0.38795793 
0.50122070 0.38796742 
0.50170898 0.38798232 
0.50219727 0.38799500 
0.50268555 0.38800821 
0.50317383 0.38801639 
0.50366211 0.38800849 
0.50415039 0.38797238 
0.50463867 0.38791111 
0.50512695 0.38784278 
0.50561523 0.38777873 
0.50610352 0.38772282 
0.50659180 0.38766658 
0.50708008 0.38761546 
0.50756836 0.38757649 
0.50805664 0.38755931 
0.50854492 0.38757250 
0.50903320 0.38760391 
0.50952148 0.38764646 
0.51000977 0.38768835 
0.51049805 0.38773156 
0.51098633 0.38776928 
0.51147461 0.38779947 
0.51196289 0.38782209 
0.51245117 0.38784799 
0.51293945 0.38786725 
0.51342773 0.38788638 
0.51391602 0.38790052 
0.51440430 0.38792572 
0.51489258 0.38794561 
0.51538086 0.38796864 
0.51586914 0.38798466 
0.51635742 0.38801020 
0.51684570 0.38803265 
0.51733398 0.38805555 
0.51782227 0.38807647 
0.51831055 0.38810057 
0.51879883 0.38812167 
0.51928711 0.38813675 
0.51977539 0.38813503 
0.52026367 0.38811713 
0.52075195 0.38807368 
0.52124023 0.38801621 
0.52172852 0.38796303 
0.52221680 0.38793201 
0.52270508 0.38793488 
0.52319336 0.38794825 
0.52368164 0.38797095 
0.52416992 0.38797760 
0.52465820 0.38798527 
0.52514648 0.38796834 
0.52563477 0.38793612 
0.52612305 0.38786738 
0.52661133 0.38778762 
0.52709961 0.38770013 
0.52758789 0.38763505 
0.52807617 0.38758956 
0.52856445 0.38757948 
0.52905273 0.38757987 
0.52954102 0.38758303 
0.53002930 0.38755946 
0.53051758 0.38751969 
0.53100586 0.38745308 
0.53149414 0.38738434 
0.53198242 0.38732095 
0.53247070 0.38729276 
0.53295898 0.38729463 
0.53344727 0.38731571 
0.53393555 0.38733892 
0.53442383 0.38736365 
0.53491211 0.38738702 
0.53540039 0.38741028 
0.53588867 0.38741963 
0.53637695 0.38742431 
0.53686523 0.38742082 
0.53735352 0.38741615 
0.53784180 0.38740477 
0.53833008 0.38739130 
0.53881836 0.38738052 
0.53930664 0.38737165 
0.53979492 0.38737401 
0.54028320 0.38737930 
0.54077148 0.38739611 
0.54125977 0.38741560 
0.54174805 0.38744649 
0.54223633 0.38747680 
0.54272461 0.38750926 
0.54321289 0.38753513 
0.54370117 0.38755729 
0.54418945 0.38756012 
0.54467773 0.38753994 
0.54516602 0.38748450 
0.54565430 0.38739597 
0.54614258 0.38728667 
0.54663086 0.38717689 
0.54711914 0.38708218 
0.54760742 0.38701295 
0.54809570 0.38698237 
0.54858398 0.38699608 
0.54907227 0.38704558 
0.54956055 0.38710944 
0.55004883 0.38717852 
0.55053711 0.38723672 
0.55102539 0.38726980 
0.55151367 0.38725796 
0.55200195 0.38719158 
0.55249023 0.38708554 
0.55297852 0.38696250 
0.55346680 0.38685923 
0.55395508 0.38678975 
0.55444336 0.38676771 
0.55493164 0.38678712 
0.55541992 0.38684507 
0.55590820 0.38693736 
0.55639648 0.38704292 
0.55688477 0.38715732 
0.55737305 0.38725516 
0.55786133 0.38734986 
0.55834961 0.38742742 
0.55883789 0.38750414 
0.55932617 0.38756675 
0.55981445 0.38762647 
0.56030273 0.38767685 
0.56079102 0.38772832 
0.56127930 0.38777548 
0.56176758 0.38782701 
0.56225586 0.38787077 
0.56274414 0.38791882 
0.56323242 0.38795799 
0.56372070 0.38799384 
0.56420898 0.38800739 
0.56469727 0.38800697 
0.56518555 0.38797373 
0.56567383 0.38792415 
0.56616211 0.38786244 
0.56665039 0.38781242 
0.56713867 0.38777207 
0.56762695 0.38772776 
0.56811523 0.38769807 
0.56860352 0.38767968 
0.56909180 0.38768637 
0.56958008 0.38767150 
0.57006836 0.38762387 
0.57055664 0.38753371 
0.57104492 0.38746320 
0.57153320 0.38743026 
0.57202148 0.38747864 
0.57250977 0.38755306 
0.57299805 0.38767157 
0.57348633 0.38775902 
0.57397461 0.38782899 
0.57446289 0.38783816 
0.57495117 0.38782755 
0.57543945 0.38780481 
0.57592773 0.38779941 
0.57641602 0.38782181 
0.57690430 0.38786158 
0.57739258 0.38792014 
0.57788086 0.38796916 
0.57836914 0.38801614 
0.57885742 0.38805284 
0.57934570 0.38809156 
0.57983398 0.38812519 
0.58032227 0.38815420 
0.58081055 0.38817651 
0.58129883 0.38819416 
0.58178711 0.38820381 
0.58227539 0.38819578 
0.58276367 0.38816206 
0.58325195 0.38809948 
0.58374023 0.38801613 
0.58422852 0.38793277 
0.58471680 0.38787408 
0.58520508 0.38786053 
0.58569336 0.38788019 
0.58618164 0.38792011 
0.58666992 0.38796321 
0.58715820 0.38800757 
0.58764648 0.38805134 
0.58813477 0.38808214 
0.58862305 0.38810276 
0.58911133 0.38811053 
0.58959961 0.38811020 
0.59008789 0.38809020 
0.59057617 0.38804189 
0.59106445 0.38797199 
0.59155273 0.38789106 
0.59204102 0.38783763 
0.59252930 0.38781784 
0.59301758 0.38785248 
0.59350586 0.38790132 
0.59399414 0.38796747 
0.59448242 0.38800143 
0.59497070 0.38800688 
0.59545898 0.38795494 
0.59594727 0.38787649 
0.59643555 0.38777459 
0.59692383 0.38768518 
0.59741211 0.38760972 
0.59790039 0.38755565 
0.59838867 0.38754147 
0.59887695 0.38756553 
0.59936523 0.38764774 
0.59985352 0.38775359 
0.60034180 0.38788401 
0.60083008 0.38800703 
0.60131836 0.38812548 
0.60180664 0.38822753 
0.60229492 0.38832022 
0.60278320 0.38840159 
0.60327148 0.38847453 
0.60375977 0.38853975 
0.60424805 0.38859702 
0.60473633 0.38865034 
0.60522461 0.38869604 
0.60571289 0.38872518 
0.60620117 0.38871910 
0.60668945 0.38868702 
0.60717773 0.38864986 
0.60766602 0.38863737 
0.60815430 0.38867002 
0.60864258 0.38873177 
0.60913086 0.38881870 
0.60961914 0.38890470 
0.61010742 0.38898946 
0.61059570 0.38906443 
0.61108398 0.38913383 
0.61157227 0.38919714 
0.61206055 0.38925771 
0.61254883 0.38931225 
0.61303711 0.38936627 
0.61352539 0.38942213 
0.61401367 0.38947951 
0.61450195 0.38953619 
0.61499023 0.38959076 
0.61547852 0.38964938 
0.61596680 0.38970932 
0.61645508 0.38976703 
0.61694336 0.38982523 
0.61743164 0.38988617 
0.61791992 0.38994907 
0.61840820 0.39001141 
0.61889648 0.39007330 
0.61938477 0.39013706 
0.61987305 0.39020247 
0.62036133 0.39026779 
0.62084961 0.39033453 
0.62133789 0.39040247 
0.62182617 0.39047238 
0.62231445 0.39054145 
0.62280273 0.39060902 
0.62329102 0.39067751 
0.62377930 0.39074596 
0.62426758 0.39081263 
0.62475586 0.39087969 
0.62524414 0.39094738 
0.62573242 0.39101541 
0.62622070 0.39108284 
0.62670898 0.39114973 
0.62719727 0.39121674 
0.62768555 0.39128409 
0.62817383 0.39135145 
0.62866211 0.39141940 
0.62915039 0.39148727 
0.62963867 0.39155582 
0.63012695 0.39162417 
0.63061523 0.39169148 
0.63110352 0.39175842 
0.63159180 0.39182446 
0.63208008 0.39188949 
0.63256836 0.39195441 
0.63305664 0.39201928 
0.63354492 0.39208394 
0.63403320 0.39214853 
0.63452148 0.39221324 
0.63500977 0.39227790 
0.63549805 0.39234255 
0.63598633 0.39240728 
0.63647461 0.39247194 
0.63696289 0.39253626 
0.63745117 0.39260093 
0.63793945 0.39266519 
0.63842773 0.39272885 
0.63891602 0.39279233 
0.63940430 0.39285526 
0.63989258 0.39291731 
0.64038086 0.39297903 
0.64086914 0.39304057 
0.64135742 0.39310158 
0.64184570 0.39316221 
0.64233398 0.39322243 
0.64282227 0.39328217 
0.64331055 0.39334173 
0.64379883 0.39340134 
0.64428711 0.39346093 
0.64477539 0.39352035 
0.64526367 0.39357955 
0.64575195 0.39363850 
0.64624023 0.39369681 
0.64672852 0.39375457 
0.64721680 0.39381151 
0.64770508 0.39386795 
0.64819336 0.39392409 
0.64868164 0.39397975 
0.64916992 0.39403511 
0.64965820 0.39409045 
0.65014648 0.39414574 
0.65063477 0.39420100 
0.65112305 0.39425602 
0.65161133 0.39431104 
0.65209961 0.39436576 
0.65258789 0.39441996 
0.65307617 0.39447389 
0.65356445 0.39452746 
0.65405273 0.39458061 
0.65454102 0.39463339 
0.65502930 0.39468565 
0.65551758 0.39473695 
0.65600586 0.39478775 
0.65649414 0.39483828 
0.65698242 0.39488819 
0.65747070 0.39493728 
0.65795898 0.39498563 
0.65844727 0.39503334 
0.65893555 0.39508074 
0.65942383 0.39512795 
0.65991211 0.39517501 
0.66040039 0.39522195 
0.66088867 0.39526861 
0.66137695 0.39531506 
0.66186523 0.39536116 
0.66235352 0.39540686 
0.66284180 0.39545213 
0.66333008 0.39549726 
0.66381836 0.39554221 
0.66430664 0.39558706 
0.66479492 0.39563181 
0.66528320 0.39567665 
0.66577148 0.39572155 
0.66625977 0.39576652 
0.66674805 0.39581129 
0.66723633 0.39585596 
0.66772461 0.39590039 
0.66821289 0.39594452 
0.66870117 0.39598852 
0.66918945 0.39603223 
0.66967773 0.39607566 
0.67016602 0.39611889 
0.67065430 0.39616183 
0.67114258 0.39620445 
0.67163086 0.39624676 
0.67211914 0.39628879 
0.67260742 0.39633042 
0.67309570 0.39637170 
0.67358398 0.39641260 
0.67407227 0.39645305 
0.67456055 0.39649325 
0.67504883 0.39653333 
0.67553711 0.39657321 
0.67602539 0.39661294 
0.67651367 0.39665229 
0.67700195 0.39669122 
0.67749023 0.39672974 
0.67797852 0.39676788 
0.67846680 0.39680555 
0.67895508 0.39684298 
0.67944336 0.39688017 
0.67993164 0.39691694 
0.68041992 0.39695349 
0.68090820 0.39699000 
0.68139648 0.39702630 
0.68188477 0.39706251 
0.68237305 0.39709838 
0.68286133 0.39713397 
0.68334961 0.39716913 
0.68383789 0.39720367 
0.68432617 0.39723783 
0.68481445 0.39727166 
0.68530273 0.39730508 
0.68579102 0.39733804 
0.68627930 0.39737059 
0.68676758 0.39740238 
0.68725586 0.39743367 
0.68774414 0.39746455 
0.68823242 0.39749480 
0.68872070 0.39752421 
0.68920898 0.39755293 
0.68969727 0.39758097 
0.69018555 0.39760860 
0.69067383 0.39763587 
0.69116211 0.39766295 
0.69165039 0.39768996 
0.69213867 0.39771677 
0.69262695 0.39774343 
0.69311523 0.39776992 
0.69360352 0.39779623 
0.69409180 0.39782235 
0.69458008 0.39784841 
0.69506836 0.39787436 
0.69555664 0.39790024 
0.69604492 0.39792605 
0.69653320 0.39795186 
0.69702148 0.39797765 
0.69750977 0.39800344 
0.69799805 0.39802909 
0.69848633 0.39805460 
0.69897461 0.39807994 
0.69946289 0.39810507 
0.69995117 0.39813009 
0.70043945 0.39815491 
0.70092773 0.39817953 
0.70141602 0.39820398 
0.70190430 0.39822825 
0.70239258 0.39825235 
0.70288086 0.39827626 
0.70336914 0.39829994 
0.70385742 0.39832337 
0.70434570 0.39834658 
0.70483398 0.39836956 
0.70532227 0.39839227 
0.70581055 0.39841479 
0.70629883 0.39843718 
0.70678711 0.39845938 
0.70727539 0.39848142 
0.70776367 0.39850321 
0.70825195 0.39852468 
0.70874023 0.39854590 
0.70922852 0.39856689 
0.70971680 0.39858759 
0.71020508 0.39860810 
0.71069336 0.39862842 
0.71118164 0.39864844 
0.71166992 0.39866825 
0.71215820 0.39868797 
0.71264648 0.39870747 
0.71313477 0.39872683 
0.71362305 0.39874595 
0.71411133 0.39876479 
0.71459961 0.39878330 
0.71508789 0.39880138 
0.71557617 0.39881918 
0.71606445 0.39883676 
0.71655273 0.39885406 
0.71704102 0.39887101 
0.71752930 0.39888768 
0.71801758 0.39890385 
0.71850586 0.39891967 
0.71899414 0.39893518 
0.71948242 0.39895024 
0.71997070 0.39896470 
0.72045898 0.39897873 
0.72094727 0.39899227 
0.72143555 0.39900552 
0.72192383 0.39901848 
0.72241211 0.39903131 
0.72290039 0.39904407 
0.72338867 0.39905674 
0.72387695 0.39906932 
0.72436523 0.39908183 
0.72485352 0.39909425 
0.72534180 0.39910658 
0.72583008 0.39911886 
0.72631836 0.39913107 
0.72680664 0.39914324 
0.72729492 0.39915534 
0.72778320 0.39916740 
0.72827148 0.39917942 
0.72875977 0.39919142 
0.72924805 0.39920333 
0.72973633 0.39921516 
0.73022461 0.39922690 
0.73071289 0.39923852 
0.73120117 0.39925009 
0.73168945 0.39926155 
0.73217773 0.39927291 
0.73266602 0.39928417 
0.73315430 0.39929534 
0.73364258 0.39930643 
0.73413086 0.39931742 
0.73461914 0.39932829 
0.73510742 0.39933903 
0.73559570 0.39934967 
0.73608398 0.39936019 
0.73657227 0.39937057 
0.73706055 0.39938086 
0.73754883 0.39939107 
0.73803711 0.39940116 
0.73852539 0.39941116 
0.73901367 0.39942104 
0.73950195 0.39943075 
0.73999023 0.39944033 
0.74047852 0.39944979 
0.74096680 0.39945911 
0.74145508 0.39946831 
0.74194336 0.39947741 
0.74243164 0.39948635 
0.74291992 0.39949517 
0.74340820 0.39950392 
0.74389648 0.39951253 
0.74438477 0.39952107 
0.74487305 0.39952946 
0.74536133 0.39953770 
0.74584961 0.39954576 
0.74633789 0.39955359 
0.74682617 0.39956129 
0.74731445 0.39956886 
0.74780273 0.39957630 
0.74829102 0.39958354 
0.74877930 0.39959065 
0.74926758 0.39959750 
0.74975586 0.39960417 
0.75024414 0.39961066 
0.75073242 0.39961692 
0.75122070 0.39962287 
0.75170898 0.39962860 
0.75219727 0.39963408 
0.75268555 0.39963940 
0.75317383 0.39964456 
0.75366211 0.39964966 
0.75415039 0.39965473 
0.75463867 0.39965975 
0.75512695 0.39966474 
0.75561523 0.39966970 
0.75610352 0.39967462 
0.75659180 0.39967950 
0.75708008 0.39968436 
0.75756836 0.39968919 
0.75805664 0.39969399 
0.75854492 0.39969876 
0.75903320 0.39970350 
0.75952148 0.39970822 
0.76000977 0.39971292 
0.76049805 0.39971759 
0.76098633 0.39972222 
0.76147461 0.39972681 
0.76196289 0.39973135 
0.76245117 0.39973587 
0.76293945 0.39974034 
0.76342773 0.39974478 
0.76391602 0.39974916 
0.76440430 0.39975352 
0.76489258 0.39975783 
0.76538086 0.39976211 
0.76586914 0.39976634 
0.76635742 0.39977051 
0.76684570 0.39977464 
0.76733398 0.39977872 
0.76782227 0.39978275 
0.76831055 0.39978674 
0.76879883 0.39979069 
0.76928711 0.39979459 
0.76977539 0.39979845 
0.77026367 0.39980226 
0.77075195 0.39980600 
0.77124023 0.39980968 
0.77172852 0.39981332 
0.77221680 0.39981689 
0.77270508 0.39982042 
0.77319336 0.39982390 
0.77368164 0.39982731 
0.77416992 0.39983067 
0.77465820 0.39983399 
0.77514648 0.39983726 
0.77563477 0.39984048 
0.77612305 0.39984365 
0.77661133 0.39984675 
0.77709961 0.39984977 
0.77758789 0.39985270 
0.77807617 0.39985557 
0.77856445 0.39985838 
0.77905273 0.39986114 
0.77954102 0.39986382 
0.78002930 0.39986643 
0.78051758 0.39986894 
0.78100586 0.39987137 
0.78149414 0.39987372 
0.78198242 0.39987598 
0.78247070 0.39987810 
0.78295898 0.39988013 
0.78344727 0.39988204 
0.78393555 0.39988390 
0.78442383 0.39988568 
0.78491211 0.39988744 
0.78540039 0.39988919 
0.78588867 0.39989092 
0.78637695 0.39989263 
0.78686523 0.39989434 
0.78735352 0.39989603 
0.78784180 0.39989771 
0.78833008 0.39989938 
0.78881836 0.39990104 
0.78930664 0.39990269 
0.78979492 0.39990433 
0.79028320 0.39990595 
0.79077148 0.39990757 
0.79125977 0.39990918 
0.79174805 0.39991077 
0.79223633 0.39991235 
0.79272461 0.39991392 
0.79321289 0.39991547 
0.79370117 0.39991701 
0.79418945 0.39991854 
0.79467773 0.39992005 
0.79516602 0.39992155 
0.79565430 0.39992303 
0.79614258 0.39992450 
0.79663086 0.39992596 
0.79711914 0.39992739 
0.79760742 0.39992881 
0.79809570 0.39993022 
0.79858398 0.39993160 
0.79907227 0.39993297 
0.79956055 0.39993433 
0.80004883 0.39993567 
0.80053711 0.39993699 
0.80102539 0.39993830 
0.80151367 0.39993959 
0.80200195 0.39994085 
0.80249023 0.39994209 
0.80297852 0.39994332 
0.80346680 0.39994453 
0.80395508 0.39994571 
0.80444336 0.39994688 
0.80493164 0.39994803 
0.80541992 0.39994915 
0.80590820 0.39995027 
0.80639648 0.39995136 
0.80688477 0.39995244 
0.80737305 0.39995349 
0.80786133 0.39995452 
0.80834961 0.39995552 
0.80883789 0.39995649 
0.80932617 0.39995743 
0.80981445 0.39995836 
0.81030273 0.39995926 
0.81079102 0.39996014 
0.81127930 0.39996099 
0.81176758 0.39996180 
0.81225586 0.39996259 
0.81274414 0.39996334 
0.81323242 0.39996406 
0.81372070 0.39996473 
0.81420898 0.39996536 
0.81469727 0.39996596 
0.81518555 0.39996653 
0.81567383 0.39996707 
0.81616211 0.39996761 
0.81665039 0.39996814 
0.81713867 0.39996867 
0.81762695 0.39996919 
0.81811523 0.39996971 
0.81860352 0.39997023 
0.81909180 0.39997074 
0.81958008 0.39997124 
0.82006836 0.39997175 
0.82055664 0.39997225 
0.82104492 0.39997275 
0.82153320 0.39997324 
0.82202148 0.39997373 
0.82250977 0.39997422 
0.82299805 0.39997470 
0.82348633 0.39997518 
0.82397461 0.39997565 
0.82446289 0.39997612 
0.82495117 0.39997659 
0.82543945 0.39997705 
0.82592773 0.39997751 
0.82641602 0.39997796 
0.82690430 0.39997841 
0.82739258 0.39997886 
0.82788086 0.39997930 
0.82836914 0.39997973 
0.82885742 0.39998016 
0.82934570 0.39998058 
0.82983398 0.39998100 
0.83032227 0.39998142 
0.83081055 0.39998182 
0.83129883 0.39998223 
0.83178711 0.39998263 
0.83227539 0.39998302 
0.83276367 0.39998341 
0.83325195 0.39998379 
0.83374023 0.39998416 
0.83422852 0.39998453 
0.83471680 0.39998489 
0.83520508 0.39998525 
0.83569336 0.39998560 
0.83618164 0.39998594 
0.83666992 0.39998628 
0.83715820 0.39998661 
0.83764648 0.39998694 
0.83813477 0.39998726 
0.83862305 0.39998757 
0.83911133 0.39998788 
0.83959961 0.39998817 
0.84008789 0.39998846 
0.84057617 0.39998874 
0.84106445 0.39998901 
0.84155273 0.39998928 
0.84204102 0.39998953 
0.84252930 0.39998978 
0.84301758 0.39999001 
0.84350586 0.39999024 
0.84399414 0.39999046 
0.84448242 0.39999066 
0.84497070 0.39999085 
0.84545898 0.39999103 
0.84594727 0.39999119 
0.84643555 0.39999135 
0.84692383 0.39999150 
0.84741211 0.39999164 
0.84790039 0.39999178 
0.84838867 0.39999193 
0.84887695 0.39999207 
0.84936523 0.39999221 
0.84985352 0.39999235 
0.85034180 0.39999249 
0.85083008 0.39999262 
0.85131836 0.39999276 
0.85180664 0.39999290 
0.85229492 0.39999303 
0.85278320 0.39999316 
0.85327148 0.39999330 
0.85375977 0.39999343 
0.85424805 0.39999356 
0.85473633 0.39999369 
0.85522461 0.39999382 
0.85571289 0.39999394 
0.85620117 0.39999407 
0.85668945 0.39999419 
0.85717773 0.39999432 
0.85766602 0.39999444 
0.85815430 0.39999456 
0.85864258 0.39999468 
0.85913086 0.39999480 
0.85961914 0.39999492 
0.86010742 0.39999503 
0.86059570 0.39999515 
0.86108398 0.39999526 
0.86157227 0.39999537 
0.86206055 0.39999548 
0.86254883 0.39999559 
0.86303711 0.39999570 
0.86352539 0.39999580 
0.86401367 0.39999591 
0.86450195 0.39999601 
0.86499023 0.39999611 
0.86547852 0.39999621 
0.86596680 0.39999630 
0.86645508 0.39999640 
0.86694336 0.39999649 
0.86743164 0.39999659 
0.86791992 0.39999668 
0.86840820 0.39999676 
0.86889648 0.39999685 
0.86938477 0.39999694 
0.86987305 0.39999702 
0.87036133 0.39999710 
0.87084961 0.39999718 
0.87133789 0.39999725 
0.87182617 0.39999733 
0.87231445 0.39999740 
0.87280273 0.39999747 
0.87329102 0.39999754 
0.87377930 0.39999760 
0.87426758 0.39999766 
0.87475586 0.39999772 
0.87524414 0.39999778 
0.87573242 0.39999783 
0.87622070 0.39999788 
0.87670898 0.39999792 
0.87719727 0.39999796 
0.87768555 0.39999800 
0.87817383 0.39999803 
0.87866211 0.39999807 
0.87915039 0.39999810 
0.87963867 0.39999814 
0.88012695 0.39999817 
0.88061523 0.39999821 
0.88110352 0.39999824 
0.88159180 0.39999827 
0.88208008 0.39999831 
0.88256836 0.39999834 
0.88305664 0.39999837 
0.88354492 0.39999840 
0.88403320 0.39999844 
0.88452148 0.39999847 
0.88500977 0.39999850 
0.88549805 0.39999853 
0.88598633 0.39999856 
0.88647461 0.39999859 
0.88696289 0.39999862 
0.88745117 0.39999865 
0.88793945 0.39999868 
0.88842773 0.39999871 
0.88891602 0.39999874 
0.88940430 0.39999877 
0.88989258 0.39999880 
0.89038086 0.39999883 
0.89086914 0.39999886 
0.89135742 0.39999888 
0.89184570 0.39999891 
0.89233398 0.39999894 
0.89282227 0.39999897 
0.89331055 0.39999899 
0.89379883 0.39999902 
0.89428711 0.39999904 
0.89477539 0.39999907 
0.89526367 0.39999909 
0.89575195 0.39999912 
0.89624023 0.39999914 
0.89672852 0.39999917 
0.89721680 0.39999919 
0.89770508 0.39999921 
0.89819336 0.39999923 
0.89868164 0.39999926 
0.89916992 0.39999928 
0.89965820 0.39999930 
0.90014648 0.39999932 
0.90063477 0.39999934 
0.90112305 0.39999936 
0.90161133 0.39999938 
0.90209961 0.39999940 
0.90258789 0.39999941 
0.90307617 0.39999943 
0.90356445 0.39999945 
0.90405273 0.39999946 
0.90454102 0.39999948 
0.90502930 0.39999950 
0.90551758 0.39999951 
0.90600586 0.39999952 
0.90649414 0.39999954 
0.90698242 0.39999955 
0.90747070 0.39999956 
0.90795898 0.39999957 
0.90844727 0.39999958 
0.90893555 0.39999958 
0.90942383 0.39999959 
0.90991211 0.39999960 
0.91040039 0.39999961 
0.91088867 0.39999961 
0.91137695 0.39999962 
0.91186523 0.39999963 
0.91235352 0.39999964 
0.91284180 0.39999964 
0.91333008 0.39999965 
0.91381836 0.39999966 
0.91430664 0.39999966 
0.91479492 0.39999967 
0.91528320 0.39999968 
0.91577148 0.39999968 
0.91625977 0.39999969 
0.91674805 0.39999970 
0.91723633 0.39999970 
0.91772461 0.39999971 
0.91821289 0.39999972 
0.91870117 0.39999972 
0.91918945 0.39999973 
0.91967773 0.39999974 
0.92016602 0.39999974 
0.92065430 0.39999975 
0.92114258 0.39999975 
0.92163086 0.39999976 
0.92211914 0.39999976 
0.92260742 0.39999977 
0.92309570 0.39999978 
0.92358398 0.39999978 
0.92407227 0.39999979 
0.92456055 0.39999979 
0.92504883 0.39999980 
0.92553711 0.39999980 
0.92602539 0.39999981 
0.92651367 0.39999981 
0.92700195 0.39999982 
0.92749023 0.39999982 
0.92797852 0.39999983 
0.92846680 0.39999983 
0.92895508 0.39999984 
0.92944336 0.39999984 
0.92993164 0.39999985 
0.93041992 0.39999985 
0.93090820 0.39999986 
0.93139648 0.39999986 
0.93188477 0.39999986 
0.93237305 0.39999987 
0.93286133 0.39999987 
0.93334961 0.39999987 
0.93383789 0.39999988 
0.93432617 0.39999988 
0.93481445 0.39999989 
0.93530273 0.39999989 
0.93579102 0.39999989 
0.93627930 0.39999989 
0.93676758 0.39999990 
0.93725586 0.39999990 
0.93774414 0.39999990 
0.93823242 0.39999990 
0.93872070 0.39999990 
0.93920898 0.39999991 
0.93969727 0.39999991 
0.94018555 0.39999991 
0.94067383 0.39999991 
0.94116211 0.39999991 
0.94165039 0.39999991 
0.94213867 0.39999991 
0.94262695 0.39999992 
0.94311523 0.39999992 
0.94360352 0.39999992 
0.94409180 0.39999992 
0.94458008 0.39999992 
0.94506836 0.39999992 
0.94555664 0.39999992 
0.94604492 0.39999992 
0.94653320 0.39999992 
0.94702148 0.39999992 
0.94750977 0.39999993 
0.94799805 0.39999992 
0.94848633 0.39999993 
0.94897461 0.39999993 
0.94946289 0.39999993 
0.94995117 0.39999993 
0.95043945 0.39999993 
0.95092773 0.39999993 
0.95141602 0.39999993 
0.95190430 0.39999993 
0.95239258 0.39999993 
0.95288086 0.39999993 
0.95336914 0.39999993 
0.95385742 0.39999994 
0.95434570 0.39999994 
0.95483398 0.39999994 
0.95532227 0.39999994 
0.95581055 0.39999994 
0.95629883 0.39999994 
0.95678711 0.39999994 
0.95727539 0.39999994 
0.95776367 0.39999994 
0.95825195 0.39999994 
0.95874023 0.39999994 
0.95922852 0.39999994 
0.95971680 0.39999994 
0.96020508 0.39999994 
0.96069336 0.39999994 
0.96118164 0.39999994 
0.96166992 0.39999994 
0.96215820 0.39999994 
0.96264648 0.39999994 
0.96313477 0.39999994 
0.96362305 0.39999994 
0.96411133 0.39999994 
0.96459961 0.39999994 
0.96508789 0.39999994 
0.96557617 0.39999995 
0.96606445 0.39999995 
0.96655273 0.39999994 
0.96704102 0.39999994 
0.96752930 0.39999994 
0.96801758 0.39999995 
0.96850586 0.39999995 
0.96899414 0.39999995 
0.96948242 0.39999995 
0.96997070 0.39999994 
0.97045898 0.39999995 
0.97094727 0.39999995 
0.97143555 0.39999994 
0.97192383 0.39999995 
0.97241211 0.39999994 
0.97290039 0.39999995 
0.97338867 0.39999995 
0.97387695 0.39999995 
0.97436523 0.39999995 
0.97485352 0.39999994 
0.97534180 0.39999995 
0.97583008 0.39999995 
0.97631836 0.39999994 
0.97680664 0.39999995 
0.97729492 0.39999995 
0.97778320 0.39999995 
0.97827148 0.39999995 
0.97875977 0.39999995 
0.97924805 0.39999995 
0.97973633 0.39999995 
0.98022461 0.39999994 
0.98071289 0.39999994 
0.98120117 0.39999995 
0.98168945 0.39999995 
0.98217773 0.39999995 
0.98266602 0.39999995 
0.98315430 0.39999995 
0.98364258 0.39999994 
0.98413086 0.39999994 
0.98461914 0.39999995 
0.98510742 0.39999995 
0.98559570 0.39999995 
0.98608398 0.39999994 
0.98657227 0.39999994 
0.98706055 0.39999995 
0.98754883 0.39999995 
0.98803711 0.39999995 
0.98852539 0.39999995 
0.98901367 0.39999994 
0.98950195 0.39999995 
0.98999023 0.39999994 
0.99047852 0.39999995 
0.99096680 0.39999995 
0.99145508 0.39999995 
0.99194336 0.39999995 
0.99243164 0.39999995 
0.99291992 0.39999995 
0.99340820 0.39999995 
0.99389648 0.39999995 
0.99438477 0.39999994 
0.99487305 0.39999994 
0.99536133 0.39999994 
0.99584961 0.39999995 
0.99633789 0.39999995 
0.99682617 0.39999994 
0.99731445 0.39999994 
0.99780273 0.39999995 
0.99829102 0.39999994 
0.99877930 0.39999994 
0.99926758 0.39999994 
0.99975586 0.39999994 


==> Exp1_mean.txt <==
-0.99975586 0.40000000 
-0.99926758 0.40000000 
-0.99877930 0.40000000 
-0.99829102 0.40000000 
-0.99780273 0.40000000 
-0.99731445 0.40000000 
-0.99682617 0.40000000 
-0.99633789 0.40000000 
-0.99584961 0.40000000 
-0.99536133 0.40000000 
-0.99487305 0.40000000 
-0.99438477 0.40000000 
-0.99389648 0.40000000 
-0.99340820 0.40000000 
-0.99291992 0.40000000 
-0.99243164 0.40000000 
-0.99194336 0.40000000 
-0.99145508 0.40000000 
-0.99096680 0.40000000 
-0.99047852 0.40000000 
-0.98999023 0.40000000 
-0.98950195 0.40000000 
-0.98901367 0.40000000 
-0.98852539 0.40000000 
-0.98803711 0.40000000 
-0.98754883 0.40000000 
-0.98706055 0.40000000 
-0.98657227 0.40000000 
-0.98608398 0.40000000 
-0.98559570 0.40000000 
-0.98510742 0.40000000 
-0.98461914 0.40000000 
-0.98413086 0.40000000 
-0.98364258 0.40000000 
-0.98315430 0.40000000 
-0.98266602 0.40000000 
-0.98217773 0.40000000 
-0.98168945 0.40000000 
-0.98120117 0.40000000 
-0.98071289 0.40000000 
-0.98022461 0.40000000 
-0.97973633 0.40000000 
-0.97924805 0.40000000 
-0.97875977 0.40000000 
-0.97827148 0.40000000 
-0.97778320 0.40000000 
-0.97729492 0.40000000 
-0.97680664 0.40000000 
-0.97631836 0.40000000 
-0.97583008 0.40000000 
-0.97534180 0.40000000 
-0.97485352 0.40000000 
-0.97436523 0.40000000 
-0.97387695 0.40000000 
-0.97338867 0.40000000 
-0.97290039 0.40000000 
-0.97241211 0.40000000 
-0.97192383 0.40000000 
-0.97143555 0.40000000 
-0.97094727 0.40000000 
-0.97045898 0.40000000 
-0.96997070 0.40000000 
-0.96948242 0.40000000 
-0.96899414 0.40000000 
-0.96850586 0.40000000 
-0.96801758 0.40000000 
-0.96752930 0.40000000 
-0.96704102 0.40000000 
-0.96655273 0.40000000 
-0.96606445 0.40000000 
-0.96557617 0.40000000 
-0.96508789 0.40000000 
-0.96459961 0.40000000 
-0.96411133 0.40000000 
-0.96362305 0.40000000 
-0.96313477 0.40000000 
-0.96264648 0.40000000 
-0.96215820 0.40000000 
-0.96166992 0.40000000 
-0.96118164 0.40000000 
-0.96069336 0.40000000 
-0.96020508 0.40000000 
-0.95971680 0.40000000 
-0.95922852 0.40000000 
-0.95874023 0.40000000 
-0.95825195 0.40000000 
-0.95776367 0.40000000 
-0.95727539 0.40000000 
-0.95678711 0.40000000 
-0.95629883 0.40000000 
-0.95581055 0.40000000 
-0.95532227 0.40000000 
-0.95483398 0.40000000 
-0.95434570 0.40000000 
-0.95385742 0.40000000 
-0.95336914 0.40000000 
-0.95288086 0.40000000 
-0.95239258 0.40000000 
-0.95190430 0.40000000 
-0.95141602 0.40000000 
-0.95092773 0.40000000 
-0.95043945 0.40000000 
-0.94995117 0.40000000 
-0.94946289 0.40000000 
-0.94897461 0.40000000 
-0.94848633 0.40000000 
-0.94799805 0.40000000 
-0.94750977 0.40000000 
-0.94702148 0.40000000 
-0.94653320 0.40000000 
-0.94604492 0.40000000 
-0.94555664 0.40000000 
-0.94506836 0.40000000 
-0.94458008 0.40000000 
-0.94409180 0.40000000 
-0.94360352 0.40000000 
-0.94311523 0.40000000 
-0.94262695 0.40000000 
-0.94213867 0.40000000 
-0.94165039 0.40000000 
-0.94116211 0.40000000 
-0.94067383 0.40000000 
-0.94018555 0.40000000 
-0.93969727 0.40000000 
-0.93920898 0.40000000 
-0.93872070 0.40000000 
-0.93823242 0.40000000 
-0.93774414 0.40000000 
-0.93725586 0.40000000 
-0.93676758 0.40000000 
-0.93627930 0.40000000 
-0.93579102 0.40000000 
-0.93530273 0.40000000 
-0.93481445 0.40000000 
-0.93432617 0.40000000 
-0.93383789 0.40000000 
-0.93334961 0.40000000 
-0.93286133 0.40000000 
-0.93237305 0.40000000 
-0.93188477 0.40000000 
-0.93139648 0.40000000 
-0.93090820 0.40000000 
-0.93041992 0.40000000 
-0.92993164 0.40000000 
-0.92944336 0.40000000 
-0.92895508 0.40000000 
-0.92846680 0.40000000 
-0.92797852 0.40000000 
-0.92749023 0.40000000 
-0.92700195 0.40000000 
-0.92651367 0.40000000 
-0.92602539 0.40000000 
-0.92553711 0.40000000 
-0.92504883 0.40000000 
-0.92456055 0.40000000 
-0.92407227 0.40000000 
-0.92358398 0.40000000 
-0.92309570 0.40000000 
-0.92260742 0.40000000 
-0.92211914 0.40000000 
-0.92163086 0.40000000 
-0.92114258 0.40000000 
-0.92065430 0.40000000 
-0.92016602 0.40000000 
-0.91967773 0.40000000 
-0.91918945 0.40000000 
-0.91870117 0.40000000 
-0.91821289 0.40000000 
-0.91772461 0.40000000 
-0.91723633 0.40000000 
-0.91674805 0.40000000 
-0.91625977 0.40000000 
-0.91577148 0.40000000 
-0.91528320 0.40000000 
-0.91479492 0.40000000 
-0.91430664 0.40000000 
-0.91381836 0.40000000 
-0.91333008 0.40000000 
-0.91284180 0.40000000 
-0.91235352 0.40000000 
-0.91186523 0.40000000 
-0.91137695 0.40000000 
-0.91088867 0.40000000 
-0.91040039 0.40000000 
-0.90991211 0.40000000 
-0.90942383 0.40000000 
-0.90893555 0.40000000 
-0.90844727 0.40000000 
-0.90795898 0.40000000 
-0.90747070 0.40000000 
-0.90698242 0.40000001 
-0.90649414 0.40000001 
-0.90600586 0.40000001 
-0.90551758 0.40000001 
-0.90502930 0.40000001 
-0.90454102 0.40000002 
-0.90405273 0.40000002 
-0.90356445 0.40000002 
-0.90307617 0.40000002 
-0.90258789 0.40000002 
-0.90209961 0.40000002 
-0.90161133 0.40000002 
-0.90112305 0.40000003 
-0.90063477 0.40000003 
-0.90014648 0.40000003 
-0.89965820 0.40000003 
-0.89916992 0.40000003 
-0.89868164 0.40000003 
-0.89819336 0.40000003 
-0.89770508 0.40000003 
-0.89721680 0.40000003 
-0.89672852 0.40000003 
-0.89624023 0.40000002 
-0.89575195 0.40000002 
-0.89526367 0.40000002 
-0.89477539 0.40000002 
-0.89428711 0.40000002 
-0.89379883 0.40000001 
-0.89331055 0.40000001 
-0.89282227 0.40000001 
-0.89233398 0.40000001 
-0.89184570 0.40000001 
-0.89135742 0.40000001 
-0.89086914 0.40000000 
-0.89038086 0.40000000 
-0.88989258 0.40000000 
-0.88940430 0.40000000 
-0.88891602 0.40000000 
-0.88842773 0.40000000 
-0.88793945 0.40000000 
-0.88745117 0.40000000 
-0.88696289 0.40000000 
-0.88647461 0.40000000 
-0.88598633 0.40000000 
-0.88549805 0.40000000 
-0.88500977 0.40000000 
-0.88452148 0.40000000 
-0.88403320 0.40000000 
-0.88354492 0.40000000 
-0.88305664 0.39999999 
-0.88256836 0.39999999 
-0.88208008 0.39999999 
-0.88159180 0.39999998 
-0.88110352 0.39999998 
-0.88061523 0.39999998 
-0.88012695 0.39999998 
-0.87963867 0.39999998 
-0.87915039 0.39999998 
-0.87866211 0.39999998 
-0.87817383 0.39999999 
-0.87768555 0.39999999 
-0.87719727 0.40000000 
-0.87670898 0.40000001 
-0.87622070 0.40000002 
-0.87573242 0.40000003 
-0.87524414 0.40000004 
-0.87475586 0.40000005 
-0.87426758 0.40000006 
-0.87377930 0.40000007 
-0.87329102 0.40000008 
-0.87280273 0.40000009 
-0.87231445 0.40000010 
-0.87182617 0.40000011 
-0.87133789 0.40000012 
-0.87084961 0.40000013 
-0.87036133 0.40000014 
-0.86987305 0.40000015 
-0.86938477 0.40000016 
-0.86889648 0.40000016 
-0.86840820 0.40000016 
-0.86791992 0.40000016 
-0.86743164 0.40000016 
-0.86694336 0.40000016 
-0.86645508 0.40000016 
-0.86596680 0.40000015 
-0.86547852 0.40000015 
-0.86499023 0.40000014 
-0.86450195 0.40000013 
-0.86401367 0.40000012 
-0.86352539 0.40000011 
-0.86303711 0.40000009 
-0.86254883 0.40000008 
-0.86206055 0.40000007 
-0.86157227 0.40000006 
-0.86108398 0.40000005 
-0.86059570 0.40000004 
-0.86010742 0.40000004 
-0.85961914 0.40000003 
-0.85913086 0.40000002 
-0.85864258 0.40000001 
-0.85815430 0.39999999 
-0.85766602 0.39999999 
-0.85717773 0.39999998 
-0.85668945 0.39999998 
-0.85620117 0.39999998 
-0.85571289 0.39999999 
-0.85522461 0.40000000 
-0.85473633 0.40000000 
-0.85424805 0.40000000 
-0.85375977 0.40000000 
-0.85327148 0.40000000 
-0.85278320 0.39999999 
-0.85229492 0.39999998 
-0.85180664 0.39999996 
-0.85131836 0.39999995 
-0.85083008 0.39999993 
-0.85034180 0.39999991 
-0.84985352 0.39999990 
-0.84936523 0.39999990 
-0.84887695 0.39999989 
-0.84838867 0.39999989 
-0.84790039 0.39999989 
-0.84741211 0.39999990 
-0.84692383 0.39999991 
-0.84643555 0.39999992 
-0.84594727 0.39999995 
-0.84545898 0.39999999 
-0.84497070 0.40000002 
-0.84448242 0.40000006 
-0.84399414 0.40000011 
-0.84350586 0.40000016 
-0.84301758 0.40000020 
-0.84252930 0.40000024 
-0.84204102 0.40000027 
-0.84155273 0.40000031 
-0.84106445 0.40000035 
-0.84057617 0.40000039 
-0.84008789 0.40000043 
-0.83959961 0.40000047 
-0.83911133 0.40000050 
-0.83862305 0.40000053 
-0.83813477 0.40000056 
-0.83764648 0.40000058 
-0.83715820 0.40000058 
-0.83666992 0.40000058 
-0.83618164 0.40000058 
-0.83569336 0.40000058 
-0.83520508 0.40000056 
-0.83471680 0.40000055 
-0.83422852 0.40000053 
-0.83374023 0.40000051 
-0.83325195 0.40000048 
-0.83276367 0.40000044 
-0.83227539 0.40000039 
-0.83178711 0.40000033 
-0.83129883 0.40000028 
-0.83081055 0.40000025 
-0.83032227 0.40000021 
-0.82983398 0.40000018 
-0.82934570 0.40000016 
-0.82885742 0.40000014 
-0.82836914 0.40000010 
-0.82788086 0.40000007 
-0.82739258 0.40000003 
-0.82690430 0.39999999 
-0.82641602 0.39999996 
-0.82592773 0.39999995 
-0.82543945 0.39999994 
-0.82495117 0.39999995 
-0.82446289 0.39999998 
-0.82397461 0.40000001 
-0.82348633 0.40000002 
-0.82299805 0.40000001 
-0.82250977 0.40000001 
-0.82202148 0.40000000 
-0.82153320 0.39999998 
-0.82104492 0.39999994 
-0.82055664 0.39999988 
-0.82006836 0.39999982 
-0.81958008 0.39999976 
-0.81909180 0.39999971 
-0.81860352 0.39999967 
-0.81811523 0.39999965 
-0.81762695 0.39999964 
-0.81713867 0.39999962 
-0.81665039 0.39999961 
-0.81616211 0.39999963 
-0.81567383 0.39999966 
-0.81518555 0.39999969 
-0.81469727 0.39999976 
-0.81420898 0.39999985 
-0.81372070 0.39999995 
-0.81323242 0.40000005 
-0.81274414 0.40000018 
-0.81225586 0.40000031 
-0.81176758 0.40000044 
-0.81127930 0.40000055 
-0.81079102 0.40000062 
-0.81030273 0.40000072 
-0.80981445 0.40000084 
-0.80932617 0.40000095 
-0.80883789 0.40000106 
-0.80834961 0.40000115 
-0.80786133 0.40000124 
-0.80737305 0.40000133 
-0.80688477 0.40000141 
-0.80639648 0.40000146 
-0.80590820 0.40000147 
-0.80541992 0.40000147 
-0.80493164 0.40000147 
-0.80444336 0.40000147 
-0.80395508 0.40000144 
-0.80346680 0.40000140 
-0.80297852 0.40000136 
-0.80249023 0.40000131 
-0.80200195 0.40000124 
-0.80151367 0.40000114 
-0.80102539 0.40000102 
-0.80053711 0.40000087 
-0.80004883 0.40000075 
-0.79956055 0.40000065 
-0.79907227 0.40000055 
-0.79858398 0.40000047 
-0.79809570 0.40000042 
-0.79760742 0.40000036 
-0.79711914 0.40000026 
-0.79663086 0.40000018 
-0.79614258 0.40000008 
-0.79565430 0.39999998 
-0.79516602 0.39999992 
-0.79467773 0.39999989 
-0.79418945 0.39999986 
-0.79370117 0.39999988 
-0.79321289 0.39999998 
-0.79272461 0.40000005 
-0.79223633 0.40000008 
-0.79174805 0.40000006 
-0.79125977 0.40000006 
-0.79077148 0.40000004 
-0.79028320 0.39999999 
-0.78979492 0.39999989 
-0.78930664 0.39999975 
-0.78881836 0.39999961 
-0.78833008 0.39999945 
-0.78784180 0.39999933 
-0.78735352 0.39999925 
-0.78686523 0.39999919 
-0.78637695 0.39999916 
-0.78588867 0.39999913 
-0.78540039 0.39999909 
-0.78491211 0.39999913 
-0.78442383 0.39999917 
-0.78393555 0.39999921 
-0.78344727 0.39999934 
-0.78295898 0.39999951 
-0.78247070 0.39999969 
-0.78198242 0.39999988 
-0.78149414 0.40000014 
-0.78100586 0.40000041 
-0.78051758 0.40000067 
-0.78002930 0.40000089 
-0.77954102 0.40000104 
-0.77905273 0.40000123 
-0.77856445 0.40000147 
-0.77807617 0.40000172 
-0.77758789 0.40000194 
-0.77709961 0.40000214 
-0.77661133 0.40000234 
-0.77612305 0.40000252 
-0.77563477 0.40000269 
-0.77514648 0.40000280 
-0.77465820 0.40000282 
-0.77416992 0.40000283 
-0.77368164 0.40000283 
-0.77319336 0.40000284 
-0.77270508 0.40000279 
-0.77221680 0.40000274 
-0.77172852 0.40000268 
-0.77124023 0.40000259 
-0.77075195 0.40000249 
-0.77026367 0.40000230 
-0.76977539 0.40000209 
-0.76928711 0.40000181 
-0.76879883 0.40000157 
-0.76831055 0.40000136 
-0.76782227 0.40000113 
-0.76733398 0.40000096 
-0.76684570 0.40000084 
-0.76635742 0.40000071 
-0.76586914 0.40000051 
-0.76538086 0.40000035 
-0.76489258 0.40000017 
-0.76440430 0.39999999 
-0.76391602 0.39999987 
-0.76342773 0.39999980 
-0.76293945 0.39999973 
-0.76245117 0.39999979 
-0.76196289 0.40000000 
-0.76147461 0.40000017 
-0.76098633 0.40000022 
-0.76049805 0.40000022 
-0.76000977 0.40000021 
-0.75952148 0.40000018 
-0.75903320 0.40000009 
-0.75854492 0.39999992 
-0.75805664 0.39999966 
-0.75756836 0.39999939 
-0.75708008 0.39999912 
-0.75659180 0.39999893 
-0.75610352 0.39999880 
-0.75561523 0.39999871 
-0.75512695 0.39999868 
-0.75463867 0.39999863 
-0.75415039 0.39999858 
-0.75366211 0.39999861 
-0.75317383 0.39999864 
-0.75268555 0.39999867 
-0.75219727 0.39999879 
-0.75170898 0.39999901 
-0.75122070 0.39999927 
-0.75073242 0.39999954 
-0.75024414 0.39999991 
-0.74975586 0.40000034 
-0.74926758 0.40000077 
-0.74877930 0.40000112 
-0.74829102 0.40000135 
-0.74780273 0.40000164 
-0.74731445 0.40000200 
-0.74682617 0.40000243 
-0.74633789 0.40000284 
-0.74584961 0.40000320 
-0.74536133 0.40000353 
-0.74487305 0.40000386 
-0.74438477 0.40000416 
-0.74389648 0.40000433 
-0.74340820 0.40000437 
-0.74291992 0.40000441 
-0.74243164 0.40000441 
-0.74194336 0.40000442 
-0.74145508 0.40000438 
-0.74096680 0.40000433 
-0.74047852 0.40000431 
-0.73999023 0.40000422 
-0.73950195 0.40000412 
-0.73901367 0.40000388 
-0.73852539 0.40000359 
-0.73803711 0.40000315 
-0.73754883 0.40000276 
-0.73706055 0.40000238 
-0.73657227 0.40000194 
-0.73608398 0.40000160 
-0.73559570 0.40000137 
-0.73510742 0.40000113 
-0.73461914 0.40000076 
-0.73413086 0.40000051 
-0.73364258 0.40000026 
-0.73315430 0.40000000 
-0.73266602 0.39999980 
-0.73217773 0.39999966 
-0.73168945 0.39999954 
-0.73120117 0.39999968 
-0.73071289 0.40000005 
-0.73022461 0.40000034 
-0.72973633 0.40000044 
-0.72924805 0.40000048 
-0.72875977 0.40000052 
-0.72827148 0.40000047 
-0.72778320 0.40000035 
-0.72729492 0.40000011 
-0.72680664 0.39999972 
-0.72631836 0.39999932 
-0.72583008 0.39999895 
-0.72534180 0.39999871 
-0.72485352 0.39999860 
-0.72436523 0.39999850 
-0.72387695 0.39999851 
-0.72338867 0.39999848 
-0.72290039 0.39999844 
-0.72241211 0.39999845 
-0.72192383 0.39999842 
-0.72143555 0.39999836 
-0.72094727 0.39999841 
-0.72045898 0.39999861 
-0.71997070 0.39999888 
-0.71948242 0.39999915 
-0.71899414 0.39999958 
-0.71850586 0.40000014 
-0.71801758 0.40000074 
-0.71752930 0.40000123 
-0.71704102 0.40000150 
-0.71655273 0.40000185 
-0.71606445 0.40000231 
-0.71557617 0.40000293 
-0.71508789 0.40000357 
-0.71459961 0.40000409 
-0.71411133 0.40000455 
-0.71362305 0.40000505 
-0.71313477 0.40000552 
-0.71264648 0.40000576 
-0.71215820 0.40000584 
-0.71166992 0.40000591 
-0.71118164 0.40000590 
-0.71069336 0.40000591 
-0.71020508 0.40000590 
-0.70971680 0.40000590 
-0.70922852 0.40000597 
-0.70874023 0.40000590 
-0.70825195 0.40000585 
-0.70776367 0.40000559 
-0.70727539 0.40000528 
-0.70678711 0.40000466 
-0.70629883 0.40000407 
-0.70581055 0.40000350 
-0.70532227 0.40000283 
-0.70483398 0.40000229 
-0.70434570 0.40000192 
-0.70385742 0.40000152 
-0.70336914 0.40000096 
-0.70288086 0.40000061 
-0.70239258 0.40000032 
-0.70190430 0.40000000 
-0.70141602 0.39999970 
-0.70092773 0.39999945 
-0.70043945 0.39999925 
-0.69995117 0.39999948 
-0.69946289 0.40000006 
-0.69897461 0.40000044 
-0.69848633 0.40000056 
-0.69799805 0.40000067 
-0.69750977 0.40000081 
-0.69702148 0.40000076 
-0.69653320 0.40000062 
-0.69604492 0.40000034 
-0.69555664 0.39999982 
-0.69506836 0.39999931 
-0.69458008 0.39999889 
-0.69409180 0.39999862 
-0.69360352 0.39999856 
-0.69311523 0.39999842 
-0.69262695 0.39999850 
-0.69213867 0.39999852 
-0.69165039 0.39999854 
-0.69116211 0.39999848 
-0.69067383 0.39999833 
-0.69018555 0.39999817 
-0.68969727 0.39999817 
-0.68920898 0.39999831 
-0.68872070 0.39999859 
-0.68823242 0.39999885 
-0.68774414 0.39999931 
-0.68725586 0.40000000 
-0.68676758 0.40000079 
-0.68627930 0.40000141 
-0.68579102 0.40000169 
-0.68530273 0.40000199 
-0.68481445 0.40000252 
-0.68432617 0.40000334 
-0.68383789 0.40000424 
-0.68334961 0.40000489 
-0.68286133 0.40000542 
-0.68237305 0.40000608 
-0.68188477 0.40000675 
-0.68139648 0.40000704 
-0.68090820 0.40000716 
-0.68041992 0.40000728 
-0.67993164 0.40000728 
-0.67944336 0.40000732 
-0.67895508 0.40000738 
-0.67846680 0.40000741 
-0.67797852 0.40000751 
-0.67749023 0.40000735 
-0.67700195 0.40000733 
-0.67651367 0.40000708 
-0.67602539 0.40000681 
-0.67553711 0.40000601 
-0.67504883 0.40000518 
-0.67456055 0.40000442 
-0.67407227 0.40000352 
-0.67358398 0.40000275 
-0.67309570 0.40000226 
-0.67260742 0.40000175 
-0.67211914 0.40000106 
-0.67163086 0.40000067 
-0.67114258 0.40000038 
-0.67065430 0.39999998 
-0.67016602 0.39999949 
-0.66967773 0.39999900 
-0.66918945 0.39999873 
-0.66870117 0.39999908 
-0.66821289 0.39999994 
-0.66772461 0.40000043 
-0.66723633 0.40000057 
-0.66674805 0.40000072 
-0.66625977 0.40000088 
-0.66577148 0.40000073 
-0.66528320 0.40000060 
-0.66479492 0.40000032 
-0.66430664 0.39999974 
-0.66381836 0.39999919 
-0.66333008 0.39999877 
-0.66284180 0.39999845 
-0.66235352 0.39999824 
-0.66186523 0.39999790 
-0.66137695 0.39999804 
-0.66088867 0.39999816 
-0.66040039 0.39999834 
-0.65991211 0.39999829 
-0.65942383 0.39999810 
-0.65893555 0.39999788 
-0.65844727 0.39999774 
-0.65795898 0.39999777 
-0.65747070 0.39999816 
-0.65698242 0.39999858 
-0.65649414 0.39999924 
-0.65600586 0.40000022 
-0.65551758 0.40000134 
-0.65502930 0.40000213 
-0.65454102 0.40000225 
-0.65405273 0.40000241 
-0.65356445 0.40000310 
-0.65307617 0.40000428 
-0.65258789 0.40000555 
-0.65209961 0.40000643 
-0.65161133 0.40000717 
-0.65112305 0.40000804 
-0.65063477 0.40000870 
-0.65014648 0.40000889 
-0.64965820 0.40000909 
-0.64916992 0.40000941 
-0.64868164 0.40000947 
-0.64819336 0.40000963 
-0.64770508 0.40000984 
-0.64721680 0.40000994 
-0.64672852 0.40000977 
-0.64624023 0.40000932 
-0.64575195 0.40000933 
-0.64526367 0.40000921 
-0.64477539 0.40000894 
-0.64428711 0.40000796 
-0.64379883 0.40000701 
-0.64331055 0.40000614 
-0.64282227 0.40000474 
-0.64233398 0.40000359 
-0.64184570 0.40000309 
-0.64135742 0.40000273 
-0.64086914 0.40000196 
-0.64038086 0.40000166 
-0.63989258 0.40000157 
-0.63940430 0.40000137 
-0.63891602 0.40000062 
-0.63842773 0.40000004 
-0.63793945 0.40000007 
-0.63745117 0.40000120 
-0.63696289 0.40000282 
-0.63647461 0.40000410 
-0.63598633 0.40000507 
-0.63549805 0.40000624 
-0.63500977 0.40000706 
-0.63452148 0.40000780 
-0.63403320 0.40000897 
-0.63354492 0.40001040 
-0.63305664 0.40001133 
-0.63256836 0.40001269 
-0.63208008 0.40001464 
-0.63159180 0.40001720 
-0.63110352 0.40001979 
-0.63061523 0.40002290 
-0.63012695 0.40002737 
-0.62963867 0.40003274 
-0.62915039 0.40003845 
-0.62866211 0.40004482 
-0.62817383 0.40005189 
-0.62768555 0.40006007 
-0.62719727 0.40006886 
-0.62670898 0.40007928 
-0.62622070 0.40009160 
-0.62573242 0.40010571 
-0.62524414 0.40012125 
-0.62475586 0.40013911 
-0.62426758 0.40015900 
-0.62377930 0.40018068 
-0.62329102 0.40020301 
-0.62280273 0.40022797 
-0.62231445 0.40025619 
-0.62182617 0.40028808 
-0.62133789 0.40032247 
-0.62084961 0.40035955 
-0.62036133 0.40039964 
-0.61987305 0.40044354 
-0.61938477 0.40049022 
-0.61889648 0.40054023 
-0.61840820 0.40059414 
-0.61791992 0.40065263 
-0.61743164 0.40071464 
-0.61694336 0.40078143 
-0.61645508 0.40085288 
-0.61596680 0.40092923 
-0.61547852 0.40100978 
-0.61499023 0.40109520 
-0.61450195 0.40118635 
-0.61401367 0.40128285 
-0.61352539 0.40138419 
-0.61303711 0.40149023 
-0.61254883 0.40160184 
-0.61206055 0.40171949 
-0.61157227 0.40184182 
-0.61108398 0.40197055 
-0.61059570 0.40210591 
-0.61010742 0.40224753 
-0.60961914 0.40239416 
-0.60913086 0.40254755 
-0.60864258 0.40270704 
-0.60815430 0.40287245 
-0.60766602 0.40304277 
-0.60717773 0.40321928 
-0.60668945 0.40340220 
-0.60620117 0.40359260 
-0.60571289 0.40378927 
-0.60522461 0.40399105 
-0.60473633 0.40419764 
-0.60424805 0.40440998 
-0.60375977 0.40462708 
-0.60327148 0.40484917 
-0.60278320 0.40507665 
-0.60229492 0.40530934 
-0.60180664 0.40554597 
-0.60131836 0.40578783 
-0.60083008 0.40603494 
-0.60034180 0.40628732 
-0.59985352 0.40654413 
-0.59936523 0.40680553 
-0.59887695 0.40707254 
-0.59838867 0.40734426 
-0.59790039 0.40761995 
-0.59741211 0.40789955 
-0.59692383 0.40818294 
-0.59643555 0.40847053 
-0.59594727 0.40876174 
-0.59545898 0.40905749 
-0.59497070 0.40935788 
-0.59448242 0.40966233 
-0.59399414 0.40997059 
-0.59350586 0.41028338 
-0.59301758 0.41060005 
-0.59252930 0.41091955 
-0.59204102 0.41124036 
-0.59155273 0.41156471 
-0.59106445 0.41189346 
-0.59057617 0.41222691 
-0.59008789 0.41256336 
-0.58959961 0.41290195 
-0.58911133 0.41324311 
-0.58862305 0.41358779 
-0.58813477 0.41393455 
-0.58764648 0.41428297 
-0.58715820 0.41463407 
-0.58666992 0.41498833 
-0.58618164 0.41534434 
-0.58569336 0.41570337 
-0.58520508 0.41606527 
-0.58471680 0.41642971 
-0.58422852 0.41679608 
-0.58374023 0.41716420 
-0.58325195 0.41753599 
-0.58276367 0.41790996 
-0.58227539 0.41828592 
-0.58178711 0.41866215 
-0.58129883 0.41904066 
-0.58081055 0.41942199 
-0.58032227 0.41980425 
-0.57983398 0.42018973 
-0.57934570 0.42057935 
-0.57885742 0.42097181 
-0.57836914 0.42136560 
-0.57788086 0.42176352 
-0.57739258 0.42216467 
-0.57690430 0.42256788 
-0.57641602 0.42297177 
-0.57592773 0.42337842 
-0.57543945 0.42378942 
-0.57495117 0.42420663 
-0.57446289 0.42462817 
-0.57397461 0.42505070 
-0.57348633 0.42547448 
-0.57299805 0.42590182 
-0.57250977 0.42633089 
-0.57202148 0.42676153 
-0.57153320 0.42719620 
-0.57104492 0.42763411 
-0.57055664 0.42807296 
-0.57006836 0.42851561 
-0.56958008 0.42896296 
-0.56909180 0.42941422 
-0.56860352 0.42986797 
-0.56811523 0.43032483 
-0.56762695 0.43078924 
-0.56713867 0.43125878 
-0.56665039 0.43173187 
-0.56616211 0.43220700 
-0.56567383 0.43268572 
-0.56518555 0.43316972 
-0.56469727 0.43365661 
-0.56420898 0.43415008 
-0.56372070 0.43465275 
-0.56323242 0.43516286 
-0.56274414 0.43567874 
-0.56225586 0.43620444 
-0.56176758 0.43673905 
-0.56127930 0.43727938 
-0.56079102 0.43781954 
-0.56030273 0.43836883 
-0.55981445 0.43893349 
-0.55932617 0.43951499 
-0.55883789 0.44010632 
-0.55834961 0.44070604 
-0.55786133 0.44131726 
-0.55737305 0.44194553 
-0.55688477 0.44258207 
-0.55639648 0.44323291 
-0.55590820 0.44390680 
-0.55541992 0.44460547 
-0.55493164 0.44531923 
-0.55444336 0.44606074 
-0.55395508 0.44683229 
-0.55346680 0.44763461 
-0.55297852 0.44845654 
-0.55249023 0.44931890 
-0.55200195 0.45023923 
-0.55151367 0.45122102 
-0.55102539 0.45225132 
-0.55053711 0.45334633 
-0.55004883 0.45452164 
-0.54956055 0.45580172 
-0.54907227 0.45716498 
-0.54858398 0.45868026 
-0.54809570 0.46038522 
-0.54760742 0.46232865 
-0.54711914 0.46450414 
-0.54663086 0.46704994 
-0.54614258 0.47005212 
-0.54565430 0.47369166 
-0.54516602 0.47808153 
-0.54467773 0.48374552 
-0.54418945 0.49127132 
-0.54370117 0.50182672 
-0.54321289 0.51711859 
-0.54272461 0.54119217 
-0.54223633 0.58059899 
-0.54174805 0.64232029 
-0.54125977 0.71497591 
-0.54077148 0.76800320 
-0.54028320 0.79079785 
-0.53979492 0.79775765 
-0.53930664 0.79956676 
-0.53881836 0.79974879 
-0.53833008 0.80005595 
-0.53784180 0.79996566 
-0.53735352 0.80004070 
-0.53686523 0.79996921 
-0.53637695 0.79994250 
-0.53588867 0.79976834 
-0.53540039 0.79994408 
-0.53491211 0.80005121 
-0.53442383 0.80002748 
-0.53393555 0.79987956 
-0.53344727 0.79998593 
-0.53295898 0.80005670 
-0.53247070 0.80003288 
-0.53198242 0.79994660 
-0.53149414 0.79992209 
-0.53100586 0.79990209 
-0.53051758 0.79987197 
-0.53002930 0.79989462 
-0.52954102 0.79999551 
-0.52905273 0.80006689 
-0.52856445 0.80006249 
-0.52807617 0.80004305 
-0.52758789 0.79999610 
-0.52709961 0.79995877 
-0.52661133 0.79992541 
-0.52612305 0.79993900 
-0.52563477 0.79998851 
-0.52514648 0.80003020 
-0.52465820 0.80003120 
-0.52416992 0.80002685 
-0.52368164 0.80000862 
-0.52319336 0.79999060 
-0.52270508 0.79997323 
-0.52221680 0.79997367 
-0.52172852 0.79998932 
-0.52124023 0.80001648 
-0.52075195 0.80002206 
-0.52026367 0.80002125 
-0.51977539 0.80001148 
-0.51928711 0.80002187 
-0.51879883 0.80003801 
-0.51831055 0.80003778 
-0.51782227 0.80002300 
-0.51733398 0.80002477 
-0.51684570 0.80002457 
-0.51635742 0.80002706 
-0.51586914 0.80003064 
-0.51538086 0.80002856 
-0.51489258 0.80002297 
-0.51440430 0.80001744 
-0.51391602 0.80001512 
-0.51342773 0.80002646 
-0.51293945 0.80002997 
-0.51245117 0.80002526 
-0.51196289 0.80001465 
-0.51147461 0.80001734 
-0.51098633 0.80002462 
-0.51049805 0.80001859 
-0.51000977 0.80000394 
-0.50952148 0.80000126 
-0.50903320 0.79999873 
-0.50854492 0.79999740 
-0.50805664 0.79999996 
-0.50756836 0.80000118 
-0.50708008 0.79999709 
-0.50659180 0.79999142 
-0.50610352 0.79998145 
-0.50561523 0.79997800 
-0.50512695 0.79997085 
-0.50463867 0.79996468 
-0.50415039 0.79995820 
-0.50366211 0.79996192 
-0.50317383 0.79996965 
-0.50268555 0.79997793 
-0.50219727 0.79998812 
-0.50170898 0.79999642 
-0.50122070 0.80000214 
-0.50073242 0.80000851 
-0.50024414 0.80001339 
-0.49975586 0.80001234 
-0.49926758 0.80000647 
-0.49877930 0.80000281 
-0.49829102 0.80000434 
-0.49780273 0.80000579 
-0.49731445 0.80000593 
-0.49682617 0.79999796 
-0.49633789 0.79998701 
-0.49584961 0.79997928 
-0.49536133 0.79997368 
-0.49487305 0.79996643 
-0.49438477 0.79996080 
-0.49389648 0.79995946 
-0.49340820 0.79995871 
-0.49291992 0.79995773 
-0.49243164 0.79995916 
-0.49194336 0.79996053 
-0.49145508 0.79995881 
-0.49096680 0.79995680 
-0.49047852 0.79995179 
-0.48999023 0.79994880 
-0.48950195 0.79994521 
-0.48901367 0.79994440 
-0.48852539 0.79994454 
-0.48803711 0.79995035 
-0.48754883 0.79995720 
-0.48706055 0.79996584 
-0.48657227 0.79997808 
-0.48608398 0.79998719 
-0.48559570 0.79999392 
-0.48510742 0.80000089 
-0.48461914 0.80000905 
-0.48413086 0.80001391 
-0.48364258 0.80001708 
-0.48315430 0.80002088 
-0.48266602 0.80002539 
-0.48217773 0.80002868 
-0.48168945 0.80003181 
-0.48120117 0.80002970 
-0.48071289 0.80002373 
-0.48022461 0.80001930 
-0.47973633 0.80001753 
-0.47924805 0.80001657 
-0.47875977 0.80001621 
-0.47827148 0.80001716 
-0.47778320 0.80001895 
-0.47729492 0.80002205 
-0.47680664 0.80002744 
-0.47631836 0.80003297 
-0.47583008 0.80003766 
-0.47534180 0.80004091 
-0.47485352 0.80004221 
-0.47436523 0.80004326 
-0.47387695 0.80004292 
-0.47338867 0.80004325 
-0.47290039 0.80004374 
-0.47241211 0.80004331 
-0.47192383 0.80004320 
-0.47143555 0.80004366 
-0.47094727 0.80004277 
-0.47045898 0.80004009 
-0.46997070 0.80003659 
-0.46948242 0.80003303 
-0.46899414 0.80002772 
-0.46850586 0.80002131 
-0.46801758 0.80001490 
-0.46752930 0.80000959 
-0.46704102 0.80000638 
-0.46655273 0.80000206 
-0.46606445 0.79999671 
-0.46557617 0.79999054 
-0.46508789 0.79998474 
-0.46459961 0.79997959 
-0.46411133 0.79997465 
-0.46362305 0.79996995 
-0.46313477 0.79996556 
-0.46264648 0.79996269 
-0.46215820 0.79996172 
-0.46166992 0.79996072 
-0.46118164 0.79996014 
-0.46069336 0.79995937 
-0.46020508 0.79995966 
-0.45971680 0.79996000 
-0.45922852 0.79996033 
-0.45874023 0.79996133 
-0.45825195 0.79996253 
-0.45776367 0.79996536 
-0.45727539 0.79996863 
-0.45678711 0.79997295 
-0.45629883 0.79997648 
-0.45581055 0.79997951 
-0.45532227 0.79998293 
-0.45483398 0.79998540 
-0.45434570 0.79998706 
-0.45385742 0.79998877 
-0.45336914 0.79999179 
-0.45288086 0.79999421 
-0.45239258 0.79999709 
-0.45190430 0.79999982 
-0.45141602 0.80000172 
-0.45092773 0.80000294 
-0.45043945 0.80000409 
-0.44995117 0.80000386 
-0.44946289 0.80000190 
-0.44897461 0.80000040 
-0.44848633 0.80000014 
-0.44799805 0.80000062 
-0.44750977 0.80000101 
-0.44702148 0.80000160 
-0.44653320 0.80000289 
-0.44604492 0.80000499 
-0.44555664 0.80000801 
-0.44506836 0.80001106 
-0.44458008 0.80001442 
-0.44409180 0.80001703 
-0.44360352 0.80001912 
-0.44311523 0.80002088 
-0.44262695 0.80002203 
-0.44213867 0.80002334 
-0.44165039 0.80002465 
-0.44116211 0.80002484 
-0.44067383 0.80002491 
-0.44018555 0.80002490 
-0.43969727 0.80002378 
-0.43920898 0.80002210 
-0.43872070 0.80002023 
-0.43823242 0.80001830 
-0.43774414 0.80001564 
-0.43725586 0.80001279 
-0.43676758 0.80001021 
-0.43627930 0.80000802 
-0.43579102 0.80000651 
-0.43530273 0.80000457 
-0.43481445 0.80000221 
-0.43432617 0.79999984 
-0.43383789 0.79999775 
-0.43334961 0.79999584 
-0.43286133 0.79999395 
-0.43237305 0.79999218 
-0.43188477 0.79999046 
-0.43139648 0.79998923 
-0.43090820 0.79998875 
-0.43041992 0.79998827 
-0.42993164 0.79998788 
-0.42944336 0.79998742 
-0.42895508 0.79998745 
-0.42846680 0.79998751 
-0.42797852 0.79998765 
-0.42749023 0.79998799 
-0.42700195 0.79998841 
-0.42651367 0.79998936 
-0.42602539 0.79999044 
-0.42553711 0.79999178 
-0.42504883 0.79999281 
-0.42456055 0.79999363 
-0.42407227 0.79999451 
-0.42358398 0.79999513 
-0.42309570 0.79999552 
-0.42260742 0.79999592 
-0.42211914 0.79999674 
-0.42163086 0.79999742 
-0.42114258 0.79999827 
-0.42065430 0.79999907 
-0.42016602 0.79999959 
-0.41967773 0.79999992 
-0.41918945 0.80000023 
-0.41870117 0.80000019 
-0.41821289 0.79999968 
-0.41772461 0.79999928 
-0.41723633 0.79999923 
-0.41674805 0.79999938 
-0.41625977 0.79999949 
-0.41577148 0.79999965 
-0.41528320 0.80000000 
-0.41479492 0.80000057 
-0.41430664 0.80000138 
-0.41381836 0.80000219 
-0.41333008 0.80000310 
-0.41284180 0.80000381 
-0.41235352 0.80000440 
-0.41186523 0.80000491 
-0.41137695 0.80000526 
-0.41088867 0.80000564 
-0.41040039 0.80000603 
-0.40991211 0.80000611 
-0.40942383 0.80000616 
-0.40893555 0.80000618 
-0.40844727 0.80000591 
-0.40795898 0.80000551 
-0.40747070 0.80000506 
-0.40698242 0.80000461 
-0.40649414 0.80000397 
-0.40600586 0.80000330 
-0.40551758 0.80000270 
-0.40502930 0.80000219 
-0.40454102 0.80000183 
-0.40405273 0.80000138 
-0.40356445 0.80000082 
-0.40307617 0.80000028 
-0.40258789 0.79999980 
-0.40209961 0.79999936 
-0.40161133 0.79999892 
-0.40112305 0.79999852 
-0.40063477 0.79999812 
-0.40014648 0.79999783 
-0.39965820 0.79999771 
-0.39916992 0.79999759 
-0.39868164 0.79999750 
-0.39819336 0.79999738 
-0.39770508 0.79999738 
-0.39721680 0.79999739 
-0.39672852 0.79999741 
-0.39624023 0.79999748 
-0.39575195 0.79999757 
-0.39526367 0.79999777 
-0.39477539 0.79999800 
-0.39428711 0.79999828 
-0.39379883 0.79999849 
-0.39331055 0.79999866 
-0.39282227 0.79999884 
-0.39233398 0.79999897 
-0.39184570 0.79999904 
-0.39135742 0.79999912 
-0.39086914 0.79999929 
-0.39038086 0.79999943 
-0.38989258 0.79999961 
-0.38940430 0.79999977 
-0.38891602 0.79999988 
-0.38842773 0.79999995 
-0.38793945 0.80000001 
-0.38745117 0.80000000 
-0.38696289 0.79999990 
-0.38647461 0.79999982 
-0.38598633 0.79999981 
-0.38549805 0.79999984 
-0.38500977 0.79999986 
-0.38452148 0.79999990 
-0.38403320 0.79999997 
-0.38354492 0.80000008 
-0.38305664 0.80000024 
-0.38256836 0.80000040 
-0.38208008 0.80000059 
-0.38159180 0.80000073 
-0.38110352 0.80000085 
-0.38061523 0.80000095 
-0.38012695 0.80000102 
-0.37963867 0.80000110 
-0.37915039 0.80000118 
-0.37866211 0.80000120 
-0.37817383 0.80000121 
-0.37768555 0.80000121 
-0.37719727 0.80000116 
-0.37670898 0.80000109 
-0.37622070 0.80000100 
-0.37573242 0.80000091 
-0.37524414 0.80000079 
-0.37475586 0.80000066 
-0.37426758 0.80000054 
-0.37377930 0.80000045 
-0.37329102 0.80000038 
-0.37280273 0.80000029 
-0.37231445 0.80000018 
-0.37182617 0.80000008 
-0.37133789 0.79999999 
-0.37084961 0.79999990 
-0.37036133 0.79999982 
-0.36987305 0.79999974 
-0.36938477 0.79999967 
-0.36889648 0.79999961 
-0.36840820 0.79999959 
-0.36791992 0.79999956 
-0.36743164 0.79999954 
-0.36694336 0.79999952 
-0.36645508 0.79999952 
-0.36596680 0.79999952 
-0.36547852 0.79999953 
-0.36499023 0.79999954 
-0.36450195 0.79999955 
-0.36401367 0.79999959 
-0.36352539 0.79999963 
-0.36303711 0.79999968 
-0.36254883 0.79999972 
-0.36206055 0.79999975 
-0.36157227 0.79999979 
-0.36108398 0.79999981 
-0.36059570 0.79999982 
-0.36010742 0.79999984 
-0.35961914 0.79999987 
-0.35913086 0.79999989 
-0.35864258 0.79999993 
-0.35815430 0.79999996 
-0.35766602 0.79999998 
-0.35717773 0.79999999 
-0.35668945 0.80000000 
-0.35620117 0.80000000 
-0.35571289 0.79999998 
-0.35522461 0.79999997 
-0.35473633 0.79999996 
-0.35424805 0.79999997 
-0.35375977 0.79999997 
-0.35327148 0.79999998 
-0.35278320 0.79999999 
-0.35229492 0.80000001 
-0.35180664 0.80000004 
-0.35131836 0.80000007 
-0.35083008 0.80000010 
-0.35034180 0.80000013 
-0.34985352 0.80000015 
-0.34936523 0.80000017 
-0.34887695 0.80000018 
-0.34838867 0.80000020 
-0.34790039 0.80000021 
-0.34741211 0.80000021 
-0.34692383 0.80000022 
-0.34643555 0.80000022 
-0.34594727 0.80000021 
-0.34545898 0.80000020 
-0.34497070 0.80000018 
-0.34448242 0.80000016 
-0.34399414 0.80000014 
-0.34350586 0.80000012 
-0.34301758 0.80000010 
-0.34252930 0.80000008 
-0.34204102 0.80000007 
-0.34155273 0.80000006 
-0.34106445 0.80000004 
-0.34057617 0.80000002 
-0.34008789 0.80000000 
-0.33959961 0.79999999 
-0.33911133 0.79999997 
-0.33862305 0.79999996 
-0.33813477 0.79999994 
-0.33764648 0.79999993 
-0.33715820 0.79999993 
-0.33666992 0.79999993 
-0.33618164 0.79999992 
-0.33569336 0.79999992 
-0.33520508 0.79999992 
-0.33471680 0.79999992 
-0.33422852 0.79999992 
-0.33374023 0.79999992 
-0.33325195 0.79999992 
-0.33276367 0.79999993 
-0.33227539 0.79999994 
-0.33178711 0.79999995 
-0.33129883 0.79999995 
-0.33081055 0.79999996 
-0.33032227 0.79999996 
-0.32983398 0.79999997 
-0.32934570 0.79999997 
-0.32885742 0.79999997 
-0.32836914 0.79999998 
-0.32788086 0.79999998 
-0.32739258 0.79999999 
-0.32690430 0.79999999 
-0.32641602 0.80000000 
-0.32592773 0.80000000 
-0.32543945 0.80000000 
-0.32495117 0.80000000 
-0.32446289 0.80000000 
-0.32397461 0.79999999 
-0.32348633 0.79999999 
-0.32299805 0.80000000 
-0.32250977 0.80000000 
-0.32202148 0.80000000 
-0.32153320 0.80000000 
-0.32104492 0.80000000 
-0.32055664 0.80000001 
-0.32006836 0.80000001 
-0.31958008 0.80000002 
-0.31909180 0.80000002 
-0.31860352 0.80000003 
-0.31811523 0.80000003 
-0.31762695 0.80000003 
-0.31713867 0.80000003 
-0.31665039 0.80000004 
-0.31616211 0.80000004 
-0.31567383 0.80000004 
-0.31518555 0.80000002 
-0.31469727 0.80000005 
-0.31420898 0.80000026 
-0.31372070 0.80000050 
-0.31323242 0.80000069 
-0.31274414 0.80000066 
-0.31225586 0.80000078 
-0.31176758 0.80000110 
-0.31127930 0.80000154 
-0.31079102 0.80000163 
-0.31030273 0.80000131 
-0.30981445 0.80000086 
-0.30932617 0.80000044 
-0.30883789 0.79999988 
-0.30834961 0.79999923 
-0.30786133 0.79999867 
-0.30737305 0.79999803 
-0.30688477 0.79999757 
-0.30639648 0.79999731 
-0.30590820 0.79999690 
-0.30541992 0.79999639 
-0.30493164 0.79999667 
-0.30444336 0.79999728 
-0.30395508 0.79999780 
-0.30346680 0.79999763 
-0.30297852 0.79999757 
-0.30249023 0.79999799 
-0.30200195 0.79999643 
-0.30151367 0.79999916 
-0.30102539 0.80000327 
-0.30053711 0.79999661 
-0.30004883 0.79996445 
-0.29956055 0.79996375 
-0.29907227 0.80003005 
-0.29858398 0.80004803 
-0.29809570 0.80005565 
-0.29760742 0.80014127 
-0.29711914 0.80017642 
-0.29663086 0.80015428 
-0.29614258 0.80015972 
-0.29565430 0.80015986 
-0.29516602 0.80023662 
-0.29467773 0.80029675 
-0.29418945 0.80027337 
-0.29370117 0.80028517 
-0.29321289 0.80030776 
-0.29272461 0.80034155 
-0.29223633 0.80035913 
-0.29174805 0.80040249 
-0.29125977 0.80046299 
-0.29077148 0.80045245 
-0.29028320 0.80042470 
-0.28979492 0.80044638 
-0.28930664 0.80049396 
-0.28881836 0.80050911 
-0.28833008 0.80041035 
-0.28784180 0.80063041 
-0.28735352 0.80070823 
-0.28686523 0.80059488 
-0.28637695 0.80063925 
-0.28588867 0.80065478 
-0.28540039 0.80067525 
-0.28491211 0.80073089 
-0.28442383 0.80076423 
-0.28393555 0.80079765 
-0.28344727 0.80083604 
-0.28295898 0.80083263 
-0.28247070 0.80083310 
-0.28198242 0.80083129 
-0.28149414 0.80090303 
-0.28100586 0.80097552 
-0.28051758 0.80096938 
-0.28002930 0.80094536 
-0.27954102 0.80096280 
-0.27905273 0.80101374 
-0.27856445 0.80101515 
-0.27807617 0.80103330 
-0.27758789 0.80099775 
-0.27709961 0.80120639 
-0.27661133 0.80115288 
-0.27612305 0.80117470 
-0.27563477 0.80120170 
-0.27514648 0.80123276 
-0.27465820 0.80127426 
-0.27416992 0.80130649 
-0.27368164 0.80131889 
-0.27319336 0.80131409 
-0.27270508 0.80131268 
-0.27221680 0.80132596 
-0.27172852 0.80135901 
-0.27124023 0.80141361 
-0.27075195 0.80145403 
-0.27026367 0.80148363 
-0.26977539 0.80150255 
-0.26928711 0.80150596 
-0.26879883 0.80151932 
-0.26831055 0.80156012 
-0.26782227 0.80160385 
-0.26733398 0.80165290 
-0.26684570 0.80171102 
-0.26635742 0.80174467 
-0.26586914 0.80176677 
-0.26538086 0.80178750 
-0.26489258 0.80179714 
-0.26440430 0.80180424 
-0.26391602 0.80181426 
-0.26342773 0.80181376 
-0.26293945 0.80181480 
-0.26245117 0.80179732 
-0.26196289 0.80188606 
-0.26147461 0.80188658 
-0.26098633 0.80191822 
-0.26049805 0.80190751 
-0.26000977 0.80195773 
-0.25952148 0.80201683 
-0.25903320 0.80201299 
-0.25854492 0.80205101 
-0.25805664 0.80208357 
-0.25756836 0.80210596 
-0.25708008 0.80212826 
-0.25659180 0.80215655 
-0.25610352 0.80220157 
-0.25561523 0.80223002 
-0.25512695 0.80224829 
-0.25463867 0.80227221 
-0.25415039 0.80230161 
-0.25366211 0.80234171 
-0.25317383 0.80237639 
-0.25268555 0.80238797 
-0.25219727 0.80238851 
-0.25170898 0.80239929 
-0.25122070 0.80240302 
-0.25073242 0.80239598 
-0.25024414 0.80244503 
-0.24975586 0.80249728 
-0.24926758 0.80255434 
-0.24877930 0.80258250 
-0.24829102 0.80255256 
-0.24780273 0.80251096 
-0.24731445 0.80255494 
-0.24682617 0.80274854 
-0.24633789 0.80268081 
-0.24584961 0.80271279 
-0.24536133 0.80275144 
-0.24487305 0.80276421 
-0.24438477 0.80276950 
-0.24389648 0.80275888 
-0.24340820 0.80280405 
-0.24291992 0.80287471 
-0.24243164 0.80288141 
-0.24194336 0.80288594 
-0.24145508 0.80288211 
-0.24096680 0.80291371 
-0.24047852 0.80299050 
-0.23999023 0.80302095 
-0.23950195 0.80301891 
-0.23901367 0.80303498 
-0.23852539 0.80305923 
-0.23803711 0.80308566 
-0.23754883 0.80311288 
-0.23706055 0.80313497 
-0.23657227 0.80315125 
-0.23608398 0.80317334 
-0.23559570 0.80321400 
-0.23510742 0.80324599 
-0.23461914 0.80327724 
-0.23413086 0.80330962 
-0.23364258 0.80331870 
-0.23315430 0.80331869 
-0.23266602 0.80334581 
-0.23217773 0.80337915 
-0.23168945 0.80338327 
-0.23120117 0.80331294 
-0.23071289 0.80346804 
-0.23022461 0.80343609 
-0.22973633 0.80345172 
-0.22924805 0.80347465 
-0.22875977 0.80352269 
-0.22827148 0.80356379 
-0.22778320 0.80358811 
-0.22729492 0.80360492 
-0.22680664 0.80365198 
-0.22631836 0.80368408 
-0.22583008 0.80369817 
-0.22534180 0.80372370 
-0.22485352 0.80374344 
-0.22436523 0.80373601 
-0.22387695 0.80374921 
-0.22338867 0.80383439 
-0.22290039 0.80383712 
-0.22241211 0.80385603 
-0.22192383 0.80391155 
-0.22143555 0.80390863 
-0.22094727 0.80391776 
-0.22045898 0.80398402 
-0.21997070 0.80403174 
-0.21948242 0.80398209 
-0.21899414 0.80405929 
-0.21850586 0.80403564 
-0.21801758 0.80405284 
-0.21752930 0.80406288 
-0.21704102 0.80404985 
-0.21655273 0.80408749 
-0.21606445 0.80418775 
-0.21557617 0.80415388 
-0.21508789 0.80418640 
-0.21459961 0.80422122 
-0.21411133 0.80424256 
-0.21362305 0.80424358 
-0.21313477 0.80428199 
-0.21264648 0.80440282 
-0.21215820 0.80433941 
-0.21166992 0.80437269 
-0.21118164 0.80441915 
-0.21069336 0.80439215 
-0.21020508 0.80443215 
-0.20971680 0.80450929 
-0.20922852 0.80450170 
-0.20874023 0.80449998 
-0.20825195 0.80454190 
-0.20776367 0.80459496 
-0.20727539 0.80457438 
-0.20678711 0.80449149 
-0.20629883 0.80466471 
-0.20581055 0.80460896 
-0.20532227 0.80459720 
-0.20483398 0.80462775 
-0.20434570 0.80470538 
-0.20385742 0.80473296 
-0.20336914 0.80476042 
-0.20288086 0.80478401 
-0.20239258 0.80476932 
-0.20190430 0.80475340 
-0.20141602 0.80485475 
-0.20092773 0.80488457 
-0.20043945 0.80488381 
-0.19995117 0.80494930 
-0.19946289 0.80494607 
-0.19897461 0.80494582 
-0.19848633 0.80499645 
-0.19799805 0.80508241 
-0.19750977 0.80509382 
-0.19702148 0.80509591 
-0.19653320 0.80513546 
-0.19604492 0.80515142 
-0.19555664 0.80513557 
-0.19506836 0.80517224 
-0.19458008 0.80520298 
-0.19409180 0.80520456 
-0.19360352 0.80524307 
-0.19311523 0.80527385 
-0.19262695 0.80530850 
-0.19213867 0.80533217 
-0.19165039 0.80534413 
-0.19116211 0.80536841 
-0.19067383 0.80539446 
-0.19018555 0.80538398 
-0.18969727 0.80538694 
-0.18920898 0.80543164 
-0.18872070 0.80545004 
-0.18823242 0.80554807 
-0.18774414 0.80558424 
-0.18725586 0.80556357 
-0.18676758 0.80560097 
-0.18627930 0.80562000 
-0.18579102 0.80570070 
-0.18530273 0.80567134 
-0.18481445 0.80566051 
-0.18432617 0.80568323 
-0.18383789 0.80576524 
-0.18334961 0.80580252 
-0.18286133 0.80578801 
-0.18237305 0.80580404 
-0.18188477 0.80583171 
-0.18139648 0.80582849 
-0.18090820 0.80590010 
-0.18041992 0.80596493 
-0.17993164 0.80592703 
-0.17944336 0.80593380 
-0.17895508 0.80597104 
-0.17846680 0.80599753 
-0.17797852 0.80603287 
-0.17749023 0.80607348 
-0.17700195 0.80610108 
-0.17651367 0.80612948 
-0.17602539 0.80616452 
-0.17553711 0.80620189 
-0.17504883 0.80622383 
-0.17456055 0.80623802 
-0.17407227 0.80622418 
-0.17358398 0.80620712 
-0.17309570 0.80627714 
-0.17260742 0.80637529 
-0.17211914 0.80640588 
-0.17163086 0.80641371 
-0.17114258 0.80642101 
-0.17065430 0.80641921 
-0.17016602 0.80641859 
-0.16967773 0.80641795 
-0.16918945 0.80643963 
-0.16870117 0.80649159 
-0.16821289 0.80649322 
-0.16772461 0.80655523 
-0.16723633 0.80665061 
-0.16674805 0.80664662 
-0.16625977 0.80665719 
-0.16577148 0.80670083 
-0.16528320 0.80674657 
-0.16479492 0.80678828 
-0.16430664 0.80678209 
-0.16381836 0.80681560 
-0.16333008 0.80687200 
-0.16284180 0.80680794 
-0.16235352 0.80681761 
-0.16186523 0.80689615 
-0.16137695 0.80692113 
-0.16088867 0.80693702 
-0.16040039 0.80701343 
-0.15991211 0.80705471 
-0.15942383 0.80702815 
-0.15893555 0.80705618 
-0.15844727 0.80706339 
-0.15795898 0.80713196 
-0.15747070 0.80718401 
-0.15698242 0.80709963 
-0.15649414 0.80723560 
-0.15600586 0.80719927 
-0.15551758 0.80721050 
-0.15502930 0.80722899 
-0.15454102 0.80726344 
-0.15405273 0.80728951 
-0.15356445 0.80728654 
-0.15307617 0.80734568 
-0.15258789 0.80737627 
-0.15209961 0.80731516 
-0.15161133 0.80741387 
-0.15112305 0.80746404 
-0.15063477 0.80746837 
-0.15014648 0.80747567 
-0.14965820 0.80751488 
-0.14916992 0.80755153 
-0.14868164 0.80757918 
-0.14819336 0.80761604 
-0.14770508 0.80764642 
-0.14721680 0.80766450 
-0.14672852 0.80768212 
-0.14624023 0.80769500 
-0.14575195 0.80771505 
-0.14526367 0.80772366 
-0.14477539 0.80774257 
-0.14428711 0.80777668 
-0.14379883 0.80779528 
-0.14331055 0.80782323 
-0.14282227 0.80783141 
-0.14233398 0.80788876 
-0.14184570 0.80781427 
-0.14135742 0.80795894 
-0.14086914 0.80791916 
-0.14038086 0.80798678 
-0.13989258 0.80801898 
-0.13940430 0.80801897 
-0.13891602 0.80798663 
-0.13842773 0.80797105 
-0.13793945 0.80810241 
-0.13745117 0.80815126 
-0.13696289 0.80810374 
-0.13647461 0.80813154 
-0.13598633 0.80816115 
-0.13549805 0.80819769 
-0.13500977 0.80823092 
-0.13452148 0.80825233 
-0.13403320 0.80827589 
-0.13354492 0.80830470 
-0.13305664 0.80833757 
-0.13256836 0.80837046 
-0.13208008 0.80839281 
-0.13159180 0.80838412 
-0.13110352 0.80837707 
-0.13061523 0.80840956 
-0.13012695 0.80842409 
-0.12963867 0.80847297 
-0.12915039 0.80854348 
-0.12866211 0.80853270 
-0.12817383 0.80845670 
-0.12768555 0.80853886 
-0.12719727 0.80861375 
-0.12670898 0.80862094 
-0.12622070 0.80864738 
-0.12573242 0.80868647 
-0.12524414 0.80873729 
-0.12475586 0.80871250 
-0.12426758 0.80872951 
-0.12377930 0.80876177 
-0.12329102 0.80879544 
-0.12280273 0.80882576 
-0.12231445 0.80884627 
-0.12182617 0.80885602 
-0.12133789 0.80887176 
-0.12084961 0.80885798 
-0.12036133 0.80886713 
-0.11987305 0.80895814 
-0.11938477 0.80898168 
-0.11889648 0.80897365 
-0.11840820 0.80902153 
-0.11791992 0.80908349 
-0.11743164 0.80911363 
-0.11694336 0.80914875 
-0.11645508 0.80919478 
-0.11596680 0.80917488 
-0.11547852 0.80918476 
-0.11499023 0.80925787 
-0.11450195 0.80927462 
-0.11401367 0.80927047 
-0.11352539 0.80928644 
-0.11303711 0.80934650 
-0.11254883 0.80937354 
-0.11206055 0.80935768 
-0.11157227 0.80937258 
-0.11108398 0.80938864 
-0.11059570 0.80942537 
-0.11010742 0.80939404 
-0.10961914 0.80951467 
-0.10913086 0.80948522 
-0.10864258 0.80949767 
-0.10815430 0.80949721 
-0.10766602 0.80953280 
-0.10717773 0.80959224 
-0.10668945 0.80963730 
-0.10620117 0.80964988 
-0.10571289 0.80965740 
-0.10522461 0.80966848 
-0.10473633 0.80977494 
-0.10424805 0.80966991 
-0.10375977 0.80967554 
-0.10327148 0.80979313 
-0.10278320 0.80982364 
-0.10229492 0.80980210 
-0.10180664 0.80985042 
-0.10131836 0.80988032 
-0.10083008 0.80992219 
-0.10034180 0.80998362 
-0.09985352 0.80998592 
-0.09936523 0.81000598 
-0.09887695 0.81005447 
-0.09838867 0.81004909 
-0.09790039 0.81004749 
-0.09741211 0.81007569 
-0.09692383 0.81010749 
-0.09643555 0.81013727 
-0.09594727 0.81016532 
-0.09545898 0.81012245 
-0.09497070 0.81028513 
-0.09448242 0.81023017 
-0.09399414 0.81023365 
-0.09350586 0.81024539 
-0.09301758 0.81026704 
-0.09252930 0.81029556 
-0.09204102 0.81032108 
-0.09155273 0.81033652 
-0.09106445 0.81034794 
-0.09057617 0.81034676 
-0.09008789 0.81040783 
-0.08959961 0.81048158 
-0.08911133 0.81045930 
-0.08862305 0.81044459 
-0.08813477 0.81046787 
-0.08764648 0.81050199 
-0.08715820 0.81053885 
-0.08666992 0.81054279 
-0.08618164 0.81053227 
-0.08569336 0.81053859 
-0.08520508 0.81052751 
-0.08471680 0.81053502 
-0.08422852 0.81064785 
-0.08374023 0.81069295 
-0.08325195 0.81062149 
-0.08276367 0.81070868 
-0.08227539 0.81069378 
-0.08178711 0.81071561 
-0.08129883 0.81075376 
-0.08081055 0.81080233 
-0.08032227 0.81083987 
-0.07983398 0.81086608 
-0.07934570 0.81087115 
-0.07885742 0.81083705 
-0.07836914 0.81088785 
-0.07788086 0.81094809 
-0.07739258 0.81093997 
-0.07690430 0.81095296 
-0.07641602 0.81097160 
-0.07592773 0.81100857 
-0.07543945 0.81108382 
-0.07495117 0.81111560 
-0.07446289 0.81111224 
-0.07397461 0.81116164 
-0.07348633 0.81118424 
-0.07299805 0.81116617 
-0.07250977 0.81115588 
-0.07202148 0.81116821 
-0.07153320 0.81108281 
-0.07104492 0.81123926 
-0.07055664 0.81120844 
-0.07006836 0.81121545 
-0.06958008 0.81121195 
-0.06909180 0.81122779 
-0.06860352 0.81122147 
-0.06811523 0.81122812 
-0.06762695 0.81124014 
-0.06713867 0.81135066 
-0.06665039 0.81131526 
-0.06616211 0.81136324 
-0.06567383 0.81140590 
-0.06518555 0.81146042 
-0.06469727 0.81150615 
-0.06420898 0.81152503 
-0.06372070 0.81153172 
-0.06323242 0.81152646 
-0.06274414 0.81153779 
-0.06225586 0.81156448 
-0.06176758 0.81158525 
-0.06127930 0.81159511 
-0.06079102 0.81156908 
-0.06030273 0.81160088 
-0.05981445 0.81160045 
-0.05932617 0.81158112 
-0.05883789 0.81156372 
-0.05834961 0.81160364 
-0.05786133 0.81171532 
-0.05737305 0.81172192 
-0.05688477 0.81172373 
-0.05639648 0.81165142 
-0.05590820 0.81182608 
-0.05541992 0.81175268 
-0.05493164 0.81177518 
-0.05444336 0.81176968 
-0.05395508 0.81180644 
-0.05346680 0.81179495 
-0.05297852 0.81180505 
-0.05249023 0.81179250 
-0.05200195 0.81192809 
-0.05151367 0.81187193 
-0.05102539 0.81188745 
-0.05053711 0.81190588 
-0.05004883 0.81194108 
-0.04956055 0.81193790 
-0.04907227 0.81190669 
-0.04858398 0.81191088 
-0.04809570 0.81192147 
-0.04760742 0.81192797 
-0.04711914 0.81194198 
-0.04663086 0.81192336 
-0.04614258 0.81189840 
-0.04565430 0.81190377 
-0.04516602 0.81192920 
-0.04467773 0.81199735 
-0.04418945 0.81202743 
-0.04370117 0.81190631 
-0.04321289 0.81207894 
-0.04272461 0.81199941 
-0.04223633 0.81201422 
-0.04174805 0.81201805 
-0.04125977 0.81202802 
-0.04077148 0.81207133 
-0.04028320 0.81207601 
-0.03979492 0.81205547 
-0.03930664 0.81205595 
-0.03881836 0.81205764 
-0.03833008 0.81203657 
-0.03784180 0.81202078 
-0.03735352 0.81199513 
-0.03686523 0.81216204 
-0.03637695 0.81213440 
-0.03588867 0.81216552 
-0.03540039 0.81214901 
-0.03491211 0.81212777 
-0.03442383 0.81202477 
-0.03393555 0.81227967 
-0.03344727 0.81218624 
-0.03295898 0.81221007 
-0.03247070 0.81223043 
-0.03198242 0.81222610 
-0.03149414 0.81224215 
-0.03100586 0.81225740 
-0.03051758 0.81225579 
-0.03002930 0.81225208 
-0.02954102 0.81222122 
-0.02905273 0.81220886 
-0.02856445 0.81222364 
-0.02807617 0.81223410 
-0.02758789 0.81224394 
-0.02709961 0.81224199 
-0.02661133 0.81223018 
-0.02612305 0.81221583 
-0.02563477 0.81220849 
-0.02514648 0.81217660 
-0.02465820 0.81219471 
-0.02416992 0.81228938 
-0.02368164 0.81228089 
-0.02319336 0.81221856 
-0.02270508 0.81224210 
-0.02221680 0.81224744 
-0.02172852 0.81214808 
-0.02124023 0.81227411 
-0.02075195 0.81217940 
-0.02026367 0.81216449 
-0.01977539 0.81220735 
-0.01928711 0.81222188 
-0.01879883 0.81218903 
-0.01831055 0.81218085 
-0.01782227 0.81216857 
-0.01733398 0.81209323 
-0.01684570 0.81222828 
-0.01635742 0.81218238 
-0.01586914 0.81224872 
-0.01538086 0.81227855 
-0.01489258 0.81225265 
-0.01440430 0.81222477 
-0.01391602 0.81221565 
-0.01342773 0.81214920 
-0.01293945 0.81218492 
-0.01245117 0.81219923 
-0.01196289 0.81213293 
-0.01147461 0.81209341 
-0.01098633 0.81205558 
-0.01049805 0.81203653 
-0.01000977 0.81202704 
-0.00952148 0.81202648 
-0.00903320 0.81202177 
-0.00854492 0.81201741 
-0.00805664 0.81201283 
-0.00756836 0.81194588 
-0.00708008 0.81195474 
-0.00659180 0.81195632 
-0.00610352 0.81188116 
-0.00561523 0.81185243 
-0.00512695 0.81180176 
-0.00463867 0.81170074 
-0.00415039 0.81161991 
-0.00366211 0.81161609 
-0.00317383 0.81153114 
-0.00268555 0.81140330 
-0.00219727 0.81134754 
-0.00170898 0.81129845 
-0.00122070 0.81124705 
-0.00073242 0.81117266 
-0.00024414 0.81105383 
0.00024414 0.81091748 
0.00073242 0.81079612 
0.00122070 0.81068949 
0.00170898 0.81057570 
0.00219727 0.81048055 
0.00268555 0.81035995 
0.00317383 0.81020868 
0.00366211 0.81013561 
0.00415039 0.81005139 
0.00463867 0.80988580 
0.00512695 0.80976499 
0.00561523 0.80966337 
0.00610352 0.80956345 
0.00659180 0.80945080 
0.00708008 0.80931087 
0.00756836 0.80912896 
0.00805664 0.80892052 
0.00854492 0.80881259 
0.00903320 0.80867920 
0.00952148 0.80847307 
0.01000977 0.80833914 
0.01049805 0.80817552 
0.01098633 0.80798157 
0.01147461 0.80770730 
0.01196289 0.80763587 
0.01245117 0.80745445 
0.01293945 0.80725061 
0.01342773 0.80707767 
0.01391602 0.80689308 
0.01440430 0.80667259 
0.01489258 0.80639998 
0.01538086 0.80625514 
0.01586914 0.80604999 
0.01635742 0.80589942 
0.01684570 0.80575666 
0.01733398 0.80558451 
0.01782227 0.80535431 
0.01831055 0.80510965 
0.01879883 0.80487744 
0.01928711 0.80464796 
0.01977539 0.80441708 
0.02026367 0.80418238 
0.02075195 0.80395367 
0.02124023 0.80372867 
0.02172852 0.80350945 
0.02221680 0.80328692 
0.02270508 0.80302866 
0.02319336 0.80276591 
0.02368164 0.80253925 
0.02416992 0.80232759 
0.02465820 0.80212931 
0.02514648 0.80192248 
0.02563477 0.80164284 
0.02612305 0.80139009 
0.02661133 0.80116356 
0.02709961 0.80088895 
0.02758789 0.80062594 
0.02807617 0.80037839 
0.02856445 0.80013362 
0.02905273 0.79988929 
0.02954102 0.79956566 
0.03002930 0.79941592 
0.03051758 0.79916728 
0.03100586 0.79887187 
0.03149414 0.79860771 
0.03198242 0.79834383 
0.03247070 0.79809158 
0.03295898 0.79784305 
0.03344727 0.79757998 
0.03393555 0.79729768 
0.03442383 0.79700714 
0.03491211 0.79669667 
0.03540039 0.79645165 
0.03588867 0.79625137 
0.03637695 0.79605722 
0.03686523 0.79581171 
0.03735352 0.79549956 
0.03784180 0.79520939 
0.03833008 0.79489716 
0.03881836 0.79459338 
0.03930664 0.79431580 
0.03979492 0.79404756 
0.04028320 0.79378151 
0.04077148 0.79352800 
0.04125977 0.79327026 
0.04174805 0.79299166 
0.04223633 0.79267424 
0.04272461 0.79243598 
0.04321289 0.79217363 
0.04370117 0.79184271 
0.04418945 0.79156425 
0.04467773 0.79126345 
0.04516602 0.79104799 
0.04565430 0.79080929 
0.04614258 0.79044876 
0.04663086 0.79026304 
0.04711914 0.78991887 
0.04760742 0.78959275 
0.04809570 0.78936778 
0.04858398 0.78915453 
0.04907227 0.78885781 
0.04956055 0.78857215 
0.05004883 0.78825263 
0.05053711 0.78796763 
0.05102539 0.78772011 
0.05151367 0.78746555 
0.05200195 0.78721629 
0.05249023 0.78694364 
0.05297852 0.78665104 
0.05346680 0.78634469 
0.05395508 0.78604690 
0.05444336 0.78578937 
0.05493164 0.78552867 
0.05541992 0.78514596 
0.05590820 0.78504876 
0.05639648 0.78469278 
0.05688477 0.78441063 
0.05737305 0.78407133 
0.05786133 0.78380591 
0.05834961 0.78351316 
0.05883789 0.78316412 
0.05932617 0.78291424 
0.05981445 0.78258047 
0.06030273 0.78231741 
0.06079102 0.78209721 
0.06127930 0.78177975 
0.06176758 0.78148984 
0.06225586 0.78117036 
0.06274414 0.78086368 
0.06323242 0.78061075 
0.06372070 0.78027260 
0.06420898 0.77998992 
0.06469727 0.77980147 
0.06518555 0.77948610 
0.06567383 0.77921551 
0.06616211 0.77895648 
0.06665039 0.77866185 
0.06713867 0.77838195 
0.06762695 0.77812197 
0.06811523 0.77784484 
0.06860352 0.77756420 
0.06909180 0.77728045 
0.06958008 0.77697000 
0.07006836 0.77666292 
0.07055664 0.77637705 
0.07104492 0.77607240 
0.07153320 0.77575592 
0.07202148 0.77543931 
0.07250977 0.77510747 
0.07299805 0.77480823 
0.07348633 0.77455603 
0.07397461 0.77424604 
0.07446289 0.77393793 
0.07495117 0.77364558 
0.07543945 0.77334548 
0.07592773 0.77307250 
0.07641602 0.77272577 
0.07690430 0.77235844 
0.07739258 0.77203971 
0.07788086 0.77170297 
0.07836914 0.77143945 
0.07885742 0.77122056 
0.07934570 0.77082701 
0.07983398 0.77054432 
0.08032227 0.77030544 
0.08081055 0.76992131 
0.08129883 0.76958330 
0.08178711 0.76917633 
0.08227539 0.76896566 
0.08276367 0.76863376 
0.08325195 0.76843113 
0.08374023 0.76796285 
0.08422852 0.76765618 
0.08471680 0.76738374 
0.08520508 0.76709164 
0.08569336 0.76675207 
0.08618164 0.76647872 
0.08666992 0.76616148 
0.08715820 0.76573841 
0.08764648 0.76548249 
0.08813477 0.76514950 
0.08862305 0.76480070 
0.08911133 0.76454307 
0.08959961 0.76428543 
0.09008789 0.76389751 
0.09057617 0.76353424 
0.09106445 0.76311284 
0.09155273 0.76296847 
0.09204102 0.76260107 
0.09252930 0.76230377 
0.09301758 0.76199111 
0.09350586 0.76164379 
0.09399414 0.76127230 
0.09448242 0.76093294 
0.09497070 0.76062110 
0.09545898 0.76030005 
0.09594727 0.75998407 
0.09643555 0.75966469 
0.09692383 0.75928729 
0.09741211 0.75902980 
0.09790039 0.75876164 
0.09838867 0.75835644 
0.09887695 0.75799109 
0.09936523 0.75768663 
0.09985352 0.75735797 
0.10034180 0.75690256 
0.10083008 0.75677601 
0.10131836 0.75635667 
0.10180664 0.75602917 
0.10229492 0.75571244 
0.10278320 0.75537936 
0.10327148 0.75503132 
0.10375977 0.75471056 
0.10424805 0.75441810 
0.10473633 0.75408262 
0.10522461 0.75363907 
0.10571289 0.75339955 
0.10620117 0.75294273 
0.10668945 0.75262684 
0.10717773 0.75229693 
0.10766602 0.75192958 
0.10815430 0.75154900 
0.10864258 0.75125212 
0.10913086 0.75101842 
0.10961914 0.75068534 
0.11010742 0.75032095 
0.11059570 0.74997370 
0.11108398 0.74965110 
0.11157227 0.74931328 
0.11206055 0.74897126 
0.11254883 0.74863788 
0.11303711 0.74830719 
0.11352539 0.74796816 
0.11401367 0.74762853 
0.11450195 0.74728638 
0.11499023 0.74693390 
0.11547852 0.74659628 
0.11596680 0.74627680 
0.11645508 0.74595161 
0.11694336 0.74562765 
0.11743164 0.74524649 
0.11791992 0.74497567 
0.11840820 0.74456609 
0.11889648 0.74420394 
0.11938477 0.74385629 
0.11987305 0.74350728 
0.12036133 0.74316341 
0.12084961 0.74274733 
0.12133789 0.74238525 
0.12182617 0.74207644 
0.12231445 0.74175496 
0.12280273 0.74144469 
0.12329102 0.74107609 
0.12377930 0.74065317 
0.12426758 0.74033572 
0.12475586 0.74001784 
0.12524414 0.73968012 
0.12573242 0.73939681 
0.12622070 0.73900532 
0.12670898 0.73856966 
0.12719727 0.73812257 
0.12768555 0.73806566 
0.12817383 0.73760843 
0.12866211 0.73721428 
0.12915039 0.73691116 
0.12963867 0.73658151 
0.13012695 0.73616006 
0.13061523 0.73573789 
0.13110352 0.73543947 
0.13159180 0.73513621 
0.13208008 0.73468948 
0.13256836 0.73431132 
0.13305664 0.73395708 
0.13354492 0.73359349 
0.13403320 0.73322661 
0.13452148 0.73285012 
0.13500977 0.73246804 
0.13549805 0.73212327 
0.13598633 0.73179547 
0.13647461 0.73140580 
0.13696289 0.73107294 
0.13745117 0.73074594 
0.13793945 0.73014319 
0.13842773 0.73006444 
0.13891602 0.72962415 
0.13940430 0.72917042 
0.13989258 0.72878117 
0.14038086 0.72838469 
0.14086914 0.72797878 
0.14135742 0.72761084 
0.14184570 0.72723156 
0.14233398 0.72682879 
0.14282227 0.72639458 
0.14331055 0.72603016 
0.14379883 0.72571655 
0.14428711 0.72543834 
0.14477539 0.72511713 
0.14526367 0.72466897 
0.14575195 0.72424238 
0.14624023 0.72383787 
0.14672852 0.72352814 
0.14721680 0.72316068 
0.14770508 0.72274643 
0.14819336 0.72239950 
0.14868164 0.72192748 
0.14916992 0.72154374 
0.14965820 0.72118444 
0.15014648 0.72079104 
0.15063477 0.72048151 
0.15112305 0.72008074 
0.15161133 0.71962362 
0.15209961 0.71919064 
0.15258789 0.71875480 
0.15307617 0.71838319 
0.15356445 0.71806022 
0.15405273 0.71766395 
0.15454102 0.71724581 
0.15502930 0.71684341 
0.15551758 0.71644539 
0.15600586 0.71604066 
0.15649414 0.71555719 
0.15698242 0.71513083 
0.15747070 0.71490531 
0.15795898 0.71452571 
0.15844727 0.71400001 
0.15893555 0.71359262 
0.15942383 0.71311794 
0.15991211 0.71291119 
0.16040039 0.71242372 
0.16088867 0.71202724 
0.16137695 0.71159217 
0.16186523 0.71115081 
0.16235352 0.71071046 
0.16284180 0.71024838 
0.16333008 0.70979288 
0.16381836 0.70935081 
0.16430664 0.70891482 
0.16479492 0.70848497 
0.16528320 0.70804481 
0.16577148 0.70762930 
0.16625977 0.70720903 
0.16674805 0.70675714 
0.16723633 0.70629202 
0.16772461 0.70580652 
0.16821289 0.70532555 
0.16870117 0.70486785 
0.16918945 0.70441132 
0.16967773 0.70393348 
0.17016602 0.70341759 
0.17065430 0.70291558 
0.17114258 0.70252882 
0.17163086 0.70211700 
0.17211914 0.70162995 
0.17260742 0.70115012 
0.17309570 0.70063455 
0.17358398 0.70010144 
0.17407227 0.69955545 
0.17456055 0.69903144 
0.17504883 0.69847710 
0.17553711 0.69805529 
0.17602539 0.69757756 
0.17651367 0.69698257 
0.17700195 0.69638999 
0.17749023 0.69579241 
0.17797852 0.69523495 
0.17846680 0.69470037 
0.17895508 0.69415887 
0.17944336 0.69339261 
0.17993164 0.69313907 
0.18041992 0.69230147 
0.18090820 0.69162257 
0.18139648 0.69092420 
0.18188477 0.69020883 
0.18237305 0.68944710 
0.18286133 0.68868916 
0.18334961 0.68790077 
0.18383789 0.68704134 
0.18432617 0.68616467 
0.18481445 0.68519611 
0.18530273 0.68410900 
0.18579102 0.68286158 
0.18627930 0.68150922 
0.18676758 0.67998443 
0.18725586 0.67813788 
0.18774414 0.67618691 
0.18823242 0.67394769 
0.18872070 0.67094260 
0.18920898 0.66713480 
0.18969727 0.66238164 
0.19018555 0.65650622 
0.19067383 0.64963145 
0.19116211 0.64245184 
0.19165039 0.63607113 
0.19213867 0.63160580 
0.19262695 0.62887549 
0.19311523 0.62727758 
0.19360352 0.62651281 
0.19409180 0.62622253 
0.19458008 0.62606350 
0.19506836 0.62589019 
0.19555664 0.62555136 
0.19604492 0.62501733 
0.19653320 0.62427238 
0.19702148 0.62305448 
0.19750977 0.62229686 
0.19799805 0.62070133 
0.19848633 0.61910801 
0.19897461 0.61712161 
0.19946289 0.61533576 
0.19995117 0.61340476 
0.20043945 0.61103531 
0.20092773 0.60868201 
0.20141602 0.60628580 
0.20190430 0.60382936 
0.20239258 0.60131701 
0.20288086 0.59870314 
0.20336914 0.59588209 
0.20385742 0.59299597 
0.20434570 0.58998894 
0.20483398 0.58645474 
0.20532227 0.58242356 
0.20581055 0.57741914 
0.20629883 0.57090706 
0.20678711 0.56200465 
0.20727539 0.55195715 
0.20776367 0.54339344 
0.20825195 0.53760838 
0.20874023 0.53272051 
0.20922852 0.52769497 
0.20971680 0.52319431 
0.21020508 0.51945663 
0.21069336 0.51665286 
0.21118164 0.51430191 
0.21166992 0.51203616 
0.21215820 0.50975825 
0.21264648 0.50750094 
0.21313477 0.50514207 
0.21362305 0.50244404 
0.21411133 0.49945170 
0.21459961 0.49639749 
0.21508789 0.49319435 
0.21557617 0.48984651 
0.21606445 0.48643122 
0.21655273 0.48379981 
0.21704102 0.48146871 
0.21752930 0.47956756 
0.21801758 0.47771376 
0.21850586 0.47549746 
0.21899414 0.47258979 
0.21948242 0.46929836 
0.21997070 0.46521683 
0.22045898 0.46141042 
0.22094727 0.45773775 
0.22143555 0.45370936 
0.22192383 0.44982939 
0.22241211 0.44629307 
0.22290039 0.44394608 
0.22338867 0.44248925 
0.22387695 0.44200189 
0.22436523 0.44153947 
0.22485352 0.44129193 
0.22534180 0.44136108 
0.22583008 0.44137233 
0.22631836 0.44120496 
0.22680664 0.44096793 
0.22729492 0.44065606 
0.22778320 0.44031401 
0.22827148 0.44012922 
0.22875977 0.43986316 
0.22924805 0.43963519 
0.22973633 0.43941192 
0.23022461 0.43907827 
0.23071289 0.43896818 
0.23120117 0.43850856 
0.23168945 0.43797473 
0.23217773 0.43736586 
0.23266602 0.43679997 
0.23315430 0.43636712 
0.23364258 0.43602175 
0.23413086 0.43562695 
0.23461914 0.43534226 
0.23510742 0.43514829 
0.23559570 0.43491137 
0.23608398 0.43469615 
0.23657227 0.43451024 
0.23706055 0.43432482 
0.23754883 0.43436256 
0.23803711 0.43422428 
0.23852539 0.43446514 
0.23901367 0.43431667 
0.23950195 0.43415156 
0.23999023 0.43442484 
0.24047852 0.43453223 
0.24096680 0.43462363 
0.24145508 0.43476501 
0.24194336 0.43488587 
0.24243164 0.43498572 
0.24291992 0.43507043 
0.24340820 0.43513134 
0.24389648 0.43519304 
0.24438477 0.43519171 
0.24487305 0.43558140 
0.24536133 0.43552560 
0.24584961 0.43566283 
0.24633789 0.43563638 
0.24682617 0.43561192 
0.24731445 0.43564670 
0.24780273 0.43560800 
0.24829102 0.43557983 
0.24877930 0.43561516 
0.24926758 0.43565494 
0.24975586 0.43566357 
0.25024414 0.43563486 
0.25073242 0.43557822 
0.25122070 0.43551211 
0.25170898 0.43550195 
0.25219727 0.43550199 
0.25268555 0.43547182 
0.25317383 0.43536928 
0.25366211 0.43526127 
0.25415039 0.43516560 
0.25463867 0.43508296 
0.25512695 0.43507292 
0.25561523 0.43509335 
0.25610352 0.43513675 
0.25659180 0.43523856 
0.25708008 0.43537186 
0.25756836 0.43547314 
0.25805664 0.43553759 
0.25854492 0.43562293 
0.25903320 0.43568419 
0.25952148 0.43570809 
0.26000977 0.43583966 
0.26049805 0.43610512 
0.26098633 0.43602890 
0.26147461 0.43603721 
0.26196289 0.43603445 
0.26245117 0.43603145 
0.26293945 0.43594123 
0.26342773 0.43611884 
0.26391602 0.43597055 
0.26440430 0.43592640 
0.26489258 0.43590263 
0.26538086 0.43590121 
0.26586914 0.43594113 
0.26635742 0.43599276 
0.26684570 0.43602445 
0.26733398 0.43608379 
0.26782227 0.43611844 
0.26831055 0.43618713 
0.26879883 0.43630066 
0.26928711 0.43631581 
0.26977539 0.43633793 
0.27026367 0.43638357 
0.27075195 0.43644507 
0.27124023 0.43640115 
0.27172852 0.43631092 
0.27221680 0.43626883 
0.27270508 0.43622320 
0.27319336 0.43618107 
0.27368164 0.43615161 
0.27416992 0.43609309 
0.27465820 0.43606653 
0.27514648 0.43610466 
0.27563477 0.43609131 
0.27612305 0.43618786 
0.27661133 0.43651256 
0.27709961 0.43643703 
0.27758789 0.43654783 
0.27807617 0.43664526 
0.27856445 0.43670523 
0.27905273 0.43672546 
0.27954102 0.43674179 
0.28002930 0.43677120 
0.28051758 0.43681429 
0.28100586 0.43678760 
0.28149414 0.43688044 
0.28198242 0.43689179 
0.28247070 0.43683479 
0.28295898 0.43688378 
0.28344727 0.43669717 
0.28393555 0.43694107 
0.28442383 0.43681307 
0.28491211 0.43679599 
0.28540039 0.43681518 
0.28588867 0.43676538 
0.28637695 0.43670293 
0.28686523 0.43668065 
0.28735352 0.43655769 
0.28784180 0.43649747 
0.28833008 0.43688163 
0.28881836 0.43664853 
0.28930664 0.43673528 
0.28979492 0.43668417 
0.29028320 0.43651323 
0.29077148 0.43695304 
0.29125977 0.43681332 
0.29174805 0.43674342 
0.29223633 0.43673221 
0.29272461 0.43669916 
0.29321289 0.43659271 
0.29370117 0.43649611 
0.29418945 0.43654744 
0.29467773 0.43656368 
0.29516602 0.43651802 
0.29565430 0.43653928 
0.29614258 0.43653870 
0.29663086 0.43654355 
0.29711914 0.43660267 
0.29760742 0.43668387 
0.29809570 0.43673235 
0.29858398 0.43675036 
0.29907227 0.43663681 
0.29956055 0.43692349 
0.30004883 0.43681408 
0.30053711 0.43682331 
0.30102539 0.43676314 
0.30151367 0.43665641 
0.30200195 0.43656610 
0.30249023 0.43649404 
0.30297852 0.43641901 
0.30346680 0.43635580 
0.30395508 0.43629133 
0.30444336 0.43623329 
0.30493164 0.43617671 
0.30541992 0.43613294 
0.30590820 0.43608845 
0.30639648 0.43604655 
0.30688477 0.43599583 
0.30737305 0.43594255 
0.30786133 0.43587125 
0.30834961 0.43578394 
0.30883789 0.43568524 
0.30932617 0.43558497 
0.30981445 0.43549847 
0.31030273 0.43542386 
0.31079102 0.43537668 
0.31127930 0.43533793 
0.31176758 0.43531430 
0.31225586 0.43528973 
0.31274414 0.43527071 
0.31323242 0.43524432 
0.31372070 0.43521335 
0.31420898 0.43517361 
0.31469727 0.43512831 
0.31518555 0.43507866 
0.31567383 0.43502343 
0.31616211 0.43496711 
0.31665039 0.43489582 
0.31713867 0.43481570 
0.31762695 0.43471383 
0.31811523 0.43460048 
0.31860352 0.43447053 
0.31909180 0.43434396 
0.31958008 0.43423476 
0.32006836 0.43414235 
0.32055664 0.43406936 
0.32104492 0.43399514 
0.32153320 0.43392235 
0.32202148 0.43383370 
0.32250977 0.43374945 
0.32299805 0.43367914 
0.32348633 0.43363194 
0.32397461 0.43360270 
0.32446289 0.43358418 
0.32495117 0.43357697 
0.32543945 0.43356524 
0.32592773 0.43355024 
0.32641602 0.43353038 
0.32690430 0.43351334 
0.32739258 0.43348975 
0.32788086 0.43346110 
0.32836914 0.43343012 
0.32885742 0.43339833 
0.32934570 0.43336047 
0.32983398 0.43331726 
0.33032227 0.43327507 
0.33081055 0.43323378 
0.33129883 0.43319165 
0.33178711 0.43314693 
0.33227539 0.43310492 
0.33276367 0.43306112 
0.33325195 0.43301373 
0.33374023 0.43296364 
0.33422852 0.43291287 
0.33471680 0.43286091 
0.33520508 0.43279644 
0.33569336 0.43271940 
0.33618164 0.43262553 
0.33666992 0.43251843 
0.33715820 0.43239932 
0.33764648 0.43228555 
0.33813477 0.43218835 
0.33862305 0.43211784 
0.33911133 0.43206631 
0.33959961 0.43202855 
0.34008789 0.43199676 
0.34057617 0.43196665 
0.34106445 0.43193456 
0.34155273 0.43189796 
0.34204102 0.43185119 
0.34252930 0.43179992 
0.34301758 0.43174530 
0.34350586 0.43168904 
0.34399414 0.43162762 
0.34448242 0.43156425 
0.34497070 0.43150835 
0.34545898 0.43145180 
0.34594727 0.43139652 
0.34643555 0.43134066 
0.34692383 0.43129443 
0.34741211 0.43124916 
0.34790039 0.43120580 
0.34838867 0.43116173 
0.34887695 0.43112308 
0.34936523 0.43108520 
0.34985352 0.43104106 
0.35034180 0.43099864 
0.35083008 0.43094824 
0.35131836 0.43089918 
0.35180664 0.43083179 
0.35229492 0.43076176 
0.35278320 0.43066553 
0.35327148 0.43056104 
0.35375977 0.43043988 
0.35424805 0.43033344 
0.35473633 0.43024049 
0.35522461 0.43017228 
0.35571289 0.43012811 
0.35620117 0.43010081 
0.35668945 0.43008804 
0.35717773 0.43007348 
0.35766602 0.43006450 
0.35815430 0.43005252 
0.35864258 0.43004210 
0.35913086 0.43002272 
0.35961914 0.42999908 
0.36010742 0.42996652 
0.36059570 0.42992526 
0.36108398 0.42986872 
0.36157227 0.42979074 
0.36206055 0.42968780 
0.36254883 0.42956659 
0.36303711 0.42943841 
0.36352539 0.42931916 
0.36401367 0.42921540 
0.36450195 0.42913981 
0.36499023 0.42908204 
0.36547852 0.42904067 
0.36596680 0.42899737 
0.36645508 0.42896112 
0.36694336 0.42892049 
0.36743164 0.42888178 
0.36791992 0.42883700 
0.36840820 0.42879406 
0.36889648 0.42874974 
0.36938477 0.42869708 
0.36987305 0.42863397 
0.37036133 0.42855178 
0.37084961 0.42845474 
0.37133789 0.42834185 
0.37182617 0.42823374 
0.37231445 0.42814396 
0.37280273 0.42808071 
0.37329102 0.42804523 
0.37377930 0.42802720 
0.37426758 0.42802457 
0.37475586 0.42802255 
0.37524414 0.42802144 
0.37573242 0.42801712 
0.37622070 0.42801190 
0.37670898 0.42800264 
0.37719727 0.42798879 
0.37768555 0.42796978 
0.37817383 0.42794694 
0.37866211 0.42791903 
0.37915039 0.42787934 
0.37963867 0.42783576 
0.38012695 0.42778965 
0.38061523 0.42774560 
0.38110352 0.42769489 
0.38159180 0.42763970 
0.38208008 0.42758478 
0.38256836 0.42753012 
0.38305664 0.42746794 
0.38354492 0.42739896 
0.38403320 0.42733079 
0.38452148 0.42726413 
0.38500977 0.42719135 
0.38549805 0.42710678 
0.38598633 0.42701691 
0.38647461 0.42692616 
0.38696289 0.42682462 
0.38745117 0.42671759 
0.38793945 0.42660386 
0.38842773 0.42649277 
0.38891602 0.42636621 
0.38940430 0.42622965 
0.38989258 0.42607911 
0.39038086 0.42593368 
0.39086914 0.42580601 
0.39135742 0.42570639 
0.39184570 0.42563968 
0.39233398 0.42558664 
0.39282227 0.42554486 
0.39331055 0.42549364 
0.39379883 0.42542873 
0.39428711 0.42534362 
0.39477539 0.42525958 
0.39526367 0.42519226 
0.39575195 0.42514186 
0.39624023 0.42510279 
0.39672852 0.42507062 
0.39721680 0.42503899 
0.39770508 0.42498611 
0.39819336 0.42491185 
0.39868164 0.42483199 
0.39916992 0.42476086 
0.39965820 0.42470802 
0.40014648 0.42466925 
0.40063477 0.42465582 
0.40112305 0.42464893 
0.40161133 0.42465014 
0.40209961 0.42464125 
0.40258789 0.42463812 
0.40307617 0.42462434 
0.40356445 0.42461090 
0.40405273 0.42458474 
0.40454102 0.42456101 
0.40502930 0.42452629 
0.40551758 0.42448580 
0.40600586 0.42443135 
0.40649414 0.42436514 
0.40698242 0.42428108 
0.40747070 0.42417949 
0.40795898 0.42407367 
0.40844727 0.42397796 
0.40893555 0.42390768 
0.40942383 0.42385727 
0.40991211 0.42382690 
0.41040039 0.42379999 
0.41088867 0.42377307 
0.41137695 0.42372313 
0.41186523 0.42365354 
0.41235352 0.42355559 
0.41284180 0.42344810 
0.41333008 0.42333293 
0.41381836 0.42323439 
0.41430664 0.42314592 
0.41479492 0.42307971 
0.41528320 0.42301482 
0.41577148 0.42295945 
0.41625977 0.42290037 
0.41674805 0.42284429 
0.41723633 0.42278959 
0.41772461 0.42273942 
0.41821289 0.42269765 
0.41870117 0.42265729 
0.41918945 0.42262474 
0.41967773 0.42259910 
0.42016602 0.42258641 
0.42065430 0.42257177 
0.42114258 0.42256379 
0.42163086 0.42255675 
0.42211914 0.42255667 
0.42260742 0.42254181 
0.42309570 0.42251378 
0.42358398 0.42246847 
0.42407227 0.42240818 
0.42456055 0.42232797 
0.42504883 0.42223777 
0.42553711 0.42216356 
0.42602539 0.42210486 
0.42651367 0.42206719 
0.42700195 0.42202609 
0.42749023 0.42200220 
0.42797852 0.42196811 
0.42846680 0.42193481 
0.42895508 0.42188138 
0.42944336 0.42183317 
0.42993164 0.42177618 
0.43041992 0.42171771 
0.43090820 0.42164767 
0.43139648 0.42158032 
0.43188477 0.42150827 
0.43237305 0.42142735 
0.43286133 0.42133425 
0.43334961 0.42122913 
0.43383789 0.42110680 
0.43432617 0.42096684 
0.43481445 0.42082298 
0.43530273 0.42069459 
0.43579102 0.42058602 
0.43627930 0.42050270 
0.43676758 0.42044335 
0.43725586 0.42039940 
0.43774414 0.42036257 
0.43823242 0.42032753 
0.43872070 0.42030356 
0.43920898 0.42027390 
0.43969727 0.42024881 
0.44018555 0.42021979 
0.44067383 0.42020434 
0.44116211 0.42017782 
0.44165039 0.42015598 
0.44213867 0.42012730 
0.44262695 0.42010656 
0.44311523 0.42006538 
0.44360352 0.42001356 
0.44409180 0.41993862 
0.44458008 0.41984997 
0.44506836 0.41973129 
0.44555664 0.41960776 
0.44604492 0.41949053 
0.44653320 0.41939849 
0.44702148 0.41932166 
0.44750977 0.41926437 
0.44799805 0.41921854 
0.44848633 0.41917537 
0.44897461 0.41912412 
0.44946289 0.41906778 
0.44995117 0.41900333 
0.45043945 0.41892883 
0.45092773 0.41884263 
0.45141602 0.41874952 
0.45190430 0.41865505 
0.45239258 0.41855380 
0.45288086 0.41845357 
0.45336914 0.41835614 
0.45385742 0.41826424 
0.45434570 0.41817349 
0.45483398 0.41808421 
0.45532227 0.41800451 
0.45581055 0.41793066 
0.45629883 0.41785993 
0.45678711 0.41778914 
0.45727539 0.41772813 
0.45776367 0.41767361 
0.45825195 0.41762090 
0.45874023 0.41757025 
0.45922852 0.41752544 
0.45971680 0.41748982 
0.46020508 0.41745056 
0.46069336 0.41741335 
0.46118164 0.41737588 
0.46166992 0.41734472 
0.46215820 0.41730499 
0.46264648 0.41726438 
0.46313477 0.41721968 
0.46362305 0.41717925 
0.46411133 0.41712663 
0.46459961 0.41707104 
0.46508789 0.41700099 
0.46557617 0.41692248 
0.46606445 0.41682429 
0.46655273 0.41671668 
0.46704102 0.41660622 
0.46752930 0.41650824 
0.46801758 0.41643650 
0.46850586 0.41639324 
0.46899414 0.41637263 
0.46948242 0.41636209 
0.46997070 0.41636414 
0.47045898 0.41636622 
0.47094727 0.41636907 
0.47143555 0.41636566 
0.47192383 0.41636217 
0.47241211 0.41635426 
0.47290039 0.41634028 
0.47338867 0.41632186 
0.47387695 0.41630255 
0.47436523 0.41628085 
0.47485352 0.41625501 
0.47534180 0.41622815 
0.47583008 0.41619819 
0.47631836 0.41616802 
0.47680664 0.41613026 
0.47729492 0.41609489 
0.47778320 0.41605481 
0.47827148 0.41601727 
0.47875977 0.41597236 
0.47924805 0.41592856 
0.47973633 0.41587317 
0.48022461 0.41581038 
0.48071289 0.41572686 
0.48120117 0.41563038 
0.48168945 0.41552497 
0.48217773 0.41542495 
0.48266602 0.41534452 
0.48315430 0.41528509 
0.48364258 0.41525153 
0.48413086 0.41522509 
0.48461914 0.41520137 
0.48510742 0.41515599 
0.48559570 0.41508497 
0.48608398 0.41497353 
0.48657227 0.41483359 
0.48706055 0.41467527 
0.48754883 0.41453477 
0.48803711 0.41443089 
0.48852539 0.41437615 
0.48901367 0.41435097 
0.48950195 0.41434499 
0.48999023 0.41434629 
0.49047852 0.41434831 
0.49096680 0.41433863 
0.49145508 0.41431362 
0.49194336 0.41427805 
0.49243164 0.41423189 
0.49291992 0.41417157 
0.49340820 0.41409437 
0.49389648 0.41401019 
0.49438477 0.41391881 
0.49487305 0.41381932 
0.49536133 0.41371334 
0.49584961 0.41360831 
0.49633789 0.41350928 
0.49682617 0.41341250 
0.49731445 0.41332219 
0.49780273 0.41323788 
0.49829102 0.41316305 
0.49877930 0.41309286 
0.49926758 0.41303112 
0.49975586 0.41297529 
0.50024414 0.41292680 
0.50073242 0.41288683 
0.50122070 0.41285395 
0.50170898 0.41282737 
0.50219727 0.41279753 
0.50268555 0.41276248 
0.50317383 0.41271571 
0.50366211 0.41264964 
0.50415039 0.41256051 
0.50463867 0.41245280 
0.50512695 0.41234227 
0.50561523 0.41223013 
0.50610352 0.41212070 
0.50659180 0.41201170 
0.50708008 0.41191553 
0.50756836 0.41183583 
0.50805664 0.41177695 
0.50854492 0.41173933 
0.50903320 0.41171453 
0.50952148 0.41169623 
0.51000977 0.41167863 
0.51049805 0.41166317 
0.51098633 0.41164197 
0.51147461 0.41161668 
0.51196289 0.41158379 
0.51245117 0.41155669 
0.51293945 0.41152212 
0.51342773 0.41148867 
0.51391602 0.41145041 
0.51440430 0.41142245 
0.51489258 0.41138868 
0.51538086 0.41135783 
0.51586914 0.41132200 
0.51635742 0.41129749 
0.51684570 0.41127064 
0.51733398 0.41124637 
0.51782227 0.41121838 
0.51831055 0.41119587 
0.51879883 0.41116214 
0.51928711 0.41111956 
0.51977539 0.41105103 
0.52026367 0.41097129 
0.52075195 0.41087252 
0.52124023 0.41077312 
0.52172852 0.41068148 
0.52221680 0.41061072 
0.52270508 0.41056067 
0.52319336 0.41051809 
0.52368164 0.41047995 
0.52416992 0.41043248 
0.52465820 0.41038279 
0.52514648 0.41031029 
0.52563477 0.41021971 
0.52612305 0.41010339 
0.52661133 0.40998539 
0.52709961 0.40987094 
0.52758789 0.40977628 
0.52807617 0.40969457 
0.52856445 0.40963310 
0.52905273 0.40957207 
0.52954102 0.40950569 
0.53002930 0.40941347 
0.53051758 0.40930873 
0.53100586 0.40919186 
0.53149414 0.40908304 
0.53198242 0.40898261 
0.53247070 0.40890661 
0.53295898 0.40884846 
0.53344727 0.40880299 
0.53393555 0.40875538 
0.53442383 0.40870982 
0.53491211 0.40866038 
0.53540039 0.40861085 
0.53588867 0.40854899 
0.53637695 0.40848420 
0.53686523 0.40841359 
0.53735352 0.40834365 
0.53784180 0.40827166 
0.53833008 0.40819989 
0.53881836 0.40813356 
0.53930664 0.40807068 
0.53979492 0.40801783 
0.54028320 0.40796786 
0.54077148 0.40792629 
0.54125977 0.40788693 
0.54174805 0.40785545 
0.54223633 0.40782303 
0.54272461 0.40779155 
0.54321289 0.40775255 
0.54370117 0.40770638 
0.54418945 0.40763866 
0.54467773 0.40754634 
0.54516602 0.40742367 
0.54565430 0.40727982 
0.54614258 0.40712527 
0.54663086 0.40697618 
0.54711914 0.40684414 
0.54760742 0.40674072 
0.54809570 0.40667217 
0.54858398 0.40663861 
0.54907227 0.40662875 
0.54956055 0.40662756 
0.55004883 0.40662391 
0.55053711 0.40660382 
0.55102539 0.40655205 
0.55151367 0.40645849 
0.55200195 0.40632311 
0.55249023 0.40616940 
0.55297852 0.40600902 
0.55346680 0.40586583 
0.55395508 0.40574655 
0.55444336 0.40566550 
0.55493164 0.40561984 
0.55541992 0.40560200 
0.55590820 0.40560624 
0.55639648 0.40561991 
0.55688477 0.40564024 
0.55737305 0.40565111 
0.55786133 0.40566103 
0.55834961 0.40566019 
0.55883789 0.40566047 
0.55932617 0.40565065 
0.55981445 0.40563898 
0.56030273 0.40562044 
0.56079102 0.40560527 
0.56127930 0.40558595 
0.56176758 0.40557280 
0.56225586 0.40555269 
0.56274414 0.40553919 
0.56323242 0.40551110 
0.56372070 0.40547749 
0.56420898 0.40541623 
0.56469727 0.40534580 
0.56518555 0.40524929 
0.56567383 0.40515025 
0.56616211 0.40504045 
0.56665039 0.40494216 
0.56713867 0.40484592 
0.56762695 0.40475852 
0.56811523 0.40467572 
0.56860352 0.40459717 
0.56909180 0.40451239 
0.56958008 0.40440605 
0.57006836 0.40428401 
0.57055664 0.40415658 
0.57104492 0.40406600 
0.57153320 0.40400011 
0.57202148 0.40398102 
0.57250977 0.40396470 
0.57299805 0.40397023 
0.57348633 0.40394338 
0.57397461 0.40390292 
0.57446289 0.40382721 
0.57495117 0.40375334 
0.57543945 0.40367932 
0.57592773 0.40361985 
0.57641602 0.40357460 
0.57690430 0.40354198 
0.57739258 0.40351996 
0.57788086 0.40349427 
0.57836914 0.40346922 
0.57885742 0.40343968 
0.57934570 0.40341090 
0.57983398 0.40337871 
0.58032227 0.40334359 
0.58081055 0.40330209 
0.58129883 0.40325019 
0.58178711 0.40318455 
0.58227539 0.40309626 
0.58276367 0.40298652 
0.58325195 0.40286056 
0.58374023 0.40273598 
0.58422852 0.40262208 
0.58471680 0.40252968 
0.58520508 0.40246104 
0.58569336 0.40241254 
0.58618164 0.40237202 
0.58666992 0.40233640 
0.58715820 0.40229955 
0.58764648 0.40226640 
0.58813477 0.40222332 
0.58862305 0.40217436 
0.58911133 0.40211239 
0.58959961 0.40203985 
0.59008789 0.40194952 
0.59057617 0.40184412 
0.59106445 0.40173839 
0.59155273 0.40164247 
0.59204102 0.40157401 
0.59252930 0.40152449 
0.59301758 0.40150182 
0.59350586 0.40147435 
0.59399414 0.40144522 
0.59448242 0.40138240 
0.59497070 0.40129901 
0.59545898 0.40117716 
0.59594727 0.40104196 
0.59643555 0.40089307 
0.59692383 0.40075146 
0.59741211 0.40062181 
0.59790039 0.40051363 
0.59838867 0.40044059 
0.59887695 0.40039839 
0.59936523 0.40039004 
0.59985352 0.40039467 
0.60034180 0.40041395 
0.60083008 0.40043174 
0.60131836 0.40045058 
0.60180664 0.40046314 
0.60229492 0.40047248 
0.60278320 0.40048015 
0.60327148 0.40048304 
0.60375977 0.40048047 
0.60424805 0.40046603 
0.60473633 0.40044241 
0.60522461 0.40040104 
0.60571289 0.40034199 
0.60620117 0.40026449 
0.60668945 0.40018588 
0.60717773 0.40011876 
0.60766602 0.40007080 
0.60815430 0.40004554 
0.60864258 0.40003406 
0.60913086 0.40003599 
0.60961914 0.40003988 
0.61010742 0.40004561 
0.61059570 0.40004809 
0.61108398 0.40004947 
0.61157227 0.40004786 
0.61206055 0.40004487 
0.61254883 0.40003826 
0.61303711 0.40003171 
0.61352539 0.40002532 
0.61401367 0.40001933 
0.61450195 0.40001278 
0.61499023 0.40000522 
0.61547852 0.39999913 
0.61596680 0.39999340 
0.61645508 0.39998642 
0.61694336 0.39997976 
0.61743164 0.39997431 
0.61791992 0.39996981 
0.61840820 0.39996525 
0.61889648 0.39996067 
0.61938477 0.39995696 
0.61987305 0.39995419 
0.62036133 0.39995143 
0.62084961 0.39994962 
0.62133789 0.39994854 
0.62182617 0.39994855 
0.62231445 0.39994833 
0.62280273 0.39994747 
0.62329102 0.39994720 
0.62377930 0.39994712 
0.62426758 0.39994620 
0.62475586 0.39994552 
0.62524414 0.39994529 
0.62573242 0.39994537 
0.62622070 0.39994522 
0.62670898 0.39994494 
0.62719727 0.39994489 
0.62768555 0.39994522 
0.62817383 0.39994564 
0.62866211 0.39994650 
0.62915039 0.39994743 
0.62963867 0.39994884 
0.63012695 0.39995022 
0.63061523 0.39995120 
0.63110352 0.39995216 
0.63159180 0.39995287 
0.63208008 0.39995314 
0.63256836 0.39995348 
0.63305664 0.39995397 
0.63354492 0.39995448 
0.63403320 0.39995501 
0.63452148 0.39995576 
0.63500977 0.39995653 
0.63549805 0.39995747 
0.63598633 0.39995853 
0.63647461 0.39995978 
0.63696289 0.39996099 
0.63745117 0.39996254 
0.63793945 0.39996401 
0.63842773 0.39996525 
0.63891602 0.39996649 
0.63940430 0.39996760 
0.63989258 0.39996840 
0.64038086 0.39996919 
0.64086914 0.39997010 
0.64135742 0.39997088 
0.64184570 0.39997161 
0.64233398 0.39997234 
0.64282227 0.39997296 
0.64331055 0.39997361 
0.64379883 0.39997440 
0.64428711 0.39997535 
0.64477539 0.39997634 
0.64526367 0.39997742 
0.64575195 0.39997852 
0.64624023 0.39997942 
0.64672852 0.39998018 
0.64721680 0.39998067 
0.64770508 0.39998105 
0.64819336 0.39998144 
0.64868164 0.39998176 
0.64916992 0.39998201 
0.64965820 0.39998232 
0.65014648 0.39998280 
0.65063477 0.39998332 
0.65112305 0.39998390 
0.65161133 0.39998466 
0.65209961 0.39998552 
0.65258789 0.39998637 
0.65307617 0.39998725 
0.65356445 0.39998806 
0.65405273 0.39998882 
0.65454102 0.39998957 
0.65502930 0.39999024 
0.65551758 0.39999068 
0.65600586 0.39999108 
0.65649414 0.39999154 
0.65698242 0.39999191 
0.65747070 0.39999217 
0.65795898 0.39999232 
0.65844727 0.39999244 
0.65893555 0.39999264 
0.65942383 0.39999292 
0.65991211 0.39999325 
0.66040039 0.39999354 
0.66088867 0.39999378 
0.66137695 0.39999401 
0.66186523 0.39999419 
0.66235352 0.39999424 
0.66284180 0.39999414 
0.66333008 0.39999401 
0.66381836 0.39999390 
0.66430664 0.39999382 
0.66479492 0.39999371 
0.66528320 0.39999368 
0.66577148 0.39999376 
0.66625977 0.39999390 
0.66674805 0.39999406 
0.66723633 0.39999426 
0.66772461 0.39999447 
0.66821289 0.39999467 
0.66870117 0.39999494 
0.66918945 0.39999519 
0.66967773 0.39999542 
0.67016602 0.39999567 
0.67065430 0.39999589 
0.67114258 0.39999609 
0.67163086 0.39999628 
0.67211914 0.39999653 
0.67260742 0.39999672 
0.67309570 0.39999688 
0.67358398 0.39999701 
0.67407227 0.39999707 
0.67456055 0.39999712 
0.67504883 0.39999723 
0.67553711 0.39999739 
0.67602539 0.39999760 
0.67651367 0.39999780 
0.67700195 0.39999797 
0.67749023 0.39999809 
0.67797852 0.39999814 
0.67846680 0.39999812 
0.67895508 0.39999812 
0.67944336 0.39999814 
0.67993164 0.39999812 
0.68041992 0.39999808 
0.68090820 0.39999808 
0.68139648 0.39999814 
0.68188477 0.39999824 
0.68237305 0.39999836 
0.68286133 0.39999854 
0.68334961 0.39999876 
0.68383789 0.39999898 
0.68432617 0.39999918 
0.68481445 0.39999936 
0.68530273 0.39999958 
0.68579102 0.39999982 
0.68627930 0.40000005 
0.68676758 0.40000021 
0.68725586 0.40000034 
0.68774414 0.40000049 
0.68823242 0.40000060 
0.68872070 0.40000063 
0.68920898 0.40000061 
0.68969727 0.40000055 
0.69018555 0.40000054 
0.69067383 0.40000057 
0.69116211 0.40000060 
0.69165039 0.40000061 
0.69213867 0.40000059 
0.69262695 0.40000055 
0.69311523 0.40000051 
0.69360352 0.40000042 
0.69409180 0.40000028 
0.69458008 0.40000015 
0.69506836 0.40000002 
0.69555664 0.39999992 
0.69604492 0.39999980 
0.69653320 0.39999971 
0.69702148 0.39999966 
0.69750977 0.39999965 
0.69799805 0.39999964 
0.69848633 0.39999964 
0.69897461 0.39999964 
0.69946289 0.39999963 
0.69995117 0.39999966 
0.70043945 0.39999969 
0.70092773 0.39999971 
0.70141602 0.39999974 
0.70190430 0.39999977 
0.70239258 0.39999982 
0.70288086 0.39999987 
0.70336914 0.39999994 
0.70385742 0.39999999 
0.70434570 0.40000003 
0.70483398 0.40000006 
0.70532227 0.40000005 
0.70581055 0.40000004 
0.70629883 0.40000005 
0.70678711 0.40000008 
0.70727539 0.40000013 
0.70776367 0.40000018 
0.70825195 0.40000021 
0.70874023 0.40000022 
0.70922852 0.40000021 
0.70971680 0.40000017 
0.71020508 0.40000016 
0.71069336 0.40000016 
0.71118164 0.40000014 
0.71166992 0.40000011 
0.71215820 0.40000010 
0.71264648 0.40000011 
0.71313477 0.40000013 
0.71362305 0.40000017 
0.71411133 0.40000022 
0.71459961 0.40000029 
0.71508789 0.40000035 
0.71557617 0.40000040 
0.71606445 0.40000045 
0.71655273 0.40000054 
0.71704102 0.40000064 
0.71752930 0.40000074 
0.71801758 0.40000081 
0.71850586 0.40000087 
0.71899414 0.40000094 
0.71948242 0.40000098 
0.71997070 0.40000098 
0.72045898 0.40000096 
0.72094727 0.40000092 
0.72143555 0.40000091 
0.72192383 0.40000090 
0.72241211 0.40000090 
0.72290039 0.40000089 
0.72338867 0.40000087 
0.72387695 0.40000083 
0.72436523 0.40000080 
0.72485352 0.40000075 
0.72534180 0.40000069 
0.72583008 0.40000063 
0.72631836 0.40000057 
0.72680664 0.40000052 
0.72729492 0.40000046 
0.72778320 0.40000042 
0.72827148 0.40000038 
0.72875977 0.40000036 
0.72924805 0.40000035 
0.72973633 0.40000033 
0.73022461 0.40000031 
0.73071289 0.40000029 
0.73120117 0.40000028 
0.73168945 0.40000028 
0.73217773 0.40000027 
0.73266602 0.40000027 
0.73315430 0.40000027 
0.73364258 0.40000028 
0.73413086 0.40000029 
0.73461914 0.40000031 
0.73510742 0.40000032 
0.73559570 0.40000033 
0.73608398 0.40000033 
0.73657227 0.40000033 
0.73706055 0.40000031 
0.73754883 0.40000031 
0.73803711 0.40000031 
0.73852539 0.40000032 
0.73901367 0.40000034 
0.73950195 0.40000034 
0.73999023 0.40000033 
0.74047852 0.40000032 
0.74096680 0.40000030 
0.74145508 0.40000029 
0.74194336 0.40000029 
0.74243164 0.40000028 
0.74291992 0.40000027 
0.74340820 0.40000026 
0.74389648 0.40000026 
0.74438477 0.40000027 
0.74487305 0.40000028 
0.74536133 0.40000029 
0.74584961 0.40000031 
0.74633789 0.40000032 
0.74682617 0.40000034 
0.74731445 0.40000035 
0.74780273 0.40000039 
0.74829102 0.40000043 
0.74877930 0.40000047 
0.74926758 0.40000050 
0.74975586 0.40000052 
0.75024414 0.40000055 
0.75073242 0.40000056 
0.75122070 0.40000056 
0.75170898 0.40000055 
0.75219727 0.40000053 
0.75268555 0.40000052 
0.75317383 0.40000052 
0.75366211 0.40000052 
0.75415039 0.40000051 
0.75463867 0.40000050 
0.75512695 0.40000048 
0.75561523 0.40000047 
0.75610352 0.40000044 
0.75659180 0.40000042 
0.75708008 0.40000039 
0.75756836 0.40000037 
0.75805664 0.40000035 
0.75854492 0.40000033 
0.75903320 0.40000031 
0.75952148 0.40000029 
0.76000977 0.40000028 
0.76049805 0.40000027 
0.76098633 0.40000026 
0.76147461 0.40000025 
0.76196289 0.40000023 
0.76245117 0.40000023 
0.76293945 0.40000022 
0.76342773 0.40000022 
0.76391602 0.40000021 
0.76440430 0.40000021 
0.76489258 0.40000021 
0.76538086 0.40000021 
0.76586914 0.40000021 
0.76635742 0.40000021 
0.76684570 0.40000021 
0.76733398 0.40000021 
0.76782227 0.40000021 
0.76831055 0.40000020 
0.76879883 0.40000020 
0.76928711 0.40000020 
0.76977539 0.40000020 
0.77026367 0.40000020 
0.77075195 0.40000020 
0.77124023 0.40000019 
0.77172852 0.40000018 
0.77221680 0.40000017 
0.77270508 0.40000017 
0.77319336 0.40000017 
0.77368164 0.40000017 
0.77416992 0.40000016 
0.77465820 0.40000015 
0.77514648 0.40000015 
0.77563477 0.40000015 
0.77612305 0.40000016 
0.77661133 0.40000016 
0.77709961 0.40000016 
0.77758789 0.40000017 
0.77807617 0.40000017 
0.77856445 0.40000017 
0.77905273 0.40000019 
0.77954102 0.40000020 
0.78002930 0.40000022 
0.78051758 0.40000023 
0.78100586 0.40000024 
0.78149414 0.40000024 
0.78198242 0.40000025 
0.78247070 0.40000025 
0.78295898 0.40000024 
0.78344727 0.40000023 
0.78393555 0.40000023 
0.78442383 0.40000023 
0.78491211 0.40000023 
0.78540039 0.40000022 
0.78588867 0.40000022 
0.78637695 0.40000021 
0.78686523 0.40000020 
0.78735352 0.40000020 
0.78784180 0.40000019 
0.78833008 0.40000018 
0.78881836 0.40000017 
0.78930664 0.40000016 
0.78979492 0.40000015 
0.79028320 0.40000015 
0.79077148 0.40000014 
0.79125977 0.40000013 
0.79174805 0.40000013 
0.79223633 0.40000013 
0.79272461 0.40000012 
0.79321289 0.40000011 
0.79370117 0.40000011 
0.79418945 0.40000011 
0.79467773 0.40000011 
0.79516602 0.40000010 
0.79565430 0.40000010 
0.79614258 0.40000010 
0.79663086 0.40000010 
0.79711914 0.40000010 
0.79760742 0.40000010 
0.79809570 0.40000010 
0.79858398 0.40000010 
0.79907227 0.40000009 
0.79956055 0.40000009 
0.80004883 0.40000009 
0.80053711 0.40000009 
0.80102539 0.40000009 
0.80151367 0.40000009 
0.80200195 0.40000008 
0.80249023 0.40000008 
0.80297852 0.40000008 
0.80346680 0.40000007 
0.80395508 0.40000007 
0.80444336 0.40000007 
0.80493164 0.40000007 
0.80541992 0.40000007 
0.80590820 0.40000007 
0.80639648 0.40000006 
0.80688477 0.40000006 
0.80737305 0.40000006 
0.80786133 0.40000007 
0.80834961 0.40000007 
0.80883789 0.40000007 
0.80932617 0.40000007 
0.80981445 0.40000007 
0.81030273 0.40000007 
0.81079102 0.40000008 
0.81127930 0.40000008 
0.81176758 0.40000008 
0.81225586 0.40000009 
0.81274414 0.40000009 
0.81323242 0.40000009 
0.81372070 0.40000009 
0.81420898 0.40000009 
0.81469727 0.40000009 
0.81518555 0.40000008 
0.81567383 0.40000008 
0.81616211 0.40000008 
0.81665039 0.40000008 
0.81713867 0.40000008 
0.81762695 0.40000008 
0.81811523 0.40000007 
0.81860352 0.40000007 
0.81909180 0.40000007 
0.81958008 0.40000007 
0.82006836 0.40000006 
0.82055664 0.40000006 
0.82104492 0.40000006 
0.82153320 0.40000005 
0.82202148 0.40000005 
0.82250977 0.40000005 
0.82299805 0.40000005 
0.82348633 0.40000005 
0.82397461 0.40000005 
0.82446289 0.40000004 
0.82495117 0.40000004 
0.82543945 0.40000004 
0.82592773 0.40000004 
0.82641602 0.40000004 
0.82690430 0.40000004 
0.82739258 0.40000004 
0.82788086 0.40000004 
0.82836914 0.40000004 
0.82885742 0.40000004 
0.82934570 0.40000004 
0.82983398 0.40000004 
0.83032227 0.40000003 
0.83081055 0.40000003 
0.83129883 0.40000003 
0.83178711 0.40000003 
0.83227539 0.40000003 
0.83276367 0.40000003 
0.83325195 0.40000003 
0.83374023 0.40000003 
0.83422852 0.40000003 
0.83471680 0.40000003 
0.83520508 0.40000003 
0.83569336 0.40000002 
0.83618164 0.40000002 
0.83666992 0.40000002 
0.83715820 0.40000002 
0.83764648 0.40000002 
0.83813477 0.40000002 
0.83862305 0.40000002 
0.83911133 0.40000002 
0.83959961 0.40000002 
0.84008789 0.40000002 
0.84057617 0.40000002 
0.84106445 0.40000002 
0.84155273 0.40000002 
0.84204102 0.40000002 
0.84252930 0.40000003 
0.84301758 0.40000003 
0.84350586 0.40000003 
0.84399414 0.40000003 
0.84448242 0.40000003 
0.84497070 0.40000003 
0.84545898 0.40000003 
0.84594727 0.40000003 
0.84643555 0.40000003 
0.84692383 0.40000003 
0.84741211 0.40000003 
0.84790039 0.40000003 
0.84838867 0.40000002 
0.84887695 0.40000002 
0.84936523 0.40000002 
0.84985352 0.40000002 
0.85034180 0.40000002 
0.85083008 0.40000002 
0.85131836 0.40000002 
0.85180664 0.40000002 
0.85229492 0.40000002 
0.85278320 0.40000002 
0.85327148 0.40000002 
0.85375977 0.40000002 
0.85424805 0.40000002 
0.85473633 0.40000001 
0.85522461 0.40000001 
0.85571289 0.40000001 
0.85620117 0.40000001 
0.85668945 0.40000001 
0.85717773 0.40000001 
0.85766602 0.40000001 
0.85815430 0.40000001 
0.85864258 0.40000001 
0.85913086 0.40000001 
0.85961914 0.40000001 
0.86010742 0.40000001 
0.86059570 0.40000001 
0.86108398 0.40000001 
0.86157227 0.40000001 
0.86206055 0.40000001 
0.86254883 0.40000001 
0.86303711 0.40000001 
0.86352539 0.40000001 
0.86401367 0.40000001 
0.86450195 0.40000001 
0.86499023 0.40000001 
0.86547852 0.40000001 
0.86596680 0.40000001 
0.86645508 0.40000001 
0.86694336 0.40000001 
0.86743164 0.40000001 
0.86791992 0.40000001 
0.86840820 0.40000001 
0.86889648 0.40000001 
0.86938477 0.40000001 
0.86987305 0.40000001 
0.87036133 0.40000001 
0.87084961 0.40000001 
0.87133789 0.40000001 
0.87182617 0.40000001 
0.87231445 0.40000001 
0.87280273 0.40000001 
0.87329102 0.40000001 
0.87377930 0.40000001 
0.87426758 0.40000001 
0.87475586 0.40000001 
0.87524414 0.40000001 
0.87573242 0.40000001 
0.87622070 0.40000001 
0.87670898 0.40000001 
0.87719727 0.40000001 
0.87768555 0.40000001 
0.87817383 0.40000001 
0.87866211 0.40000001 
0.87915039 0.40000001 
0.87963867 0.40000001 
0.88012695 0.40000001 
0.88061523 0.40000001 
0.88110352 0.40000001 
0.88159180 0.40000001 
0.88208008 0.40000001 
0.88256836 0.40000001 
0.88305664 0.40000001 
0.88354492 0.40000000 
0.88403320 0.40000000 
0.88452148 0.40000000 
0.88500977 0.40000000 
0.88549805 0.40000000 
0.88598633 0.40000000 
0.88647461 0.40000000 
0.88696289 0.40000000 
0.88745117 0.40000000 
0.88793945 0.40000000 
0.88842773 0.40000000 
0.88891602 0.40000000 
0.88940430 0.40000000 
0.88989258 0.40000000 
0.89038086 0.40000000 
0.89086914 0.40000000 
0.89135742 0.40000000 
0.89184570 0.40000000 
0.89233398 0.40000000 
0.89282227 0.40000000 
0.89331055 0.40000000 
0.89379883 0.40000000 
0.89428711 0.40000000 
0.89477539 0.40000000 
0.89526367 0.40000000 
0.89575195 0.40000000 
0.89624023 0.40000000 
0.89672852 0.40000000 
0.89721680 0.40000000 
0.89770508 0.40000000 
0.89819336 0.40000000 
0.89868164 0.40000000 
0.89916992 0.40000000 
0.89965820 0.40000000 
0.90014648 0.40000000 
0.90063477 0.40000000 
0.90112305 0.40000000 
0.90161133 0.40000000 
0.90209961 0.40000000 
0.90258789 0.40000000 
0.90307617 0.40000000 
0.90356445 0.40000000 
0.90405273 0.40000000 
0.90454102 0.40000000 
0.90502930 0.40000000 
0.90551758 0.40000000 
0.90600586 0.40000000 
0.90649414 0.40000000 
0.90698242 0.40000000 
0.90747070 0.40000000 
0.90795898 0.40000000 
0.90844727 0.40000000 
0.90893555 0.40000000 
0.90942383 0.40000000 
0.90991211 0.40000000 
0.91040039 0.40000000 
0.91088867 0.40000000 
0.91137695 0.40000000 
0.91186523 0.40000000 
0.91235352 0.40000000 
0.91284180 0.40000000 
0.91333008 0.40000000 
0.91381836 0.40000000 
0.91430664 0.40000000 
0.91479492 0.40000000 
0.91528320 0.40000000 
0.91577148 0.40000000 
0.91625977 0.40000000 
0.91674805 0.40000000 
0.91723633 0.40000000 
0.91772461 0.40000000 
0.91821289 0.40000000 
0.91870117 0.40000000 
0.91918945 0.40000000 
0.91967773 0.40000000 
0.92016602 0.40000000 
0.92065430 0.40000000 
0.92114258 0.40000000 
0.92163086 0.40000000 
0.92211914 0.40000000 
0.92260742 0.40000000 
0.92309570 0.40000000 
0.92358398 0.40000000 
0.92407227 0.40000000 
0.92456055 0.40000000 
0.92504883 0.40000000 
0.92553711 0.40000000 
0.92602539 0.40000000 
0.92651367 0.40000000 
0.92700195 0.40000000 
0.92749023 0.40000000 
0.92797852 0.40000000 
0.92846680 0.40000000 
0.92895508 0.40000000 
0.92944336 0.40000000 
0.92993164 0.40000000 
0.93041992 0.40000000 
0.93090820 0.40000000 
0.93139648 0.40000000 
0.93188477 0.40000000 
0.93237305 0.40000000 
0.93286133 0.40000000 
0.93334961 0.40000000 
0.93383789 0.40000000 
0.93432617 0.40000000 
0.93481445 0.40000000 
0.93530273 0.40000000 
0.93579102 0.40000000 
0.93627930 0.40000000 
0.93676758 0.40000000 
0.93725586 0.40000000 
0.93774414 0.40000000 
0.93823242 0.40000000 
0.93872070 0.40000000 
0.93920898 0.40000000 
0.93969727 0.40000000 
0.94018555 0.40000000 
0.94067383 0.40000000 
0.94116211 0.40000000 
0.94165039 0.40000000 
0.94213867 0.40000000 
0.94262695 0.40000000 
0.94311523 0.40000000 
0.94360352 0.40000000 
0.94409180 0.40000000 
0.94458008 0.40000000 
0.94506836 0.40000000 
0.94555664 0.40000000 
0.94604492 0.40000000 
0.94653320 0.40000000 
0.94702148 0.40000000 
0.94750977 0.40000000 
0.94799805 0.40000000 
0.94848633 0.40000000 
0.94897461 0.40000000 
0.94946289 0.40000000 
0.94995117 0.40000000 
0.95043945 0.40000000 
0.95092773 0.40000000 
0.95141602 0.40000000 
0.95190430 0.40000000 
0.95239258 0.40000000 
0.95288086 0.40000000 
0.95336914 0.40000000 
0.95385742 0.40000000 
0.95434570 0.40000000 
0.95483398 0.40000000 
0.95532227 0.40000000 
0.95581055 0.40000000 
0.95629883 0.40000000 
0.95678711 0.40000000 
0.95727539 0.40000000 
0.95776367 0.40000000 
0.95825195 0.40000000 
0.95874023 0.40000000 
0.95922852 0.40000000 
0.95971680 0.40000000 
0.96020508 0.40000000 
0.96069336 0.40000000 
0.96118164 0.40000000 
0.96166992 0.40000000 
0.96215820 0.40000000 
0.96264648 0.40000000 
0.96313477 0.40000000 
0.96362305 0.40000000 
0.96411133 0.40000000 
0.96459961 0.40000000 
0.96508789 0.40000000 
0.96557617 0.40000000 
0.96606445 0.40000000 
0.96655273 0.40000000 
0.96704102 0.40000000 
0.96752930 0.40000000 
0.96801758 0.40000000 
0.96850586 0.40000000 
0.96899414 0.40000000 
0.96948242 0.40000000 
0.96997070 0.40000000 
0.97045898 0.40000000 
0.97094727 0.40000000 
0.97143555 0.40000000 
0.97192383 0.40000000 
0.97241211 0.40000000 
0.97290039 0.40000000 
0.97338867 0.40000000 
0.97387695 0.40000000 
0.97436523 0.40000000 
0.97485352 0.40000000 
0.97534180 0.40000000 
0.97583008 0.40000000 
0.97631836 0.40000000 
0.97680664 0.40000000 
0.97729492 0.40000000 
0.97778320 0.40000000 
0.97827148 0.40000000 
0.97875977 0.40000000 
0.97924805 0.40000000 
0.97973633 0.40000000 
0.98022461 0.40000000 
0.98071289 0.40000000 
0.98120117 0.40000000 
0.98168945 0.40000000 
0.98217773 0.40000000 
0.98266602 0.40000000 
0.98315430 0.40000000 
0.98364258 0.40000000 
0.98413086 0.40000000 
0.98461914 0.40000000 
0.98510742 0.40000000 
0.98559570 0.40000000 
0.98608398 0.40000000 
0.98657227 0.40000000 
0.98706055 0.40000000 
0.98754883 0.40000000 
0.98803711 0.40000000 
0.98852539 0.40000000 
0.98901367 0.40000000 
0.98950195 0.40000000 
0.98999023 0.40000000 
0.99047852 0.40000000 
0.99096680 0.40000000 
0.99145508 0.40000000 
0.99194336 0.40000000 
0.99243164 0.40000000 
0.99291992 0.40000000 
0.99340820 0.40000000 
0.99389648 0.40000000 
0.99438477 0.40000000 
0.99487305 0.40000000 
0.99536133 0.40000000 
0.99584961 0.40000000 
0.99633789 0.40000000 
0.99682617 0.40000000 
0.99731445 0.40000000 
0.99780273 0.40000000 
0.99829102 0.40000000 
0.99877930 0.40000000 
0.99926758 0.40000000 
0.99975586 0.40000000 


==> Exp1_single_sample_-0.3.txt <==
-0.99824219 0.40000000 
-0.99628906 0.40000000 
-0.99433594 0.40000000 
-0.99238281 0.40000000 
-0.99042969 0.40000000 
-0.98847656 0.40000000 
-0.98652344 0.40000000 
-0.98457031 0.40000000 
-0.98261719 0.40000000 
-0.98066406 0.40000000 
-0.97871094 0.40000000 
-0.97675781 0.40000000 
-0.97480469 0.40000000 
-0.97285156 0.40000000 
-0.97089844 0.40000000 
-0.96894531 0.40000000 
-0.96699219 0.40000000 
-0.96503906 0.40000000 
-0.96308594 0.40000000 
-0.96113281 0.40000000 
-0.95917969 0.40000000 
-0.95722656 0.40000000 
-0.95527344 0.40000000 
-0.95332031 0.40000000 
-0.95136719 0.40000000 
-0.94941406 0.40000000 
-0.94746094 0.40000000 
-0.94550781 0.40000000 
-0.94355469 0.40000000 
-0.94160156 0.40000000 
-0.93964844 0.40000000 
-0.93769531 0.40000000 
-0.93574219 0.40000000 
-0.93378906 0.40000000 
-0.93183594 0.40000000 
-0.92988281 0.40000000 
-0.92792969 0.40000000 
-0.92597656 0.40000000 
-0.92402344 0.40000000 
-0.92207031 0.40000000 
-0.92011719 0.40000000 
-0.91816406 0.40000000 
-0.91621094 0.40000000 
-0.91425781 0.40000000 
-0.91230469 0.40000000 
-0.91035156 0.40000000 
-0.90839844 0.40000000 
-0.90644531 0.40000000 
-0.90449219 0.40000000 
-0.90253906 0.40000000 
-0.90058594 0.40000000 
-0.89863281 0.40000000 
-0.89667969 0.40000000 
-0.89472656 0.40000000 
-0.89277344 0.40000000 
-0.89082031 0.40000000 
-0.88886719 0.40000000 
-0.88691406 0.40000000 
-0.88496094 0.40000000 
-0.88300781 0.40000000 
-0.88105469 0.40000000 
-0.87910156 0.40000000 
-0.87714844 0.40000000 
-0.87519531 0.40000000 
-0.87324219 0.40000000 
-0.87128906 0.40000000 
-0.86933594 0.40000000 
-0.86738281 0.40000000 
-0.86542969 0.40000000 
-0.86347656 0.40000000 
-0.86152344 0.40000000 
-0.85957031 0.40000000 
-0.85761719 0.40000000 
-0.85566406 0.40000000 
-0.85371094 0.40000000 
-0.85175781 0.40000000 
-0.84980469 0.40000000 
-0.84785156 0.40000000 
-0.84589844 0.40000000 
-0.84394531 0.40000000 
-0.84199219 0.40000000 
-0.84003906 0.40000000 
-0.83808594 0.40000000 
-0.83613281 0.40000000 
-0.83417969 0.40000000 
-0.83222656 0.40000000 
-0.83027344 0.40000000 
-0.82832031 0.40000000 
-0.82636719 0.40000000 
-0.82441406 0.40000000 
-0.82246094 0.40000000 
-0.82050781 0.40000000 
-0.81855469 0.40000000 
-0.81660156 0.40000000 
-0.81464844 0.40000000 
-0.81269531 0.40000000 
-0.81074219 0.40000000 
-0.80878906 0.40000000 
-0.80683594 0.40000000 
-0.80488281 0.40000000 
-0.80292969 0.40000000 
-0.80097656 0.40000000 
-0.79902344 0.40000000 
-0.79707031 0.40000000 
-0.79511719 0.40000000 
-0.79316406 0.40000000 
-0.79121094 0.40000000 
-0.78925781 0.40000000 
-0.78730469 0.40000000 
-0.78535156 0.40000000 
-0.78339844 0.40000000 
-0.78144531 0.40000000 
-0.77949219 0.40000000 
-0.77753906 0.40000000 
-0.77558594 0.40000000 
-0.77363281 0.40000000 
-0.77167969 0.40000000 
-0.76972656 0.40000000 
-0.76777344 0.40000000 
-0.76582031 0.40000000 
-0.76386719 0.40000000 
-0.76191406 0.40000000 
-0.75996094 0.40000000 
-0.75800781 0.40000000 
-0.75605469 0.40000000 
-0.75410156 0.40000000 
-0.75214844 0.40000000 
-0.75019531 0.40000000 
-0.74824219 0.40000000 
-0.74628906 0.40000000 
-0.74433594 0.40000000 
-0.74238281 0.40000000 
-0.74042969 0.40000000 
-0.73847656 0.40000000 
-0.73652344 0.40000000 
-0.73457031 0.40000000 
-0.73261719 0.40000000 
-0.73066406 0.40000000 
-0.72871094 0.40000000 
-0.72675781 0.40000000 
-0.72480469 0.40000000 
-0.72285156 0.40000000 
-0.72089844 0.40000000 
-0.71894531 0.40000000 
-0.71699219 0.40000000 
-0.71503906 0.40000000 
-0.71308594 0.40000000 
-0.71113281 0.40000000 
-0.70917969 0.40000000 
-0.70722656 0.40000000 
-0.70527344 0.40000000 
-0.70332031 0.40000000 
-0.70136719 0.40000001 
-0.69941406 0.40000001 
-0.69746094 0.40000002 
-0.69550781 0.40000004 
-0.69355469 0.40000007 
-0.69160156 0.40000011 
-0.68964844 0.40000018 
-0.68769531 0.40000029 
-0.68574219 0.40000046 
-0.68378906 0.40000072 
-0.68183594 0.40000111 
-0.67988281 0.40000171 
-0.67792969 0.40000259 
-0.67597656 0.40000388 
-0.67402344 0.40000576 
-0.67207031 0.40000843 
-0.67011719 0.40001222 
-0.66816406 0.40001752 
-0.66621094 0.40002484 
-0.66425781 0.40003482 
-0.66230469 0.40004830 
-0.66035156 0.40006629 
-0.65839844 0.40008999 
-0.65644531 0.40012089 
-0.65449219 0.40016071 
-0.65253906 0.40021143 
-0.65058594 0.40027532 
-0.64863281 0.40035491 
-0.64667969 0.40045295 
-0.64472656 0.40057243 
-0.64277344 0.40071649 
-0.64082031 0.40088837 
-0.63886719 0.40109138 
-0.63691406 0.40132876 
-0.63496094 0.40160370 
-0.63300781 0.40191918 
-0.63105469 0.40227798 
-0.62910156 0.40268256 
-0.62714844 0.40313508 
-0.62519531 0.40363733 
-0.62324219 0.40419074 
-0.62128906 0.40479637 
-0.61933594 0.40545492 
-0.61738281 0.40616677 
-0.61542969 0.40693202 
-0.61347656 0.40775053 
-0.61152344 0.40862193 
-0.60957031 0.40954573 
-0.60761719 0.41052136 
-0.60566406 0.41154816 
-0.60371094 0.41262553 
-0.60175781 0.41375290 
-0.59980469 0.41492981 
-0.59785156 0.41615597 
-0.59589844 0.41743126 
-0.59394531 0.41875585 
-0.59199219 0.42013019 
-0.59003906 0.42155511 
-0.58808594 0.42303187 
-0.58613281 0.42456224 
-0.58417969 0.42614859 
-0.58222656 0.42779403 
-0.58027344 0.42950256 
-0.57832031 0.43127923 
-0.57636719 0.43313045 
-0.57441406 0.43506427 
-0.57246094 0.43709088 
-0.57050781 0.43922316 
-0.56855469 0.44147760 
-0.56660156 0.44387541 
-0.56464844 0.44644425 
-0.56269531 0.44922066 
-0.56074219 0.45225381 
-0.55878906 0.45561105 
-0.55683594 0.45938696 
-0.55488281 0.46371790 
-0.55292969 0.46880695 
-0.55097656 0.47496822 
-0.54902344 0.48270974 
-0.54707031 0.49289723 
-0.54511719 0.50709450 
-0.54316406 0.52828620 
-0.54121094 0.56222236 
-0.53925781 0.61772702 
-0.53730469 0.69410268 
-0.53535156 0.75873280 
-0.53339844 0.78830664 
-0.53144531 0.79711802 
-0.52949219 0.79931824 
-0.52753906 0.79984038 
-0.52558594 0.79996272 
-0.52363281 0.79999130 
-0.52167969 0.79999797 
-0.51972656 0.79999953 
-0.51777344 0.79999989 
-0.51582031 0.79999997 
-0.51386719 0.79999999 
-0.51191406 0.80000000 
-0.50996094 0.80000000 
-0.50800781 0.80000000 
-0.50605469 0.80000000 
-0.50410156 0.80000000 
-0.50214844 0.80000000 
-0.50019531 0.80000000 
-0.49824219 0.80000000 
-0.49628906 0.80000000 
-0.49433594 0.80000000 
-0.49238281 0.80000000 
-0.49042969 0.80000000 
-0.48847656 0.80000000 
-0.48652344 0.80000000 
-0.48457031 0.80000000 
-0.48261719 0.80000000 
-0.48066406 0.80000000 
-0.47871094 0.80000000 
-0.47675781 0.80000000 
-0.47480469 0.80000000 
-0.47285156 0.80000000 
-0.47089844 0.80000000 
-0.46894531 0.80000000 
-0.46699219 0.80000000 
-0.46503906 0.80000000 
-0.46308594 0.80000000 
-0.46113281 0.80000000 
-0.45917969 0.80000000 
-0.45722656 0.80000000 
-0.45527344 0.80000000 
-0.45332031 0.80000000 
-0.45136719 0.80000000 
-0.44941406 0.80000000 
-0.44746094 0.80000000 
-0.44550781 0.80000000 
-0.44355469 0.80000000 
-0.44160156 0.80000000 
-0.43964844 0.80000000 
-0.43769531 0.80000000 
-0.43574219 0.80000000 
-0.43378906 0.80000000 
-0.43183594 0.80000000 
-0.42988281 0.80000000 
-0.42792969 0.80000000 
-0.42597656 0.80000000 
-0.42402344 0.80000000 
-0.42207031 0.80000000 
-0.42011719 0.80000000 
-0.41816406 0.80000000 
-0.41621094 0.80000000 
-0.41425781 0.80000000 
-0.41230469 0.80000000 
-0.41035156 0.80000000 
-0.40839844 0.80000000 
-0.40644531 0.80000000 
-0.40449219 0.80000000 
-0.40253906 0.80000000 
-0.40058594 0.80000000 
-0.39863281 0.80000000 
-0.39667969 0.80000000 
-0.39472656 0.80000000 
-0.39277344 0.80000000 
-0.39082031 0.80000000 
-0.38886719 0.80000000 
-0.38691406 0.80000000 
-0.38496094 0.80000000 
-0.38300781 0.80000000 
-0.38105469 0.80000000 
-0.37910156 0.80000000 
-0.37714844 0.80000000 
-0.37519531 0.80000000 
-0.37324219 0.80000000 
-0.37128906 0.80000000 
-0.36933594 0.80000000 
-0.36738281 0.80000000 
-0.36542969 0.80000000 
-0.36347656 0.80000000 
-0.36152344 0.80000000 
-0.35957031 0.80000000 
-0.35761719 0.80000000 
-0.35566406 0.80000000 
-0.35371094 0.80000000 
-0.35175781 0.80000000 
-0.34980469 0.80000000 
-0.34785156 0.80000000 
-0.34589844 0.80000000 
-0.34394531 0.80000000 
-0.34199219 0.80000000 
-0.34003906 0.80000000 
-0.33808594 0.80000000 
-0.33613281 0.80000000 
-0.33417969 0.80000000 
-0.33222656 0.80000000 
-0.33027344 0.80000000 
-0.32832031 0.80000000 
-0.32636719 0.80000000 
-0.32441406 0.80000000 
-0.32246094 0.80000000 
-0.32050781 0.80000000 
-0.31855469 0.80000000 
-0.31660156 0.80000000 
-0.31464844 0.80000000 
-0.31269531 0.80000000 
-0.31074219 0.80000000 
-0.30878906 0.80000000 
-0.30683594 0.80000000 
-0.30488281 0.80000000 
-0.30292969 0.80000000 
-0.30097656 0.80000000 
-0.29902344 0.82937164 
-0.29707031 0.82937164 
-0.29511719 0.82937164 
-0.29316406 0.82937164 
-0.29121094 0.82937164 
-0.28925781 0.82937164 
-0.28730469 0.82937164 
-0.28535156 0.82937164 
-0.28339844 0.82937164 
-0.28144531 0.82937164 
-0.27949219 0.82937164 
-0.27753906 0.82937164 
-0.27558594 0.82937164 
-0.27363281 0.82937164 
-0.27167969 0.82937164 
-0.26972656 0.82937164 
-0.26777344 0.82937164 
-0.26582031 0.82937164 
-0.26386719 0.82937164 
-0.26191406 0.82937164 
-0.25996094 0.82937164 
-0.25800781 0.82937164 
-0.25605469 0.82937164 
-0.25410156 0.82937164 
-0.25214844 0.82937164 
-0.25019531 0.82937164 
-0.24824219 0.82937164 
-0.24628906 0.82937164 
-0.24433594 0.82937164 
-0.24238281 0.82937164 
-0.24042969 0.82937164 
-0.23847656 0.82937164 
-0.23652344 0.82937164 
-0.23457031 0.82937164 
-0.23261719 0.82937164 
-0.23066406 0.82937164 
-0.22871094 0.82937164 
-0.22675781 0.82937164 
-0.22480469 0.82937164 
-0.22285156 0.82937164 
-0.22089844 0.82937164 
-0.21894531 0.82937164 
-0.21699219 0.82937164 
-0.21503906 0.82937164 
-0.21308594 0.82937164 
-0.21113281 0.82937164 
-0.20917969 0.82937164 
-0.20722656 0.82937164 
-0.20527344 0.82937164 
-0.20332031 0.82937164 
-0.20136719 0.82937164 
-0.19941406 0.82937164 
-0.19746094 0.82937164 
-0.19550781 0.82937164 
-0.19355469 0.82937164 
-0.19160156 0.82937164 
-0.18964844 0.82937164 
-0.18769531 0.82937164 
-0.18574219 0.82937164 
-0.18378906 0.82937164 
-0.18183594 0.82937164 
-0.17988281 0.82937164 
-0.17792969 0.82937164 
-0.17597656 0.82937164 
-0.17402344 0.82937164 
-0.17207031 0.82937164 
-0.17011719 0.82937164 
-0.16816406 0.82937164 
-0.16621094 0.82937164 
-0.16425781 0.82937164 
-0.16230469 0.82937164 
-0.16035156 0.82937163 
-0.15839844 0.82937163 
-0.15644531 0.82937163 
-0.15449219 0.82937163 
-0.15253906 0.82937163 
-0.15058594 0.82937162 
-0.14863281 0.82937161 
-0.14667969 0.82937160 
-0.14472656 0.82937157 
-0.14277344 0.82937153 
-0.14082031 0.82937146 
-0.13886719 0.82937134 
-0.13691406 0.82937115 
-0.13496094 0.82937086 
-0.13300781 0.82937041 
-0.13105469 0.82936973 
-0.12910156 0.82936869 
-0.12714844 0.82936716 
-0.12519531 0.82936493 
-0.12324219 0.82936171 
-0.12128906 0.82935715 
-0.11933594 0.82935076 
-0.11738281 0.82934194 
-0.11542969 0.82932993 
-0.11347656 0.82931380 
-0.11152344 0.82929243 
-0.10957031 0.82926448 
-0.10761719 0.82922842 
-0.10566406 0.82918251 
-0.10371094 0.82912480 
-0.10175781 0.82905317 
-0.09980469 0.82896538 
-0.09785156 0.82885909 
-0.09589844 0.82873193 
-0.09394531 0.82858158 
-0.09199219 0.82840579 
-0.09003906 0.82820250 
-0.08808594 0.82796986 
-0.08613281 0.82770634 
-0.08417969 0.82741068 
-0.08222656 0.82708202 
-0.08027344 0.82671986 
-0.07832031 0.82632407 
-0.07636719 0.82589488 
-0.07441406 0.82543289 
-0.07246094 0.82493901 
-0.07050781 0.82441444 
-0.06855469 0.82386062 
-0.06660156 0.82327922 
-0.06464844 0.82267206 
-0.06269531 0.82204113 
-0.06074219 0.82138852 
-0.05878906 0.82071638 
-0.05683594 0.82002693 
-0.05488281 0.81932243 
-0.05292969 0.81860515 
-0.05097656 0.81787737 
-0.04902344 0.81714137 
-0.04707031 0.81639940 
-0.04511719 0.81565373 
-0.04316406 0.81490658 
-0.04121094 0.81416016 
-0.03925781 0.81341666 
-0.03730469 0.81267826 
-0.03535156 0.81194708 
-0.03339844 0.81122524 
-0.03144531 0.81051482 
-0.02949219 0.80981786 
-0.02753906 0.80913636 
-0.02558594 0.80847227 
-0.02363281 0.80782745 
-0.02167969 0.80720369 
-0.01972656 0.80660271 
-0.01777344 0.80602606 
-0.01582031 0.80547520 
-0.01386719 0.80495141 
-0.01191406 0.80445578 
-0.00996094 0.80398921 
-0.00800781 0.80355237 
-0.00605469 0.80314568 
-0.00410156 0.80276929 
-0.00214844 0.80242308 
-0.00019531 0.80210665 
0.00175781 0.80181930 
0.00371094 0.80156004 
0.00566406 0.80132762 
0.00761719 0.80112048 
0.00957031 0.80093685 
0.01152344 0.80077469 
0.01347656 0.80063175 
0.01542969 0.80050557 
0.01738281 0.80039353 
0.01933594 0.80029282 
0.02128906 0.80020048 
0.02324219 0.80011342 
0.02519531 0.80002841 
0.02714844 0.79994210 
0.02910156 0.79985107 
0.03105469 0.79975180 
0.03300781 0.79964073 
0.03496094 0.79951431 
0.03691406 0.79936900 
0.03886719 0.79920136 
0.04082031 0.79900807 
0.04277344 0.79878601 
0.04472656 0.79853231 
0.04667969 0.79824437 
0.04863281 0.79791997 
0.05058594 0.79755722 
0.05253906 0.79715462 
0.05449219 0.79671109 
0.05644531 0.79622592 
0.05839844 0.79569878 
0.06035156 0.79512971 
0.06230469 0.79451904 
0.06425781 0.79386740 
0.06621094 0.79317566 
0.06816406 0.79244488 
0.07011719 0.79167629 
0.07207031 0.79087123 
0.07402344 0.79003111 
0.07597656 0.78915741 
0.07792969 0.78825163 
0.07988281 0.78731525 
0.08183594 0.78634973 
0.08378906 0.78535650 
0.08574219 0.78433693 
0.08769531 0.78329233 
0.08964844 0.78222393 
0.09160156 0.78113289 
0.09355469 0.78002031 
0.09550781 0.77888718 
0.09746094 0.77773444 
0.09941406 0.77656292 
0.10136719 0.77537339 
0.10332031 0.77416655 
0.10527344 0.77294302 
0.10722656 0.77170334 
0.10917969 0.77044800 
0.11113281 0.76917740 
0.11308594 0.76789188 
0.11503906 0.76659175 
0.11699219 0.76527720 
0.11894531 0.76394842 
0.12089844 0.76260548 
0.12285156 0.76124845 
0.12480469 0.75987730 
0.12675781 0.75849195 
0.12871094 0.75709227 
0.13066406 0.75567804 
0.13261719 0.75424901 
0.13457031 0.75280484 
0.13652344 0.75134510 
0.13847656 0.74986932 
0.14042969 0.74837691 
0.14238281 0.74686721 
0.14433594 0.74533943 
0.14628906 0.74379268 
0.14824219 0.74222593 
0.15019531 0.74063802 
0.15214844 0.73902758 
0.15410156 0.73739309 
0.15605469 0.73573277 
0.15800781 0.73404456 
0.15996094 0.73232612 
0.16191406 0.73057471 
0.16386719 0.72878713 
0.16582031 0.72695966 
0.16777344 0.72508789 
0.16972656 0.72316659 
0.17167969 0.72118956 
0.17363281 0.71914928 
0.17558594 0.71703665 
0.17753906 0.71484052 
0.17949219 0.71254706 
0.18144531 0.71013896 
0.18339844 0.70759423 
0.18535156 0.70488454 
0.18730469 0.70197283 
0.18925781 0.69880968 
0.19121094 0.69532785 
0.19316406 0.69143364 
0.19511719 0.68699294 
0.19707031 0.68180760 
0.19902344 0.67557407 
0.20097656 0.66780720 
0.20292969 0.65769345 
0.20488281 0.64379677 
0.20683594 0.62347370 
0.20878906 0.59194882 
0.21074219 0.54293788 
0.21269531 0.48005490 
0.21464844 0.43037559 
0.21660156 0.40857403 
0.21855469 0.40213507 
0.22050781 0.40051254 
0.22246094 0.40012190 
0.22441406 0.40002892 
0.22636719 0.40000686 
0.22832031 0.40000163 
0.23027344 0.40000039 
0.23222656 0.40000009 
0.23417969 0.40000002 
0.23613281 0.40000001 
0.23808594 0.40000000 
0.24003906 0.40000000 
0.24199219 0.40000000 
0.24394531 0.40000000 
0.24589844 0.40000000 
0.24785156 0.40000000 
0.24980469 0.40000000 
0.25175781 0.40000000 
0.25371094 0.40000000 
0.25566406 0.40000000 
0.25761719 0.40000000 
0.25957031 0.40000000 
0.26152344 0.40000000 
0.26347656 0.40000000 
0.26542969 0.40000000 
0.26738281 0.40000000 
0.26933594 0.40000000 
0.27128906 0.40000000 
0.27324219 0.40000000 
0.27519531 0.40000000 
0.27714844 0.40000000 
0.27910156 0.40000000 
0.28105469 0.40000000 
0.28300781 0.40000000 
0.28496094 0.40000000 
0.28691406 0.40000000 
0.28886719 0.40000000 
0.29082031 0.40000000 
0.29277344 0.40000000 
0.29472656 0.40000000 
0.29667969 0.40000000 
0.29863281 0.40000000 
0.30058594 0.40000000 
0.30253906 0.40000000 
0.30449219 0.40000000 
0.30644531 0.40000000 
0.30839844 0.40000000 
0.31035156 0.40000000 
0.31230469 0.40000000 
0.31425781 0.40000000 
0.31621094 0.40000000 
0.31816406 0.40000000 
0.32011719 0.40000000 
0.32207031 0.40000000 
0.32402344 0.40000000 
0.32597656 0.40000000 
0.32792969 0.40000000 
0.32988281 0.40000000 
0.33183594 0.40000000 
0.33378906 0.40000000 
0.33574219 0.40000000 
0.33769531 0.40000000 
0.33964844 0.40000000 
0.34160156 0.40000000 
0.34355469 0.40000000 
0.34550781 0.40000000 
0.34746094 0.40000000 
0.34941406 0.40000000 
0.35136719 0.40000000 
0.35332031 0.40000000 
0.35527344 0.40000000 
0.35722656 0.40000000 
0.35917969 0.40000000 
0.36113281 0.40000000 
0.36308594 0.40000000 
0.36503906 0.40000000 
0.36699219 0.40000000 
0.36894531 0.40000000 
0.37089844 0.40000000 
0.37285156 0.40000000 
0.37480469 0.40000000 
0.37675781 0.40000000 
0.37871094 0.40000000 
0.38066406 0.40000000 
0.38261719 0.40000000 
0.38457031 0.40000000 
0.38652344 0.40000000 
0.38847656 0.40000000 
0.39042969 0.40000000 
0.39238281 0.40000000 
0.39433594 0.40000000 
0.39628906 0.40000000 
0.39824219 0.40000000 
0.40019531 0.40000000 
0.40214844 0.40000000 
0.40410156 0.40000000 
0.40605469 0.40000000 
0.40800781 0.40000000 
0.40996094 0.40000000 
0.41191406 0.40000000 
0.41386719 0.40000000 
0.41582031 0.40000000 
0.41777344 0.40000000 
0.41972656 0.40000000 
0.42167969 0.40000000 
0.42363281 0.40000000 
0.42558594 0.40000000 
0.42753906 0.40000000 
0.42949219 0.40000000 
0.43144531 0.40000000 
0.43339844 0.40000000 
0.43535156 0.40000000 
0.43730469 0.40000000 
0.43925781 0.40000000 
0.44121094 0.40000000 
0.44316406 0.40000000 
0.44511719 0.40000000 
0.44707031 0.40000000 
0.44902344 0.40000000 
0.45097656 0.40000000 
0.45292969 0.40000000 
0.45488281 0.40000000 
0.45683594 0.40000000 
0.45878906 0.40000000 
0.46074219 0.40000000 
0.46269531 0.40000000 
0.46464844 0.40000000 
0.46660156 0.40000000 
0.46855469 0.40000000 
0.47050781 0.40000000 
0.47246094 0.40000000 
0.47441406 0.40000000 
0.47636719 0.40000000 
0.47832031 0.40000000 
0.48027344 0.40000000 
0.48222656 0.40000000 
0.48417969 0.40000000 
0.48613281 0.40000000 
0.48808594 0.40000000 
0.49003906 0.40000000 
0.49199219 0.40000000 
0.49394531 0.40000000 
0.49589844 0.40000000 
0.49785156 0.40000000 
0.49980469 0.40000000 
0.50175781 0.40000000 
0.50371094 0.40000000 
0.50566406 0.40000000 
0.50761719 0.40000000 
0.50957031 0.40000000 
0.51152344 0.40000000 
0.51347656 0.40000000 
0.51542969 0.40000000 
0.51738281 0.40000000 
0.51933594 0.40000000 
0.52128906 0.40000000 
0.52324219 0.40000000 
0.52519531 0.40000000 
0.52714844 0.40000000 
0.52910156 0.40000000 
0.53105469 0.40000000 
0.53300781 0.40000000 
0.53496094 0.40000000 
0.53691406 0.40000000 
0.53886719 0.40000000 
0.54082031 0.40000000 
0.54277344 0.40000000 
0.54472656 0.40000000 
0.54667969 0.40000000 
0.54863281 0.40000000 
0.55058594 0.40000000 
0.55253906 0.40000000 
0.55449219 0.40000000 
0.55644531 0.40000000 
0.55839844 0.40000000 
0.56035156 0.40000000 
0.56230469 0.40000000 
0.56425781 0.40000000 
0.56621094 0.40000000 
0.56816406 0.40000000 
0.57011719 0.40000000 
0.57207031 0.40000000 
0.57402344 0.40000000 
0.57597656 0.40000000 
0.57792969 0.40000000 
0.57988281 0.40000000 
0.58183594 0.40000000 
0.58378906 0.40000000 
0.58574219 0.40000000 
0.58769531 0.40000000 
0.58964844 0.40000000 
0.59160156 0.40000000 
0.59355469 0.40000000 
0.59550781 0.40000000 
0.59746094 0.40000000 
0.59941406 0.40000000 
0.60136719 0.40000000 
0.60332031 0.40000000 
0.60527344 0.40000000 
0.60722656 0.40000000 
0.60917969 0.40000000 
0.61113281 0.40000000 
0.61308594 0.40000000 
0.61503906 0.40000000 
0.61699219 0.40000000 
0.61894531 0.40000000 
0.62089844 0.40000000 
0.62285156 0.40000000 
0.62480469 0.40000000 
0.62675781 0.40000000 
0.62871094 0.40000000 
0.63066406 0.40000000 
0.63261719 0.40000000 
0.63457031 0.40000000 
0.63652344 0.40000000 
0.63847656 0.40000000 
0.64042969 0.40000000 
0.64238281 0.40000000 
0.64433594 0.40000000 
0.64628906 0.40000000 
0.64824219 0.40000000 
0.65019531 0.40000000 
0.65214844 0.40000000 
0.65410156 0.40000000 
0.65605469 0.40000000 
0.65800781 0.40000000 
0.65996094 0.40000000 
0.66191406 0.40000000 
0.66386719 0.40000000 
0.66582031 0.40000000 
0.66777344 0.40000000 
0.66972656 0.40000000 
0.67167969 0.40000000 
0.67363281 0.40000000 
0.67558594 0.40000000 
0.67753906 0.40000000 
0.67949219 0.40000000 
0.68144531 0.40000000 
0.68339844 0.40000000 
0.68535156 0.40000000 
0.68730469 0.40000000 
0.68925781 0.40000000 
0.69121094 0.40000000 
0.69316406 0.40000000 
0.69511719 0.40000000 
0.69707031 0.40000000 
0.69902344 0.40000000 
0.70097656 0.40000000 
0.70292969 0.40000000 
0.70488281 0.40000000 
0.70683594 0.40000000 
0.70878906 0.40000000 
0.71074219 0.40000000 
0.71269531 0.40000000 
0.71464844 0.40000000 
0.71660156 0.40000000 
0.71855469 0.40000000 
0.72050781 0.40000000 
0.72246094 0.40000000 
0.72441406 0.40000000 
0.72636719 0.40000000 
0.72832031 0.40000000 
0.73027344 0.40000000 
0.73222656 0.40000000 
0.73417969 0.40000000 
0.73613281 0.40000000 
0.73808594 0.40000000 
0.74003906 0.40000000 
0.74199219 0.40000000 
0.74394531 0.40000000 
0.74589844 0.40000000 
0.74785156 0.40000000 
0.74980469 0.40000000 
0.75175781 0.40000000 
0.75371094 0.40000000 
0.75566406 0.40000000 
0.75761719 0.40000000 
0.75957031 0.40000000 
0.76152344 0.40000000 
0.76347656 0.40000000 
0.76542969 0.40000000 
0.76738281 0.40000000 
0.76933594 0.40000000 
0.77128906 0.40000000 
0.77324219 0.40000000 
0.77519531 0.40000000 
0.77714844 0.40000000 
0.77910156 0.40000000 
0.78105469 0.40000000 
0.78300781 0.40000000 
0.78496094 0.40000000 
0.78691406 0.40000000 
0.78886719 0.40000000 
0.79082031 0.40000000 
0.79277344 0.40000000 
0.79472656 0.40000000 
0.79667969 0.40000000 
0.79863281 0.40000000 
0.80058594 0.40000000 
0.80253906 0.40000000 
0.80449219 0.40000000 
0.80644531 0.40000000 
0.80839844 0.40000000 
0.81035156 0.40000000 
0.81230469 0.40000000 
0.81425781 0.40000000 
0.81621094 0.40000000 
0.81816406 0.40000000 
0.82011719 0.40000000 
0.82207031 0.40000000 
0.82402344 0.40000000 
0.82597656 0.40000000 
0.82792969 0.40000000 
0.82988281 0.40000000 
0.83183594 0.40000000 
0.83378906 0.40000000 
0.83574219 0.40000000 
0.83769531 0.40000000 
0.83964844 0.40000000 
0.84160156 0.40000000 
0.84355469 0.40000000 
0.84550781 0.40000000 
0.84746094 0.40000000 
0.84941406 0.40000000 
0.85136719 0.40000000 
0.85332031 0.40000000 
0.85527344 0.40000000 
0.85722656 0.40000000 
0.85917969 0.40000000 
0.86113281 0.40000000 
0.86308594 0.40000000 
0.86503906 0.40000000 
0.86699219 0.40000000 
0.86894531 0.40000000 
0.87089844 0.40000000 
0.87285156 0.40000000 
0.87480469 0.40000000 
0.87675781 0.40000000 
0.87871094 0.40000000 
0.88066406 0.40000000 
0.88261719 0.40000000 
0.88457031 0.40000000 
0.88652344 0.40000000 
0.88847656 0.40000000 
0.89042969 0.40000000 
0.89238281 0.40000000 
0.89433594 0.40000000 
0.89628906 0.40000000 
0.89824219 0.40000000 
0.90019531 0.40000000 
0.90214844 0.40000000 
0.90410156 0.40000000 
0.90605469 0.40000000 
0.90800781 0.40000000 
0.90996094 0.40000000 
0.91191406 0.40000000 
0.91386719 0.40000000 
0.91582031 0.40000000 
0.91777344 0.40000000 
0.91972656 0.40000000 
0.92167969 0.40000000 
0.92363281 0.40000000 
0.92558594 0.40000000 
0.92753906 0.40000000 
0.92949219 0.40000000 
0.93144531 0.40000000 
0.93339844 0.40000000 
0.93535156 0.40000000 
0.93730469 0.40000000 
0.93925781 0.40000000 
0.94121094 0.40000000 
0.94316406 0.40000000 
0.94511719 0.40000000 
0.94707031 0.40000000 
0.94902344 0.40000000 
0.95097656 0.40000000 
0.95292969 0.40000000 
0.95488281 0.40000000 
0.95683594 0.40000000 
0.95878906 0.40000000 
0.96074219 0.40000000 
0.96269531 0.40000000 
0.96464844 0.40000000 
0.96660156 0.40000000 
0.96855469 0.40000000 
0.97050781 0.40000000 
0.97246094 0.40000000 
0.97441406 0.40000000 
0.97636719 0.40000000 
0.97832031 0.40000000 
0.98027344 0.40000000 
0.98222656 0.40000000 
0.98417969 0.40000000 
0.98613281 0.40000000 
0.98808594 0.40000000 
0.99003906 0.40000000 
0.99199219 0.40000000 
0.99394531 0.40000000 
0.99589844 0.40000000 
0.99785156 0.40000000 
0.99980469 0.40000000 


==> Exp1_single_sample_0.3.txt <==
-0.99785156 0.40000000 
-0.99589844 0.40000000 
-0.99394531 0.40000000 
-0.99199219 0.40000000 
-0.99003906 0.40000000 
-0.98808594 0.40000000 
-0.98613281 0.40000000 
-0.98417969 0.40000000 
-0.98222656 0.40000000 
-0.98027344 0.40000000 
-0.97832031 0.40000000 
-0.97636719 0.40000000 
-0.97441406 0.40000000 
-0.97246094 0.40000000 
-0.97050781 0.40000000 
-0.96855469 0.40000000 
-0.96660156 0.40000000 
-0.96464844 0.40000000 
-0.96269531 0.40000000 
-0.96074219 0.40000000 
-0.95878906 0.40000000 
-0.95683594 0.40000000 
-0.95488281 0.40000000 
-0.95292969 0.40000000 
-0.95097656 0.40000000 
-0.94902344 0.40000000 
-0.94707031 0.40000000 
-0.94511719 0.40000000 
-0.94316406 0.40000000 
-0.94121094 0.40000000 
-0.93925781 0.40000000 
-0.93730469 0.40000000 
-0.93535156 0.40000000 
-0.93339844 0.40000000 
-0.93144531 0.40000000 
-0.92949219 0.40000000 
-0.92753906 0.40000000 
-0.92558594 0.40000000 
-0.92363281 0.40000000 
-0.92167969 0.40000000 
-0.91972656 0.40000000 
-0.91777344 0.40000000 
-0.91582031 0.40000000 
-0.91386719 0.40000000 
-0.91191406 0.40000000 
-0.90996094 0.40000000 
-0.90800781 0.40000000 
-0.90605469 0.40000000 
-0.90410156 0.40000000 
-0.90214844 0.40000000 
-0.90019531 0.40000000 
-0.89824219 0.40000000 
-0.89628906 0.40000000 
-0.89433594 0.40000000 
-0.89238281 0.40000000 
-0.89042969 0.40000000 
-0.88847656 0.40000000 
-0.88652344 0.40000000 
-0.88457031 0.40000000 
-0.88261719 0.40000000 
-0.88066406 0.40000000 
-0.87871094 0.40000000 
-0.87675781 0.40000000 
-0.87480469 0.40000000 
-0.87285156 0.40000000 
-0.87089844 0.40000000 
-0.86894531 0.40000000 
-0.86699219 0.40000000 
-0.86503906 0.40000000 
-0.86308594 0.40000000 
-0.86113281 0.40000000 
-0.85917969 0.40000000 
-0.85722656 0.40000000 
-0.85527344 0.40000000 
-0.85332031 0.40000000 
-0.85136719 0.40000000 
-0.84941406 0.40000000 
-0.84746094 0.40000000 
-0.84550781 0.40000000 
-0.84355469 0.40000000 
-0.84160156 0.40000000 
-0.83964844 0.40000000 
-0.83769531 0.40000000 
-0.83574219 0.40000000 
-0.83378906 0.40000000 
-0.83183594 0.40000000 
-0.82988281 0.40000000 
-0.82792969 0.40000000 
-0.82597656 0.40000000 
-0.82402344 0.40000000 
-0.82207031 0.40000000 
-0.82011719 0.40000000 
-0.81816406 0.40000000 
-0.81621094 0.40000000 
-0.81425781 0.40000000 
-0.81230469 0.40000000 
-0.81035156 0.40000000 
-0.80839844 0.40000000 
-0.80644531 0.40000000 
-0.80449219 0.40000000 
-0.80253906 0.40000000 
-0.80058594 0.40000000 
-0.79863281 0.40000000 
-0.79667969 0.40000000 
-0.79472656 0.40000000 
-0.79277344 0.40000000 
-0.79082031 0.40000000 
-0.78886719 0.40000000 
-0.78691406 0.40000000 
-0.78496094 0.40000000 
-0.78300781 0.40000000 
-0.78105469 0.40000000 
-0.77910156 0.40000000 
-0.77714844 0.40000000 
-0.77519531 0.40000000 
-0.77324219 0.40000000 
-0.77128906 0.40000000 
-0.76933594 0.40000000 
-0.76738281 0.40000000 
-0.76542969 0.40000000 
-0.76347656 0.40000000 
-0.76152344 0.40000000 
-0.75957031 0.40000000 
-0.75761719 0.40000000 
-0.75566406 0.40000000 
-0.75371094 0.40000000 
-0.75175781 0.40000000 
-0.74980469 0.40000000 
-0.74785156 0.40000000 
-0.74589844 0.40000000 
-0.74394531 0.40000000 
-0.74199219 0.40000000 
-0.74003906 0.40000000 
-0.73808594 0.40000000 
-0.73613281 0.40000000 
-0.73417969 0.40000000 
-0.73222656 0.40000000 
-0.73027344 0.40000000 
-0.72832031 0.40000000 
-0.72636719 0.40000000 
-0.72441406 0.40000000 
-0.72246094 0.40000000 
-0.72050781 0.40000000 
-0.71855469 0.40000000 
-0.71660156 0.40000000 
-0.71464844 0.40000000 
-0.71269531 0.40000000 
-0.71074219 0.40000000 
-0.70878906 0.40000000 
-0.70683594 0.40000000 
-0.70488281 0.40000000 
-0.70292969 0.40000001 
-0.70097656 0.40000001 
-0.69902344 0.40000002 
-0.69707031 0.40000003 
-0.69511719 0.40000005 
-0.69316406 0.40000008 
-0.69121094 0.40000012 
-0.68925781 0.40000020 
-0.68730469 0.40000032 
-0.68535156 0.40000051 
-0.68339844 0.40000079 
-0.68144531 0.40000122 
-0.67949219 0.40000187 
-0.67753906 0.40000283 
-0.67558594 0.40000423 
-0.67363281 0.40000626 
-0.67167969 0.40000915 
-0.66972656 0.40001322 
-0.66777344 0.40001891 
-0.66582031 0.40002674 
-0.66386719 0.40003740 
-0.66191406 0.40005176 
-0.65996094 0.40007086 
-0.65800781 0.40009598 
-0.65605469 0.40012864 
-0.65410156 0.40017061 
-0.65214844 0.40022395 
-0.65019531 0.40029098 
-0.64824219 0.40037427 
-0.64628906 0.40047663 
-0.64433594 0.40060108 
-0.64238281 0.40075079 
-0.64042969 0.40092902 
-0.63847656 0.40113905 
-0.63652344 0.40138414 
-0.63457031 0.40166742 
-0.63261719 0.40199184 
-0.63066406 0.40236010 
-0.62871094 0.40277461 
-0.62675781 0.40323745 
-0.62480469 0.40375032 
-0.62285156 0.40431458 
-0.62089844 0.40493121 
-0.61894531 0.40560083 
-0.61699219 0.40632377 
-0.61503906 0.40710007 
-0.61308594 0.40792951 
-0.61113281 0.40881173 
-0.60917969 0.40974620 
-0.60722656 0.41073231 
-0.60527344 0.41176944 
-0.60332031 0.41285697 
-0.60136719 0.41399436 
-0.59941406 0.41518116 
-0.59746094 0.41641713 
-0.59550781 0.41770221 
-0.59355469 0.41903661 
-0.59160156 0.42042086 
-0.58964844 0.42185586 
-0.58769531 0.42334298 
-0.58574219 0.42488409 
-0.58378906 0.42648171 
-0.58183594 0.42813911 
-0.57988281 0.42986048 
-0.57792969 0.43165114 
-0.57597656 0.43351777 
-0.57402344 0.43546882 
-0.57207031 0.43751496 
-0.57011719 0.43966972 
-0.56816406 0.44195042 
-0.56621094 0.44437939 
-0.56425781 0.44698584 
-0.56230469 0.44980849 
-0.56035156 0.45289957 
-0.55839844 0.45633104 
-0.55644531 0.46020435 
-0.55449219 0.46466673 
-0.55253906 0.46993896 
-0.55058594 0.47636536 
-0.54863281 0.48450835 
-0.54667969 0.49533709 
-0.54472656 0.51062312 
-0.54277344 0.53377487 
-0.54082031 0.57126559 
-0.53886719 0.63180906 
-0.53691406 0.70929220 
-0.53496094 0.76726302 
-0.53300781 0.79109269 
-0.53105469 0.79783298 
-0.52910156 0.79948907 
-0.52714844 0.79988047 
-0.52519531 0.79997209 
-0.52324219 0.79999349 
-0.52128906 0.79999848 
-0.51933594 0.79999965 
-0.51738281 0.79999992 
-0.51542969 0.79999998 
-0.51347656 0.80000000 
-0.51152344 0.80000000 
-0.50957031 0.80000000 
-0.50761719 0.80000000 
-0.50566406 0.80000000 
-0.50371094 0.80000000 
-0.50175781 0.80000000 
-0.49980469 0.80000000 
-0.49785156 0.80000000 
-0.49589844 0.80000000 
-0.49394531 0.80000000 
-0.49199219 0.80000000 
-0.49003906 0.80000000 
-0.48808594 0.80000000 
-0.48613281 0.80000000 
-0.48417969 0.80000000 
-0.48222656 0.80000000 
-0.48027344 0.80000000 
-0.47832031 0.80000000 
-0.47636719 0.80000000 
-0.47441406 0.80000000 
-0.47246094 0.80000000 
-0.47050781 0.80000000 
-0.46855469 0.80000000 
-0.46660156 0.80000000 
-0.46464844 0.80000000 
-0.46269531 0.80000000 
-0.46074219 0.80000000 
-0.45878906 0.80000000 
-0.45683594 0.80000000 
-0.45488281 0.80000000 
-0.45292969 0.80000000 
-0.45097656 0.80000000 
-0.44902344 0.80000000 
-0.44707031 0.80000000 
-0.44511719 0.80000000 
-0.44316406 0.80000000 
-0.44121094 0.80000000 
-0.43925781 0.80000000 
-0.43730469 0.80000000 
-0.43535156 0.80000000 
-0.43339844 0.80000000 
-0.43144531 0.80000000 
-0.42949219 0.80000000 
-0.42753906 0.80000000 
-0.42558594 0.80000000 
-0.42363281 0.80000000 
-0.42167969 0.80000000 
-0.41972656 0.80000000 
-0.41777344 0.80000000 
-0.41582031 0.80000000 
-0.41386719 0.80000000 
-0.41191406 0.80000000 
-0.40996094 0.80000000 
-0.40800781 0.80000000 
-0.40605469 0.80000000 
-0.40410156 0.80000000 
-0.40214844 0.80000000 
-0.40019531 0.80000000 
-0.39824219 0.80000000 
-0.39628906 0.80000000 
-0.39433594 0.80000000 
-0.39238281 0.80000000 
-0.39042969 0.80000000 
-0.38847656 0.80000000 
-0.38652344 0.80000000 
-0.38457031 0.80000000 
-0.38261719 0.80000000 
-0.38066406 0.80000000 
-0.37871094 0.80000000 
-0.37675781 0.80000000 
-0.37480469 0.80000000 
-0.37285156 0.80000000 
-0.37089844 0.80000000 
-0.36894531 0.80000000 
-0.36699219 0.80000000 
-0.36503906 0.80000000 
-0.36308594 0.80000000 
-0.36113281 0.80000000 
-0.35917969 0.80000000 
-0.35722656 0.80000000 
-0.35527344 0.80000000 
-0.35332031 0.80000000 
-0.35136719 0.80000000 
-0.34941406 0.80000000 
-0.34746094 0.80000000 
-0.34550781 0.80000000 
-0.34355469 0.80000000 
-0.34160156 0.80000000 
-0.33964844 0.80000000 
-0.33769531 0.80000000 
-0.33574219 0.80000000 
-0.33378906 0.80000000 
-0.33183594 0.80000000 
-0.32988281 0.80000000 
-0.32792969 0.80000000 
-0.32597656 0.80000000 
-0.32402344 0.80000000 
-0.32207031 0.80000000 
-0.32011719 0.80000000 
-0.31816406 0.80000000 
-0.31621094 0.80000000 
-0.31425781 0.80000000 
-0.31230469 0.80000000 
-0.31035156 0.80000000 
-0.30839844 0.80000000 
-0.30644531 0.80000000 
-0.30449219 0.80000000 
-0.30253906 0.80000000 
-0.30058594 0.80000000 
-0.29863281 0.80000000 
-0.29667969 0.80000000 
-0.29472656 0.80000000 
-0.29277344 0.80000000 
-0.29082031 0.80000000 
-0.28886719 0.80000000 
-0.28691406 0.80000000 
-0.28496094 0.80000000 
-0.28300781 0.80000000 
-0.28105469 0.80000000 
-0.27910156 0.80000000 
-0.27714844 0.80000000 
-0.27519531 0.80000000 
-0.27324219 0.80000000 
-0.27128906 0.80000000 
-0.26933594 0.80000000 
-0.26738281 0.80000000 
-0.26542969 0.80000000 
-0.26347656 0.80000000 
-0.26152344 0.80000000 
-0.25957031 0.80000000 
-0.25761719 0.80000000 
-0.25566406 0.80000000 
-0.25371094 0.80000000 
-0.25175781 0.80000000 
-0.24980469 0.80000000 
-0.24785156 0.80000000 
-0.24589844 0.80000000 
-0.24394531 0.80000000 
-0.24199219 0.80000000 
-0.24003906 0.80000000 
-0.23808594 0.80000000 
-0.23613281 0.80000000 
-0.23417969 0.80000000 
-0.23222656 0.80000000 
-0.23027344 0.80000000 
-0.22832031 0.80000000 
-0.22636719 0.80000000 
-0.22441406 0.80000000 
-0.22246094 0.80000000 
-0.22050781 0.80000000 
-0.21855469 0.80000000 
-0.21660156 0.80000000 
-0.21464844 0.80000000 
-0.21269531 0.80000000 
-0.21074219 0.80000000 
-0.20878906 0.80000000 
-0.20683594 0.80000000 
-0.20488281 0.80000000 
-0.20292969 0.80000000 
-0.20097656 0.80000000 
-0.19902344 0.80000000 
-0.19707031 0.80000000 
-0.19511719 0.80000000 
-0.19316406 0.80000000 
-0.19121094 0.80000000 
-0.18925781 0.80000000 
-0.18730469 0.80000000 
-0.18535156 0.80000000 
-0.18339844 0.80000000 
-0.18144531 0.80000000 
-0.17949219 0.80000000 
-0.17753906 0.80000000 
-0.17558594 0.80000000 
-0.17363281 0.80000000 
-0.17167969 0.80000000 
-0.16972656 0.80000000 
-0.16777344 0.80000000 
-0.16582031 0.80000000 
-0.16386719 0.80000000 
-0.16191406 0.80000000 
-0.15996094 0.80000000 
-0.15800781 0.80000000 
-0.15605469 0.80000000 
-0.15410156 0.80000000 
-0.15214844 0.80000000 
-0.15019531 0.80000000 
-0.14824219 0.80000000 
-0.14628906 0.80000000 
-0.14433594 0.80000000 
-0.14238281 0.80000000 
-0.14042969 0.80000000 
-0.13847656 0.80000000 
-0.13652344 0.80000000 
-0.13457031 0.80000000 
-0.13261719 0.80000000 
-0.13066406 0.80000000 
-0.12871094 0.80000000 
-0.12675781 0.80000000 
-0.12480469 0.80000000 
-0.12285156 0.80000000 
-0.12089844 0.80000000 
-0.11894531 0.80000000 
-0.11699219 0.80000000 
-0.11503906 0.80000000 
-0.11308594 0.80000000 
-0.11113281 0.80000000 
-0.10917969 0.80000000 
-0.10722656 0.80000000 
-0.10527344 0.80000000 
-0.10332031 0.80000000 
-0.10136719 0.80000000 
-0.09941406 0.80000000 
-0.09746094 0.80000000 
-0.09550781 0.80000000 
-0.09355469 0.80000000 
-0.09160156 0.80000000 
-0.08964844 0.80000000 
-0.08769531 0.80000000 
-0.08574219 0.80000000 
-0.08378906 0.80000000 
-0.08183594 0.80000000 
-0.07988281 0.79999999 
-0.07792969 0.79999999 
-0.07597656 0.79999997 
-0.07402344 0.79999995 
-0.07207031 0.79999992 
-0.07011719 0.79999985 
-0.06816406 0.79999974 
-0.06621094 0.79999956 
-0.06425781 0.79999925 
-0.06230469 0.79999875 
-0.06035156 0.79999796 
-0.05839844 0.79999672 
-0.05644531 0.79999482 
-0.05449219 0.79999193 
-0.05253906 0.79998763 
-0.05058594 0.79998134 
-0.04863281 0.79997227 
-0.04667969 0.79995942 
-0.04472656 0.79994149 
-0.04277344 0.79991688 
-0.04082031 0.79988364 
-0.03886719 0.79983942 
-0.03691406 0.79978151 
-0.03496094 0.79970681 
-0.03300781 0.79961190 
-0.03105469 0.79949306 
-0.02910156 0.79934639 
-0.02714844 0.79916789 
-0.02519531 0.79895359 
-0.02324219 0.79869965 
-0.02128906 0.79840253 
-0.01933594 0.79805904 
-0.01738281 0.79766651 
-0.01542969 0.79722279 
-0.01347656 0.79672633 
-0.01152344 0.79617620 
-0.00957031 0.79557206 
-0.00761719 0.79491414 
-0.00566406 0.79420317 
-0.00371094 0.79344035 
-0.00175781 0.79262722 
0.00019531 0.79176564 
0.00214844 0.79085771 
0.00410156 0.78990567 
0.00605469 0.78891186 
0.00800781 0.78787865 
0.00996094 0.78680844 
0.01191406 0.78570355 
0.01386719 0.78456626 
0.01582031 0.78339875 
0.01777344 0.78220308 
0.01972656 0.78098122 
0.02167969 0.77973499 
0.02363281 0.77846610 
0.02558594 0.77717614 
0.02753906 0.77586656 
0.02949219 0.77453871 
0.03144531 0.77319381 
0.03339844 0.77183298 
0.03535156 0.77045724 
0.03730469 0.76906752 
0.03925781 0.76766464 
0.04121094 0.76624937 
0.04316406 0.76482237 
0.04511719 0.76338424 
0.04707031 0.76193553 
0.04902344 0.76047670 
0.05097656 0.75900818 
0.05292969 0.75753033 
0.05488281 0.75604347 
0.05683594 0.75454787 
0.05878906 0.75304376 
0.06074219 0.75153133 
0.06269531 0.75001073 
0.06464844 0.74848209 
0.06660156 0.74694548 
0.06855469 0.74540096 
0.07050781 0.74384857 
0.07246094 0.74228828 
0.07441406 0.74072009 
0.07636719 0.73914392 
0.07832031 0.73755969 
0.08027344 0.73596731 
0.08222656 0.73436663 
0.08417969 0.73275749 
0.08613281 0.73113973 
0.08808594 0.72951312 
0.09003906 0.72787743 
0.09199219 0.72623240 
0.09394531 0.72457776 
0.09589844 0.72291317 
0.09785156 0.72123829 
0.09980469 0.71955275 
0.10175781 0.71785614 
0.10371094 0.71614801 
0.10566406 0.71442787 
0.10761719 0.71269521 
0.10957031 0.71094944 
0.11152344 0.70918997 
0.11347656 0.70741611 
0.11542969 0.70562713 
0.11738281 0.70382226 
0.11933594 0.70200062 
0.12128906 0.70016128 
0.12324219 0.69830320 
0.12519531 0.69642527 
0.12714844 0.69452625 
0.12910156 0.69260478 
0.13105469 0.69065936 
0.13300781 0.68868831 
0.13496094 0.68668981 
0.13691406 0.68466178 
0.13886719 0.68260191 
0.14082031 0.68050762 
0.14277344 0.67837596 
0.14472656 0.67620363 
0.14667969 0.67398682 
0.14863281 0.67172120 
0.15058594 0.66940175 
0.15253906 0.66702266 
0.15449219 0.66457715 
0.15644531 0.66205724 
0.15839844 0.65945348 
0.16035156 0.65675460 
0.16230469 0.65394701 
0.16425781 0.65101422 
0.16621094 0.64793597 
0.16816406 0.64468715 
0.17011719 0.64123627 
0.17207031 0.63754332 
0.17402344 0.63355685 
0.17597656 0.62920972 
0.17792969 0.62441299 
0.17988281 0.61904703 
0.18183594 0.61294828 
0.18378906 0.60588978 
0.18574219 0.59755271 
0.18769531 0.58748692 
0.18964844 0.57506449 
0.19160156 0.55945367 
0.19355469 0.53971351 
0.19550781 0.51525930 
0.19746094 0.48698740 
0.19941406 0.45843480 
0.20136719 0.43462970 
0.20332031 0.41844553 
0.20527344 0.40913596 
0.20722656 0.40433918 
0.20917969 0.40201628 
0.21113281 0.40092665 
0.21308594 0.40042349 
0.21503906 0.40019295 
0.21699219 0.40008774 
0.21894531 0.40003984 
0.22089844 0.40001807 
0.22285156 0.40000819 
0.22480469 0.40000370 
0.22675781 0.40000167 
0.22871094 0.40000076 
0.23066406 0.40000034 
0.23261719 0.40000015 
0.23457031 0.40000007 
0.23652344 0.40000003 
0.23847656 0.40000001 
0.24042969 0.40000001 
0.24238281 0.40000000 
0.24433594 0.40000000 
0.24628906 0.40000000 
0.24824219 0.40000000 
0.25019531 0.40000000 
0.25214844 0.40000000 
0.25410156 0.40000000 
0.25605469 0.40000000 
0.25800781 0.40000000 
0.25996094 0.40000000 
0.26191406 0.40000000 
0.26386719 0.40000000 
0.26582031 0.40000000 
0.26777344 0.40000000 
0.26972656 0.40000000 
0.27167969 0.40000000 
0.27363281 0.40000000 
0.27558594 0.40000000 
0.27753906 0.40000000 
0.27949219 0.40000000 
0.28144531 0.40000000 
0.28339844 0.40000000 
0.28535156 0.40000000 
0.28730469 0.40000000 
0.28925781 0.40000000 
0.29121094 0.40000000 
0.29316406 0.40000000 
0.29511719 0.40000000 
0.29707031 0.40000000 
0.29902344 0.40000000 
0.30097656 0.47222353 
0.30292969 0.47222353 
0.30488281 0.47222353 
0.30683594 0.47222353 
0.30878906 0.47222353 
0.31074219 0.47222353 
0.31269531 0.47222353 
0.31464844 0.47222353 
0.31660156 0.47222353 
0.31855469 0.47222353 
0.32050781 0.47222353 
0.32246094 0.47222353 
0.32441406 0.47222353 
0.32636719 0.47222353 
0.32832031 0.47222353 
0.33027344 0.47222353 
0.33222656 0.47222353 
0.33417969 0.47222353 
0.33613281 0.47222353 
0.33808594 0.47222353 
0.34003906 0.47222353 
0.34199219 0.47222353 
0.34394531 0.47222353 
0.34589844 0.47222353 
0.34785156 0.47222353 
0.34980469 0.47222353 
0.35175781 0.47222353 
0.35371094 0.47222353 
0.35566406 0.47222353 
0.35761719 0.47222353 
0.35957031 0.47222353 
0.36152344 0.47222353 
0.36347656 0.47222353 
0.36542969 0.47222353 
0.36738281 0.47222353 
0.36933594 0.47222353 
0.37128906 0.47222353 
0.37324219 0.47222353 
0.37519531 0.47222353 
0.37714844 0.47222353 
0.37910156 0.47222353 
0.38105469 0.47222353 
0.38300781 0.47222353 
0.38496094 0.47222353 
0.38691406 0.47222353 
0.38886719 0.47222353 
0.39082031 0.47222353 
0.39277344 0.47222353 
0.39472656 0.47222353 
0.39667969 0.47222353 
0.39863281 0.47222353 
0.40058594 0.47222353 
0.40253906 0.47222353 
0.40449219 0.47222353 
0.40644531 0.47222353 
0.40839844 0.47222353 
0.41035156 0.47222353 
0.41230469 0.47222353 
0.41425781 0.47222353 
0.41621094 0.47222353 
0.41816406 0.47222353 
0.42011719 0.47222353 
0.42207031 0.47222353 
0.42402344 0.47222353 
0.42597656 0.47222353 
0.42792969 0.47222353 
0.42988281 0.47222353 
0.43183594 0.47222353 
0.43378906 0.47222353 
0.43574219 0.47222353 
0.43769531 0.47222353 
0.43964844 0.47222353 
0.44160156 0.47222353 
0.44355469 0.47222353 
0.44550781 0.47222353 
0.44746094 0.47222353 
0.44941406 0.47222353 
0.45136719 0.47222353 
0.45332031 0.47222353 
0.45527344 0.47222353 
0.45722656 0.47222353 
0.45917969 0.47222353 
0.46113281 0.47222353 
0.46308594 0.47222353 
0.46503906 0.47222353 
0.46699219 0.47222353 
0.46894531 0.47222353 
0.47089844 0.47222353 
0.47285156 0.47222353 
0.47480469 0.47222353 
0.47675781 0.47222353 
0.47871094 0.47222353 
0.48066406 0.47222353 
0.48261719 0.47222353 
0.48457031 0.47222353 
0.48652344 0.47222353 
0.48847656 0.47222353 
0.49042969 0.47222353 
0.49238281 0.47222353 
0.49433594 0.47222353 
0.49628906 0.47222353 
0.49824219 0.47222353 
0.50019531 0.47222353 
0.50214844 0.47222353 
0.50410156 0.47222353 
0.50605469 0.47222353 
0.50800781 0.47222353 
0.50996094 0.47222353 
0.51191406 0.47222353 
0.51386719 0.47222353 
0.51582031 0.47222353 
0.51777344 0.47222353 
0.51972656 0.47222353 
0.52167969 0.47222353 
0.52363281 0.47222353 
0.52558594 0.47222353 
0.52753906 0.47222353 
0.52949219 0.47222353 
0.53144531 0.47222353 
0.53339844 0.47222353 
0.53535156 0.47222353 
0.53730469 0.47222353 
0.53925781 0.47222353 
0.54121094 0.47222353 
0.54316406 0.47222353 
0.54511719 0.47222353 
0.54707031 0.47222353 
0.54902344 0.47222353 
0.55097656 0.47222352 
0.55292969 0.47222352 
0.55488281 0.47222350 
0.55683594 0.47222348 
0.55878906 0.47222345 
0.56074219 0.47222338 
0.56269531 0.47222327 
0.56464844 0.47222307 
0.56660156 0.47222271 
0.56855469 0.47222210 
0.57050781 0.47222105 
0.57246094 0.47221923 
0.57441406 0.47221610 
0.57636719 0.47221075 
0.57832031 0.47220162 
0.58027344 0.47218610 
0.58222656 0.47215976 
0.58417969 0.47211518 
0.58613281 0.47203991 
0.58808594 0.47191315 
0.59003906 0.47170031 
0.59199219 0.47134435 
0.59394531 0.47075242 
0.59589844 0.46977654 
0.59785156 0.46818946 
0.59980469 0.46566381 
0.60175781 0.46178002 
0.60371094 0.45611485 
0.60566406 0.44846856 
0.60761719 0.43919075 
0.60957031 0.42933181 
0.61152344 0.42028430 
0.61347656 0.41307887 
0.61542969 0.40798781 
0.61738281 0.40469829 
0.61933594 0.40269751 
0.62128906 0.40152604 
0.62324219 0.40085568 
0.62519531 0.40047721 
0.62714844 0.40026523 
0.62910156 0.40014707 
0.63105469 0.40008140 
0.63300781 0.40004498 
0.63496094 0.40002482 
0.63691406 0.40001367 
0.63886719 0.40000752 
0.64082031 0.40000412 
0.64277344 0.40000226 
0.64472656 0.40000123 
0.64667969 0.40000067 
0.64863281 0.40000037 
0.65058594 0.40000020 
0.65253906 0.40000011 
0.65449219 0.40000006 
0.65644531 0.40000003 
0.65839844 0.40000002 
0.66035156 0.40000001 
0.66230469 0.40000000 
0.66425781 0.40000000 
0.66621094 0.40000000 
0.66816406 0.40000000 
0.67011719 0.40000000 
0.67207031 0.40000000 
0.67402344 0.40000000 
0.67597656 0.40000000 
0.67792969 0.40000000 
0.67988281 0.40000000 
0.68183594 0.40000000 
0.68378906 0.40000000 
0.68574219 0.40000000 
0.68769531 0.40000000 
0.68964844 0.40000000 
0.69160156 0.40000000 
0.69355469 0.40000000 
0.69550781 0.40000000 
0.69746094 0.40000000 
0.69941406 0.40000000 
0.70136719 0.40000000 
0.70332031 0.40000000 
0.70527344 0.40000000 
0.70722656 0.40000000 
0.70917969 0.40000000 
0.71113281 0.40000000 
0.71308594 0.40000000 
0.71503906 0.40000000 
0.71699219 0.40000000 
0.71894531 0.40000000 
0.72089844 0.40000000 
0.72285156 0.40000000 
0.72480469 0.40000000 
0.72675781 0.40000000 
0.72871094 0.40000000 
0.73066406 0.40000000 
0.73261719 0.40000000 
0.73457031 0.40000000 
0.73652344 0.40000000 
0.73847656 0.40000000 
0.74042969 0.40000000 
0.74238281 0.40000000 
0.74433594 0.40000000 
0.74628906 0.40000000 
0.74824219 0.40000000 
0.75019531 0.40000000 
0.75214844 0.40000000 
0.75410156 0.40000000 
0.75605469 0.40000000 
0.75800781 0.40000000 
0.75996094 0.40000000 
0.76191406 0.40000000 
0.76386719 0.40000000 
0.76582031 0.40000000 
0.76777344 0.40000000 
0.76972656 0.40000000 
0.77167969 0.40000000 
0.77363281 0.40000000 
0.77558594 0.40000000 
0.77753906 0.40000000 
0.77949219 0.40000000 
0.78144531 0.40000000 
0.78339844 0.40000000 
0.78535156 0.40000000 
0.78730469 0.40000000 
0.78925781 0.40000000 
0.79121094 0.40000000 
0.79316406 0.40000000 
0.79511719 0.40000000 
0.79707031 0.40000000 
0.79902344 0.40000000 
0.80097656 0.40000000 
0.80292969 0.40000000 
0.80488281 0.40000000 
0.80683594 0.40000000 
0.80878906 0.40000000 
0.81074219 0.40000000 
0.81269531 0.40000000 
0.81464844 0.40000000 
0.81660156 0.40000000 
0.81855469 0.40000000 
0.82050781 0.40000000 
0.82246094 0.40000000 
0.82441406 0.40000000 
0.82636719 0.40000000 
0.82832031 0.40000000 
0.83027344 0.40000000 
0.83222656 0.40000000 
0.83417969 0.40000000 
0.83613281 0.40000000 
0.83808594 0.40000000 
0.84003906 0.40000000 
0.84199219 0.40000000 
0.84394531 0.40000000 
0.84589844 0.40000000 
0.84785156 0.40000000 
0.84980469 0.40000000 
0.85175781 0.40000000 
0.85371094 0.40000000 
0.85566406 0.40000000 
0.85761719 0.40000000 
0.85957031 0.40000000 
0.86152344 0.40000000 
0.86347656 0.40000000 
0.86542969 0.40000000 
0.86738281 0.40000000 
0.86933594 0.40000000 
0.87128906 0.40000000 
0.87324219 0.40000000 
0.87519531 0.40000000 
0.87714844 0.40000000 
0.87910156 0.40000000 
0.88105469 0.40000000 
0.88300781 0.40000000 
0.88496094 0.40000000 
0.88691406 0.40000000 
0.88886719 0.40000000 
0.89082031 0.40000000 
0.89277344 0.40000000 
0.89472656 0.40000000 
0.89667969 0.40000000 
0.89863281 0.40000000 
0.90058594 0.40000000 
0.90253906 0.40000000 
0.90449219 0.40000000 
0.90644531 0.40000000 
0.90839844 0.40000000 
0.91035156 0.40000000 
0.91230469 0.40000000 
0.91425781 0.40000000 
0.91621094 0.40000000 
0.91816406 0.40000000 
0.92011719 0.40000000 
0.92207031 0.40000000 
0.92402344 0.40000000 
0.92597656 0.40000000 
0.92792969 0.40000000 
0.92988281 0.40000000 
0.93183594 0.40000000 
0.93378906 0.40000000 
0.93574219 0.40000000 
0.93769531 0.40000000 
0.93964844 0.40000000 
0.94160156 0.40000000 
0.94355469 0.40000000 
0.94550781 0.40000000 
0.94746094 0.40000000 
0.94941406 0.40000000 
0.95136719 0.40000000 
0.95332031 0.40000000 
0.95527344 0.40000000 
0.95722656 0.40000000 
0.95917969 0.40000000 
0.96113281 0.40000000 
0.96308594 0.40000000 
0.96503906 0.40000000 
0.96699219 0.40000000 
0.96894531 0.40000000 
0.97089844 0.40000000 
0.97285156 0.40000000 
0.97480469 0.40000000 
0.97675781 0.40000000 
0.97871094 0.40000000 
0.98066406 0.40000000 
0.98261719 0.40000000 
0.98457031 0.40000000 
0.98652344 0.40000000 
0.98847656 0.40000000 
0.99042969 0.40000000 
0.99238281 0.40000000 
0.99433594 0.40000000 
0.99628906 0.40000000 
0.99824219 0.40000000 
1.00019531 0.40000000 


==> Exp2_mean+std.txt <==
-0.99975586 0.40000007 
-0.99926758 0.40000007 
-0.99877930 0.40000007 
-0.99829102 0.40000007 
-0.99780273 0.40000007 
-0.99731445 0.40000007 
-0.99682617 0.40000007 
-0.99633789 0.40000007 
-0.99584961 0.40000007 
-0.99536133 0.40000007 
-0.99487305 0.40000007 
-0.99438477 0.40000007 
-0.99389648 0.40000007 
-0.99340820 0.40000007 
-0.99291992 0.40000007 
-0.99243164 0.40000007 
-0.99194336 0.40000007 
-0.99145508 0.40000007 
-0.99096680 0.40000007 
-0.99047852 0.40000007 
-0.98999023 0.40000007 
-0.98950195 0.40000007 
-0.98901367 0.40000007 
-0.98852539 0.40000007 
-0.98803711 0.40000007 
-0.98754883 0.40000007 
-0.98706055 0.40000007 
-0.98657227 0.40000007 
-0.98608398 0.40000007 
-0.98559570 0.40000007 
-0.98510742 0.40000007 
-0.98461914 0.40000007 
-0.98413086 0.40000007 
-0.98364258 0.40000007 
-0.98315430 0.40000007 
-0.98266602 0.40000007 
-0.98217773 0.40000007 
-0.98168945 0.40000007 
-0.98120117 0.40000007 
-0.98071289 0.40000007 
-0.98022461 0.40000007 
-0.97973633 0.40000007 
-0.97924805 0.40000007 
-0.97875977 0.40000007 
-0.97827148 0.40000007 
-0.97778320 0.40000007 
-0.97729492 0.40000007 
-0.97680664 0.40000007 
-0.97631836 0.40000007 
-0.97583008 0.40000007 
-0.97534180 0.40000007 
-0.97485352 0.40000007 
-0.97436523 0.40000007 
-0.97387695 0.40000007 
-0.97338867 0.40000007 
-0.97290039 0.40000007 
-0.97241211 0.40000007 
-0.97192383 0.40000007 
-0.97143555 0.40000007 
-0.97094727 0.40000007 
-0.97045898 0.40000007 
-0.96997070 0.40000007 
-0.96948242 0.40000007 
-0.96899414 0.40000007 
-0.96850586 0.40000007 
-0.96801758 0.40000007 
-0.96752930 0.40000007 
-0.96704102 0.40000007 
-0.96655273 0.40000007 
-0.96606445 0.40000007 
-0.96557617 0.40000007 
-0.96508789 0.40000007 
-0.96459961 0.40000007 
-0.96411133 0.40000007 
-0.96362305 0.40000007 
-0.96313477 0.40000007 
-0.96264648 0.40000007 
-0.96215820 0.40000007 
-0.96166992 0.40000007 
-0.96118164 0.40000007 
-0.96069336 0.40000007 
-0.96020508 0.40000007 
-0.95971680 0.40000007 
-0.95922852 0.40000007 
-0.95874023 0.40000007 
-0.95825195 0.40000007 
-0.95776367 0.40000007 
-0.95727539 0.40000007 
-0.95678711 0.40000007 
-0.95629883 0.40000007 
-0.95581055 0.40000007 
-0.95532227 0.40000007 
-0.95483398 0.40000007 
-0.95434570 0.40000007 
-0.95385742 0.40000007 
-0.95336914 0.40000007 
-0.95288086 0.40000007 
-0.95239258 0.40000007 
-0.95190430 0.40000007 
-0.95141602 0.40000007 
-0.95092773 0.40000007 
-0.95043945 0.40000007 
-0.94995117 0.40000007 
-0.94946289 0.40000007 
-0.94897461 0.40000007 
-0.94848633 0.40000007 
-0.94799805 0.40000007 
-0.94750977 0.40000007 
-0.94702148 0.40000007 
-0.94653320 0.40000007 
-0.94604492 0.40000007 
-0.94555664 0.40000007 
-0.94506836 0.40000007 
-0.94458008 0.40000007 
-0.94409180 0.40000007 
-0.94360352 0.40000007 
-0.94311523 0.40000007 
-0.94262695 0.40000007 
-0.94213867 0.40000007 
-0.94165039 0.40000007 
-0.94116211 0.40000007 
-0.94067383 0.40000007 
-0.94018555 0.40000007 
-0.93969727 0.40000007 
-0.93920898 0.40000007 
-0.93872070 0.40000007 
-0.93823242 0.40000007 
-0.93774414 0.40000007 
-0.93725586 0.40000007 
-0.93676758 0.40000007 
-0.93627930 0.40000007 
-0.93579102 0.40000007 
-0.93530273 0.40000007 
-0.93481445 0.40000007 
-0.93432617 0.40000007 
-0.93383789 0.40000007 
-0.93334961 0.40000007 
-0.93286133 0.40000007 
-0.93237305 0.40000007 
-0.93188477 0.40000007 
-0.93139648 0.40000007 
-0.93090820 0.40000007 
-0.93041992 0.40000007 
-0.92993164 0.40000007 
-0.92944336 0.40000007 
-0.92895508 0.40000007 
-0.92846680 0.40000007 
-0.92797852 0.40000007 
-0.92749023 0.40000007 
-0.92700195 0.40000007 
-0.92651367 0.40000007 
-0.92602539 0.40000007 
-0.92553711 0.40000007 
-0.92504883 0.40000007 
-0.92456055 0.40000007 
-0.92407227 0.40000007 
-0.92358398 0.40000007 
-0.92309570 0.40000007 
-0.92260742 0.40000007 
-0.92211914 0.40000007 
-0.92163086 0.40000000 
-0.92114258 0.40000002 
-0.92065430 0.40000004 
-0.92016602 0.40000006 
-0.91967773 0.40000007 
-0.91918945 0.40000009 
-0.91870117 0.40000011 
-0.91821289 0.40000013 
-0.91772461 0.40000014 
-0.91723633 0.40000016 
-0.91674805 0.40000018 
-0.91625977 0.40000019 
-0.91577148 0.40000021 
-0.91528320 0.40000023 
-0.91479492 0.40000024 
-0.91430664 0.40000026 
-0.91381836 0.40000028 
-0.91333008 0.40000029 
-0.91284180 0.40000031 
-0.91235352 0.40000033 
-0.91186523 0.40000034 
-0.91137695 0.40000036 
-0.91088867 0.40000038 
-0.91040039 0.40000039 
-0.90991211 0.40000041 
-0.90942383 0.40000043 
-0.90893555 0.40000044 
-0.90844727 0.40000046 
-0.90795898 0.40000048 
-0.90747070 0.40000049 
-0.90698242 0.40000051 
-0.90649414 0.40000053 
-0.90600586 0.40000054 
-0.90551758 0.40000056 
-0.90502930 0.40000058 
-0.90454102 0.40000059 
-0.90405273 0.40000061 
-0.90356445 0.40000063 
-0.90307617 0.40000064 
-0.90258789 0.40000066 
-0.90209961 0.40000068 
-0.90161133 0.40000069 
-0.90112305 0.40000071 
-0.90063477 0.40000073 
-0.90014648 0.40000074 
-0.89965820 0.40000076 
-0.89916992 0.40000078 
-0.89868164 0.40000079 
-0.89819336 0.40000081 
-0.89770508 0.40000083 
-0.89721680 0.40000084 
-0.89672852 0.40000086 
-0.89624023 0.40000088 
-0.89575195 0.40000089 
-0.89526367 0.40000091 
-0.89477539 0.40000093 
-0.89428711 0.40000094 
-0.89379883 0.40000096 
-0.89331055 0.40000098 
-0.89282227 0.40000099 
-0.89233398 0.40000101 
-0.89184570 0.40000103 
-0.89135742 0.40000104 
-0.89086914 0.40000106 
-0.89038086 0.40000116 
-0.88989258 0.40000135 
-0.88940430 0.40000153 
-0.88891602 0.40000172 
-0.88842773 0.40000190 
-0.88793945 0.40000209 
-0.88745117 0.40000227 
-0.88696289 0.40000246 
-0.88647461 0.40000264 
-0.88598633 0.40000283 
-0.88549805 0.40000301 
-0.88500977 0.40000320 
-0.88452148 0.40000339 
-0.88403320 0.40000357 
-0.88354492 0.40000376 
-0.88305664 0.40000394 
-0.88256836 0.40000413 
-0.88208008 0.40000431 
-0.88159180 0.40000450 
-0.88110352 0.40000468 
-0.88061523 0.40000487 
-0.88012695 0.40000505 
-0.87963867 0.40000524 
-0.87915039 0.40000542 
-0.87866211 0.40000561 
-0.87817383 0.40000579 
-0.87768555 0.40000598 
-0.87719727 0.40000616 
-0.87670898 0.40000635 
-0.87622070 0.40000653 
-0.87573242 0.40000672 
-0.87524414 0.40000690 
-0.87475586 0.40000709 
-0.87426758 0.40000728 
-0.87377930 0.40000746 
-0.87329102 0.40000765 
-0.87280273 0.40000783 
-0.87231445 0.40000802 
-0.87182617 0.40000820 
-0.87133789 0.40000839 
-0.87084961 0.40000857 
-0.87036133 0.40000876 
-0.86987305 0.40000894 
-0.86938477 0.40000913 
-0.86889648 0.40000931 
-0.86840820 0.40000950 
-0.86791992 0.40000968 
-0.86743164 0.40000987 
-0.86694336 0.40001005 
-0.86645508 0.40001024 
-0.86596680 0.40001042 
-0.86547852 0.40001061 
-0.86499023 0.40001079 
-0.86450195 0.40001098 
-0.86401367 0.40001116 
-0.86352539 0.40001134 
-0.86303711 0.40001153 
-0.86254883 0.40001171 
-0.86206055 0.40001190 
-0.86157227 0.40001208 
-0.86108398 0.40001227 
-0.86059570 0.40001245 
-0.86010742 0.40001264 
-0.85961914 0.40001282 
-0.85913086 0.40001339 
-0.85864258 0.40001435 
-0.85815430 0.40001530 
-0.85766602 0.40001626 
-0.85717773 0.40001721 
-0.85668945 0.40001817 
-0.85620117 0.40001912 
-0.85571289 0.40002008 
-0.85522461 0.40002104 
-0.85473633 0.40002199 
-0.85424805 0.40002295 
-0.85375977 0.40002390 
-0.85327148 0.40002486 
-0.85278320 0.40002582 
-0.85229492 0.40002677 
-0.85180664 0.40002773 
-0.85131836 0.40002868 
-0.85083008 0.40002963 
-0.85034180 0.40003059 
-0.84985352 0.40003154 
-0.84936523 0.40003249 
-0.84887695 0.40003344 
-0.84838867 0.40003439 
-0.84790039 0.40003534 
-0.84741211 0.40003630 
-0.84692383 0.40003725 
-0.84643555 0.40003820 
-0.84594727 0.40003915 
-0.84545898 0.40004010 
-0.84497070 0.40004106 
-0.84448242 0.40004201 
-0.84399414 0.40004296 
-0.84350586 0.40004391 
-0.84301758 0.40004486 
-0.84252930 0.40004582 
-0.84204102 0.40004677 
-0.84155273 0.40004772 
-0.84106445 0.40004867 
-0.84057617 0.40004962 
-0.84008789 0.40005057 
-0.83959961 0.40005153 
-0.83911133 0.40005248 
-0.83862305 0.40005343 
-0.83813477 0.40005438 
-0.83764648 0.40005533 
-0.83715820 0.40005629 
-0.83666992 0.40005724 
-0.83618164 0.40005819 
-0.83569336 0.40005913 
-0.83520508 0.40006007 
-0.83471680 0.40006100 
-0.83422852 0.40006194 
-0.83374023 0.40006287 
-0.83325195 0.40006381 
-0.83276367 0.40006474 
-0.83227539 0.40006567 
-0.83178711 0.40006661 
-0.83129883 0.40006754 
-0.83081055 0.40006848 
-0.83032227 0.40006941 
-0.82983398 0.40007035 
-0.82934570 0.40007128 
-0.82885742 0.40007222 
-0.82836914 0.40007315 
-0.82788086 0.40007511 
-0.82739258 0.40007811 
-0.82690430 0.40008110 
-0.82641602 0.40008409 
-0.82592773 0.40008708 
-0.82543945 0.40009007 
-0.82495117 0.40009306 
-0.82446289 0.40009605 
-0.82397461 0.40009904 
-0.82348633 0.40010203 
-0.82299805 0.40010503 
-0.82250977 0.40010802 
-0.82202148 0.40011101 
-0.82153320 0.40011400 
-0.82104492 0.40011699 
-0.82055664 0.40011998 
-0.82006836 0.40012294 
-0.81958008 0.40012588 
-0.81909180 0.40012881 
-0.81860352 0.40013174 
-0.81811523 0.40013468 
-0.81762695 0.40013761 
-0.81713867 0.40014054 
-0.81665039 0.40014348 
-0.81616211 0.40014641 
-0.81567383 0.40014934 
-0.81518555 0.40015228 
-0.81469727 0.40015521 
-0.81420898 0.40015814 
-0.81372070 0.40016108 
-0.81323242 0.40016401 
-0.81274414 0.40016695 
-0.81225586 0.40016988 
-0.81176758 0.40017281 
-0.81127930 0.40017575 
-0.81079102 0.40017868 
-0.81030273 0.40018162 
-0.80981445 0.40018455 
-0.80932617 0.40018748 
-0.80883789 0.40019042 
-0.80834961 0.40019335 
-0.80786133 0.40019629 
-0.80737305 0.40019922 
-0.80688477 0.40020216 
-0.80639648 0.40020509 
-0.80590820 0.40020803 
-0.80541992 0.40021096 
-0.80493164 0.40021389 
-0.80444336 0.40021675 
-0.80395508 0.40021952 
-0.80346680 0.40022230 
-0.80297852 0.40022507 
-0.80249023 0.40022785 
-0.80200195 0.40023062 
-0.80151367 0.40023340 
-0.80102539 0.40023618 
-0.80053711 0.40023896 
-0.80004883 0.40024173 
-0.79956055 0.40024451 
-0.79907227 0.40024729 
-0.79858398 0.40025007 
-0.79809570 0.40025285 
-0.79760742 0.40025563 
-0.79711914 0.40025841 
-0.79663086 0.40026287 
-0.79614258 0.40026900 
-0.79565430 0.40027514 
-0.79516602 0.40028127 
-0.79467773 0.40028741 
-0.79418945 0.40029354 
-0.79370117 0.40029968 
-0.79321289 0.40030581 
-0.79272461 0.40031195 
-0.79223633 0.40031808 
-0.79174805 0.40032422 
-0.79125977 0.40033035 
-0.79077148 0.40033649 
-0.79028320 0.40034262 
-0.78979492 0.40034876 
-0.78930664 0.40035489 
-0.78881836 0.40036085 
-0.78833008 0.40036663 
-0.78784180 0.40037242 
-0.78735352 0.40037820 
-0.78686523 0.40038399 
-0.78637695 0.40038978 
-0.78588867 0.40039557 
-0.78540039 0.40040136 
-0.78491211 0.40040715 
-0.78442383 0.40041294 
-0.78393555 0.40041874 
-0.78344727 0.40042453 
-0.78295898 0.40043033 
-0.78247070 0.40043613 
-0.78198242 0.40044193 
-0.78149414 0.40044773 
-0.78100586 0.40045353 
-0.78051758 0.40045933 
-0.78002930 0.40046514 
-0.77954102 0.40047094 
-0.77905273 0.40047675 
-0.77856445 0.40048255 
-0.77807617 0.40048836 
-0.77758789 0.40049417 
-0.77709961 0.40049997 
-0.77661133 0.40050578 
-0.77612305 0.40051159 
-0.77563477 0.40051740 
-0.77514648 0.40052321 
-0.77465820 0.40052902 
-0.77416992 0.40053483 
-0.77368164 0.40054064 
-0.77319336 0.40054614 
-0.77270508 0.40055133 
-0.77221680 0.40055652 
-0.77172852 0.40056172 
-0.77124023 0.40056693 
-0.77075195 0.40057215 
-0.77026367 0.40057737 
-0.76977539 0.40058260 
-0.76928711 0.40058783 
-0.76879883 0.40059306 
-0.76831055 0.40059830 
-0.76782227 0.40060355 
-0.76733398 0.40060880 
-0.76684570 0.40061405 
-0.76635742 0.40061931 
-0.76586914 0.40062458 
-0.76538086 0.40063129 
-0.76489258 0.40063945 
-0.76440430 0.40064761 
-0.76391602 0.40065577 
-0.76342773 0.40066393 
-0.76293945 0.40067210 
-0.76245117 0.40068027 
-0.76196289 0.40068844 
-0.76147461 0.40069661 
-0.76098633 0.40070478 
-0.76049805 0.40071294 
-0.76000977 0.40072111 
-0.75952148 0.40072928 
-0.75903320 0.40073745 
-0.75854492 0.40074563 
-0.75805664 0.40075380 
-0.75756836 0.40076156 
-0.75708008 0.40076890 
-0.75659180 0.40077625 
-0.75610352 0.40078362 
-0.75561523 0.40079100 
-0.75512695 0.40079840 
-0.75463867 0.40080581 
-0.75415039 0.40081323 
-0.75366211 0.40082066 
-0.75317383 0.40082808 
-0.75268555 0.40083551 
-0.75219727 0.40084296 
-0.75170898 0.40085041 
-0.75122070 0.40085788 
-0.75073242 0.40086535 
-0.75024414 0.40087284 
-0.74975586 0.40088033 
-0.74926758 0.40088783 
-0.74877930 0.40089535 
-0.74829102 0.40090287 
-0.74780273 0.40091040 
-0.74731445 0.40091794 
-0.74682617 0.40092548 
-0.74633789 0.40093304 
-0.74584961 0.40094057 
-0.74536133 0.40094808 
-0.74487305 0.40095560 
-0.74438477 0.40096313 
-0.74389648 0.40097066 
-0.74340820 0.40097819 
-0.74291992 0.40098574 
-0.74243164 0.40099329 
-0.74194336 0.40100044 
-0.74145508 0.40100723 
-0.74096680 0.40101405 
-0.74047852 0.40102090 
-0.73999023 0.40102777 
-0.73950195 0.40103468 
-0.73901367 0.40104162 
-0.73852539 0.40104859 
-0.73803711 0.40105552 
-0.73754883 0.40106243 
-0.73706055 0.40106935 
-0.73657227 0.40107630 
-0.73608398 0.40108327 
-0.73559570 0.40109027 
-0.73510742 0.40109729 
-0.73461914 0.40110432 
-0.73413086 0.40111112 
-0.73364258 0.40111767 
-0.73315430 0.40112424 
-0.73266602 0.40113084 
-0.73217773 0.40113745 
-0.73168945 0.40114409 
-0.73120117 0.40115075 
-0.73071289 0.40115743 
-0.73022461 0.40116402 
-0.72973633 0.40117052 
-0.72924805 0.40117704 
-0.72875977 0.40118357 
-0.72827148 0.40119012 
-0.72778320 0.40119669 
-0.72729492 0.40120327 
-0.72680664 0.40120987 
-0.72631836 0.40121632 
-0.72583008 0.40122264 
-0.72534180 0.40122901 
-0.72485352 0.40123543 
-0.72436523 0.40124189 
-0.72387695 0.40124841 
-0.72338867 0.40125497 
-0.72290039 0.40126158 
-0.72241211 0.40126805 
-0.72192383 0.40127438 
-0.72143555 0.40128074 
-0.72094727 0.40128715 
-0.72045898 0.40129360 
-0.71997070 0.40130008 
-0.71948242 0.40130660 
-0.71899414 0.40131316 
-0.71850586 0.40131976 
-0.71801758 0.40132639 
-0.71752930 0.40133306 
-0.71704102 0.40133976 
-0.71655273 0.40134649 
-0.71606445 0.40135326 
-0.71557617 0.40136005 
-0.71508789 0.40136688 
-0.71459961 0.40137348 
-0.71411133 0.40137985 
-0.71362305 0.40138625 
-0.71313477 0.40139269 
-0.71264648 0.40139915 
-0.71215820 0.40140563 
-0.71166992 0.40141215 
-0.71118164 0.40141870 
-0.71069336 0.40142536 
-0.71020508 0.40143215 
-0.70971680 0.40143899 
-0.70922852 0.40144588 
-0.70874023 0.40145282 
-0.70825195 0.40145979 
-0.70776367 0.40146681 
-0.70727539 0.40147388 
-0.70678711 0.40148068 
-0.70629883 0.40148720 
-0.70581055 0.40149377 
-0.70532227 0.40150040 
-0.70483398 0.40150706 
-0.70434570 0.40151375 
-0.70385742 0.40152049 
-0.70336914 0.40152727 
-0.70288086 0.40153145 
-0.70239258 0.40153305 
-0.70190430 0.40153475 
-0.70141602 0.40153655 
-0.70092773 0.40153841 
-0.70043945 0.40154033 
-0.69995117 0.40154233 
-0.69946289 0.40154444 
-0.69897461 0.40154629 
-0.69848633 0.40154791 
-0.69799805 0.40154964 
-0.69750977 0.40155148 
-0.69702148 0.40155336 
-0.69653320 0.40155529 
-0.69604492 0.40155732 
-0.69555664 0.40155945 
-0.69506836 0.40156175 
-0.69458008 0.40156421 
-0.69409180 0.40156678 
-0.69360352 0.40156945 
-0.69311523 0.40157214 
-0.69262695 0.40157483 
-0.69213867 0.40157763 
-0.69165039 0.40158053 
-0.69116211 0.40158325 
-0.69067383 0.40158582 
-0.69018555 0.40158852 
-0.68969727 0.40159134 
-0.68920898 0.40159416 
-0.68872070 0.40159696 
-0.68823242 0.40159988 
-0.68774414 0.40160292 
-0.68725586 0.40160607 
-0.68676758 0.40160933 
-0.68627930 0.40161271 
-0.68579102 0.40161620 
-0.68530273 0.40161962 
-0.68481445 0.40162297 
-0.68432617 0.40162642 
-0.68383789 0.40162998 
-0.68334961 0.40163351 
-0.68286133 0.40163703 
-0.68237305 0.40164070 
-0.68188477 0.40164449 
-0.68139648 0.40164819 
-0.68090820 0.40165180 
-0.68041992 0.40165552 
-0.67993164 0.40165937 
-0.67944336 0.40166291 
-0.67895508 0.40166614 
-0.67846680 0.40166947 
-0.67797852 0.40167291 
-0.67749023 0.40167619 
-0.67700195 0.40167932 
-0.67651367 0.40168255 
-0.67602539 0.40168588 
-0.67553711 0.40168935 
-0.67504883 0.40169298 
-0.67456055 0.40169673 
-0.67407227 0.40170060 
-0.67358398 0.40170432 
-0.67309570 0.40170789 
-0.67260742 0.40171157 
-0.67211914 0.40171537 
-0.67163086 0.40171558 
-0.67114258 0.40171236 
-0.67065430 0.40170947 
-0.67016602 0.40170691 
-0.66967773 0.40170442 
-0.66918945 0.40170202 
-0.66870117 0.40169995 
-0.66821289 0.40169821 
-0.66772461 0.40169694 
-0.66723633 0.40169616 
-0.66674805 0.40169570 
-0.66625977 0.40169556 
-0.66577148 0.40169556 
-0.66528320 0.40169572 
-0.66479492 0.40169620 
-0.66430664 0.40169700 
-0.66381836 0.40169686 
-0.66333008 0.40169578 
-0.66284180 0.40169494 
-0.66235352 0.40169433 
-0.66186523 0.40169392 
-0.66137695 0.40169374 
-0.66088867 0.40169379 
-0.66040039 0.40169408 
-0.65991211 0.40169477 
-0.65942383 0.40169585 
-0.65893555 0.40169713 
-0.65844727 0.40169858 
-0.65795898 0.40170035 
-0.65747070 0.40170246 
-0.65698242 0.40170475 
-0.65649414 0.40170720 
-0.65600586 0.40171008 
-0.65551758 0.40171339 
-0.65502930 0.40171680 
-0.65454102 0.40172033 
-0.65405273 0.40172428 
-0.65356445 0.40172869 
-0.65307617 0.40173320 
-0.65258789 0.40173781 
-0.65209961 0.40174259 
-0.65161133 0.40174752 
-0.65112305 0.40175250 
-0.65063477 0.40175752 
-0.65014648 0.40176304 
-0.64965820 0.40176908 
-0.64916992 0.40177518 
-0.64868164 0.40178133 
-0.64819336 0.40178559 
-0.64770508 0.40178803 
-0.64721680 0.40179057 
-0.64672852 0.40179322 
-0.64624023 0.40179650 
-0.64575195 0.40180039 
-0.64526367 0.40180443 
-0.64477539 0.40180861 
-0.64428711 0.40181270 
-0.64379883 0.40181666 
-0.64331055 0.40182078 
-0.64282227 0.40182507 
-0.64233398 0.40182998 
-0.64184570 0.40183551 
-0.64135742 0.40184128 
-0.64086914 0.40184731 
-0.64038086 0.40185581 
-0.63989258 0.40186739 
-0.63940430 0.40188013 
-0.63891602 0.40189404 
-0.63842773 0.40190941 
-0.63793945 0.40192620 
-0.63745117 0.40194422 
-0.63696289 0.40196350 
-0.63647461 0.40198332 
-0.63598633 0.40200370 
-0.63549805 0.40202544 
-0.63500977 0.40204859 
-0.63452148 0.40207319 
-0.63403320 0.40209927 
-0.63354492 0.40212684 
-0.63305664 0.40215595 
-0.63256836 0.40218366 
-0.63208008 0.40221005 
-0.63159180 0.40223820 
-0.63110352 0.40226816 
-0.63061523 0.40229979 
-0.63012695 0.40233315 
-0.62963867 0.40236846 
-0.62915039 0.40240579 
-0.62866211 0.40244408 
-0.62817383 0.40248342 
-0.62768555 0.40252495 
-0.62719727 0.40256875 
-0.62670898 0.40261457 
-0.62622070 0.40266247 
-0.62573242 0.40271282 
-0.62524414 0.40276570 
-0.62475586 0.40282120 
-0.62426758 0.40287940 
-0.62377930 0.40294033 
-0.62329102 0.40300407 
-0.62280273 0.40307030 
-0.62231445 0.40313913 
-0.62182617 0.40321100 
-0.62133789 0.40328601 
-0.62084961 0.40336301 
-0.62036133 0.40344214 
-0.61987305 0.40352470 
-0.61938477 0.40361079 
-0.61889648 0.40370006 
-0.61840820 0.40379261 
-0.61791992 0.40388893 
-0.61743164 0.40398911 
-0.61694336 0.40409011 
-0.61645508 0.40419228 
-0.61596680 0.40429889 
-0.61547852 0.40441002 
-0.61499023 0.40452531 
-0.61450195 0.40464484 
-0.61401367 0.40476912 
-0.61352539 0.40489823 
-0.61303711 0.40503081 
-0.61254883 0.40516692 
-0.61206055 0.40530804 
-0.61157227 0.40545423 
-0.61108398 0.40560506 
-0.61059570 0.40576060 
-0.61010742 0.40592135 
-0.60961914 0.40608736 
-0.60913086 0.40628146 
-0.60864258 0.40650410 
-0.60815430 0.40673257 
-0.60766602 0.40696684 
-0.60717773 0.40720638 
-0.60668945 0.40745117 
-0.60620117 0.40770165 
-0.60571289 0.40795776 
-0.60522461 0.40821795 
-0.60473633 0.40848231 
-0.60424805 0.40875231 
-0.60375977 0.40902788 
-0.60327148 0.40930845 
-0.60278320 0.40959397 
-0.60229492 0.40988485 
-0.60180664 0.41018101 
-0.60131836 0.41047952 
-0.60083008 0.41078051 
-0.60034180 0.41108683 
-0.59985352 0.41139841 
-0.59936523 0.41171460 
-0.59887695 0.41203535 
-0.59838867 0.41236110 
-0.59790039 0.41269175 
-0.59741211 0.41302554 
-0.59692383 0.41336240 
-0.59643555 0.41370392 
-0.59594727 0.41405002 
-0.59545898 0.41439998 
-0.59497070 0.41475371 
-0.59448242 0.41511173 
-0.59399414 0.41547396 
-0.59350586 0.41584043 
-0.59301758 0.41621108 
-0.59252930 0.41658566 
-0.59204102 0.41696408 
-0.59155273 0.41734554 
-0.59106445 0.41773001 
-0.59057617 0.41811814 
-0.59008789 0.41850985 
-0.58959961 0.41890328 
-0.58911133 0.41929865 
-0.58862305 0.41969775 
-0.58813477 0.42010049 
-0.58764648 0.42050589 
-0.58715820 0.42091387 
-0.58666992 0.42132525 
-0.58618164 0.42173995 
-0.58569336 0.42215776 
-0.58520508 0.42257961 
-0.58471680 0.42300586 
-0.58422852 0.42343643 
-0.58374023 0.42387010 
-0.58325195 0.42430689 
-0.58276367 0.42474782 
-0.58227539 0.42519281 
-0.58178711 0.42563979 
-0.58129883 0.42608883 
-0.58081055 0.42654185 
-0.58032227 0.42699882 
-0.57983398 0.42745814 
-0.57934570 0.42791978 
-0.57885742 0.42838511 
-0.57836914 0.42885406 
-0.57788086 0.42936517 
-0.57739258 0.42991798 
-0.57690430 0.43047371 
-0.57641602 0.43103238 
-0.57592773 0.43159222 
-0.57543945 0.43215360 
-0.57495117 0.43271831 
-0.57446289 0.43328630 
-0.57397461 0.43385792 
-0.57348633 0.43443471 
-0.57299805 0.43501667 
-0.57250977 0.43560380 
-0.57202148 0.43619383 
-0.57153320 0.43678688 
-0.57104492 0.43738506 
-0.57055664 0.43798827 
-0.57006836 0.43860269 
-0.56958008 0.43922898 
-0.56909180 0.43986111 
-0.56860352 0.44049934 
-0.56811523 0.44114207 
-0.56762695 0.44179096 
-0.56713867 0.44244812 
-0.56665039 0.44311348 
-0.56616211 0.44379426 
-0.56567383 0.44449205 
-0.56518555 0.44520069 
-0.56469727 0.44592132 
-0.56420898 0.44665367 
-0.56372070 0.44739928 
-0.56323242 0.44816039 
-0.56274414 0.44893757 
-0.56225586 0.44973357 
-0.56176758 0.45054897 
-0.56127930 0.45138768 
-0.56079102 0.45225660 
-0.56030273 0.45316193 
-0.55981445 0.45411489 
-0.55932617 0.45513028 
-0.55883789 0.45621837 
-0.55834961 0.45739634 
-0.55786133 0.45868716 
-0.55737305 0.46015190 
-0.55688477 0.46188471 
-0.55639648 0.46392162 
-0.55590820 0.46654463 
-0.55541992 0.47045094 
-0.55493164 0.47744982 
-0.55444336 0.49150815 
-0.55395508 0.51356330 
-0.55346680 0.53597518 
-0.55297852 0.55380007 
-0.55249023 0.56891064 
-0.55200195 0.57820233 
-0.55151367 0.58306874 
-0.55102539 0.58778367 
-0.55053711 0.59262253 
-0.55004883 0.60084395 
-0.54956055 0.60852833 
-0.54907227 0.61268279 
-0.54858398 0.61632642 
-0.54809570 0.62307315 
-0.54760742 0.63099696 
-0.54711914 0.63801381 
-0.54663086 0.64805231 
-0.54614258 0.66107437 
-0.54565430 0.67125776 
-0.54516602 0.67710126 
-0.54467773 0.68154137 
-0.54418945 0.68914962 
-0.54370117 0.69844432 
-0.54321289 0.70569346 
-0.54272461 0.71038403 
-0.54223633 0.71480153 
-0.54174805 0.71865326 
-0.54125977 0.72265519 
-0.54077148 0.72793636 
-0.54028320 0.73439140 
-0.53979492 0.74137442 
-0.53930664 0.74795161 
-0.53881836 0.75253664 
-0.53833008 0.75674950 
-0.53784180 0.76262780 
-0.53735352 0.76990387 
-0.53686523 0.77727750 
-0.53637695 0.78416447 
-0.53588867 0.79028885 
-0.53540039 0.79638630 
-0.53491211 0.80380457 
-0.53442383 0.81303518 
-0.53393555 0.82351439 
-0.53344727 0.83418086 
-0.53295898 0.84244418 
-0.53247070 0.84900003 
-0.53198242 0.85430087 
-0.53149414 0.85626434 
-0.53100586 0.85498209 
-0.53051758 0.85412326 
-0.53002930 0.85465933 
-0.52954102 0.85808211 
-0.52905273 0.86520836 
-0.52856445 0.87385995 
-0.52807617 0.87944529 
-0.52758789 0.88044024 
-0.52709961 0.87885489 
-0.52661133 0.87739862 
-0.52612305 0.87643168 
-0.52563477 0.87528558 
-0.52514648 0.87386434 
-0.52465820 0.87226021 
-0.52416992 0.87045476 
-0.52368164 0.86841674 
-0.52319336 0.86648285 
-0.52270508 0.86492557 
-0.52221680 0.86349759 
-0.52172852 0.86219338 
-0.52124023 0.86102492 
-0.52075195 0.85996515 
-0.52026367 0.85893886 
-0.51977539 0.85785683 
-0.51928711 0.85676869 
-0.51879883 0.85562528 
-0.51831055 0.85449200 
-0.51782227 0.85337237 
-0.51733398 0.85232412 
-0.51684570 0.85126219 
-0.51635742 0.85025680 
-0.51586914 0.84932292 
-0.51538086 0.84850601 
-0.51489258 0.84780932 
-0.51440430 0.84725485 
-0.51391602 0.84685290 
-0.51342773 0.84637327 
-0.51293945 0.84575753 
-0.51245117 0.84523620 
-0.51196289 0.84481346 
-0.51147461 0.84444390 
-0.51098633 0.84409263 
-0.51049805 0.84379959 
-0.51000977 0.84356629 
-0.50952148 0.84323892 
-0.50903320 0.84281540 
-0.50854492 0.84245174 
-0.50805664 0.84214963 
-0.50756836 0.84173976 
-0.50708008 0.84120673 
-0.50659180 0.84071745 
-0.50610352 0.84027362 
-0.50561523 0.83983310 
-0.50512695 0.83940189 
-0.50463867 0.83902710 
-0.50415039 0.83871045 
-0.50366211 0.83834198 
-0.50317383 0.83788810 
-0.50268555 0.83744936 
-0.50219727 0.83702630 
-0.50170898 0.83661046 
-0.50122070 0.83620324 
-0.50073242 0.83581458 
-0.50024414 0.83544510 
-0.49975586 0.83509541 
-0.49926758 0.83476614 
-0.49877930 0.83445787 
-0.49829102 0.83417120 
-0.49780273 0.83390512 
-0.49731445 0.83366048 
-0.49682617 0.83343952 
-0.49633789 0.83324273 
-0.49584961 0.83297037 
-0.49536133 0.83261629 
-0.49487305 0.83227901 
-0.49438477 0.83195907 
-0.49389648 0.83165674 
-0.49340820 0.83137257 
-0.49291992 0.83110734 
-0.49243164 0.83086156 
-0.49194336 0.83066159 
-0.49145508 0.83049807 
-0.49096680 0.83034203 
-0.49047852 0.83019357 
-0.48999023 0.83005278 
-0.48950195 0.82991977 
-0.48901367 0.82979470 
-0.48852539 0.82967767 
-0.48803711 0.82953720 
-0.48754883 0.82937398 
-0.48706055 0.82921998 
-0.48657227 0.82907533 
-0.48608398 0.82894018 
-0.48559570 0.82881465 
-0.48510742 0.82869888 
-0.48461914 0.82859300 
-0.48413086 0.82840563 
-0.48364258 0.82813366 
-0.48315430 0.82786772 
-0.48266602 0.82760797 
-0.48217773 0.82735458 
-0.48168945 0.82710775 
-0.48120117 0.82686765 
-0.48071289 0.82663447 
-0.48022461 0.82640235 
-0.47973633 0.82617201 
-0.47924805 0.82594988 
-0.47875977 0.82573618 
-0.47827148 0.82553113 
-0.47778320 0.82533493 
-0.47729492 0.82514780 
-0.47680664 0.82496995 
-0.47631836 0.82475759 
-0.47583008 0.82450402 
-0.47534180 0.82425094 
-0.47485352 0.82399837 
-0.47436523 0.82374633 
-0.47387695 0.82349483 
-0.47338867 0.82324390 
-0.47290039 0.82299355 
-0.47241211 0.82274282 
-0.47192383 0.82249177 
-0.47143555 0.82224142 
-0.47094727 0.82199180 
-0.47045898 0.82174294 
-0.46997070 0.82149485 
-0.46948242 0.82124757 
-0.46899414 0.82100113 
-0.46850586 0.82075555 
-0.46801758 0.82051087 
-0.46752930 0.82026711 
-0.46704102 0.82002432 
-0.46655273 0.81978253 
-0.46606445 0.81954178 
-0.46557617 0.81930210 
-0.46508789 0.81906353 
-0.46459961 0.81882597 
-0.46411133 0.81858946 
-0.46362305 0.81835424 
-0.46313477 0.81812034 
-0.46264648 0.81788781 
-0.46215820 0.81765672 
-0.46166992 0.81742712 
-0.46118164 0.81719907 
-0.46069336 0.81694227 
-0.46020508 0.81665564 
-0.45971680 0.81636914 
-0.45922852 0.81608278 
-0.45874023 0.81579658 
-0.45825195 0.81551054 
-0.45776367 0.81522467 
-0.45727539 0.81493899 
-0.45678711 0.81465347 
-0.45629883 0.81436813 
-0.45581055 0.81408300 
-0.45532227 0.81379811 
-0.45483398 0.81351346 
-0.45434570 0.81322906 
-0.45385742 0.81294495 
-0.45336914 0.81266113 
-0.45288086 0.81245377 
-0.45239258 0.81232273 
-0.45190430 0.81219179 
-0.45141602 0.81206096 
-0.45092773 0.81193024 
-0.45043945 0.81179964 
-0.44995117 0.81166916 
-0.44946289 0.81153880 
-0.44897461 0.81140856 
-0.44848633 0.81127846 
-0.44799805 0.81114849 
-0.44750977 0.81101866 
-0.44702148 0.81088899 
-0.44653320 0.81075946 
-0.44604492 0.81063010 
-0.44555664 0.81050090 
-0.44506836 0.81036237 
-0.44458008 0.81021438 
-0.44409180 0.81006640 
-0.44360352 0.80991842 
-0.44311523 0.80977045 
-0.44262695 0.80962248 
-0.44213867 0.80947452 
-0.44165039 0.80932656 
-0.44116211 0.80917861 
-0.44067383 0.80903066 
-0.44018555 0.80888272 
-0.43969727 0.80873479 
-0.43920898 0.80858686 
-0.43872070 0.80843894 
-0.43823242 0.80829103 
-0.43774414 0.80814313 
-0.43725586 0.80799523 
-0.43676758 0.80784735 
-0.43627930 0.80769947 
-0.43579102 0.80755160 
-0.43530273 0.80740375 
-0.43481445 0.80725590 
-0.43432617 0.80710807 
-0.43383789 0.80696025 
-0.43334961 0.80681245 
-0.43286133 0.80666466 
-0.43237305 0.80651688 
-0.43188477 0.80636912 
-0.43139648 0.80622138 
-0.43090820 0.80607366 
-0.43041992 0.80592595 
-0.42993164 0.80577827 
-0.42944336 0.80562825 
-0.42895508 0.80547586 
-0.42846680 0.80532349 
-0.42797852 0.80517112 
-0.42749023 0.80501877 
-0.42700195 0.80486643 
-0.42651367 0.80471411 
-0.42602539 0.80456180 
-0.42553711 0.80440952 
-0.42504883 0.80425725 
-0.42456055 0.80410500 
-0.42407227 0.80395278 
-0.42358398 0.80380059 
-0.42309570 0.80364842 
-0.42260742 0.80349629 
-0.42211914 0.80334421 
-0.42163086 0.80324840 
-0.42114258 0.80320883 
-0.42065430 0.80316926 
-0.42016602 0.80312970 
-0.41967773 0.80309013 
-0.41918945 0.80305057 
-0.41870117 0.80301101 
-0.41821289 0.80297145 
-0.41772461 0.80293189 
-0.41723633 0.80289233 
-0.41674805 0.80285277 
-0.41625977 0.80281322 
-0.41577148 0.80277367 
-0.41528320 0.80273411 
-0.41479492 0.80269457 
-0.41430664 0.80265502 
-0.41381836 0.80261492 
-0.41333008 0.80257427 
-0.41284180 0.80253362 
-0.41235352 0.80249297 
-0.41186523 0.80245233 
-0.41137695 0.80241168 
-0.41088867 0.80237103 
-0.41040039 0.80233038 
-0.40991211 0.80228973 
-0.40942383 0.80224909 
-0.40893555 0.80220844 
-0.40844727 0.80216779 
-0.40795898 0.80212715 
-0.40747070 0.80208650 
-0.40698242 0.80204585 
-0.40649414 0.80200521 
-0.40600586 0.80196456 
-0.40551758 0.80192391 
-0.40502930 0.80188327 
-0.40454102 0.80184262 
-0.40405273 0.80180198 
-0.40356445 0.80176133 
-0.40307617 0.80172069 
-0.40258789 0.80168004 
-0.40209961 0.80163940 
-0.40161133 0.80159876 
-0.40112305 0.80155812 
-0.40063477 0.80151747 
-0.40014648 0.80147683 
-0.39965820 0.80143619 
-0.39916992 0.80139555 
-0.39868164 0.80135491 
-0.39819336 0.80131415 
-0.39770508 0.80127326 
-0.39721680 0.80123238 
-0.39672852 0.80119150 
-0.39624023 0.80115061 
-0.39575195 0.80110973 
-0.39526367 0.80106885 
-0.39477539 0.80102797 
-0.39428711 0.80098709 
-0.39379883 0.80094622 
-0.39331055 0.80090534 
-0.39282227 0.80086447 
-0.39233398 0.80082360 
-0.39184570 0.80078273 
-0.39135742 0.80074187 
-0.39086914 0.80070100 
-0.39038086 0.80067628 
-0.38989258 0.80066768 
-0.38940430 0.80065909 
-0.38891602 0.80065049 
-0.38842773 0.80064189 
-0.38793945 0.80063330 
-0.38745117 0.80062470 
-0.38696289 0.80061611 
-0.38647461 0.80060751 
-0.38598633 0.80059891 
-0.38549805 0.80059032 
-0.38500977 0.80058172 
-0.38452148 0.80057313 
-0.38403320 0.80056453 
-0.38354492 0.80055593 
-0.38305664 0.80054734 
-0.38256836 0.80053872 
-0.38208008 0.80053007 
-0.38159180 0.80052142 
-0.38110352 0.80051277 
-0.38061523 0.80050412 
-0.38012695 0.80049547 
-0.37963867 0.80048682 
-0.37915039 0.80047817 
-0.37866211 0.80046952 
-0.37817383 0.80046087 
-0.37768555 0.80045222 
-0.37719727 0.80044357 
-0.37670898 0.80043492 
-0.37622070 0.80042627 
-0.37573242 0.80041762 
-0.37524414 0.80040897 
-0.37475586 0.80040033 
-0.37426758 0.80039168 
-0.37377930 0.80038303 
-0.37329102 0.80037438 
-0.37280273 0.80036573 
-0.37231445 0.80035708 
-0.37182617 0.80034843 
-0.37133789 0.80033978 
-0.37084961 0.80033113 
-0.37036133 0.80032248 
-0.36987305 0.80031383 
-0.36938477 0.80030519 
-0.36889648 0.80029654 
-0.36840820 0.80028789 
-0.36791992 0.80027924 
-0.36743164 0.80027059 
-0.36694336 0.80026194 
-0.36645508 0.80025328 
-0.36596680 0.80024462 
-0.36547852 0.80023596 
-0.36499023 0.80022730 
-0.36450195 0.80021864 
-0.36401367 0.80020998 
-0.36352539 0.80020132 
-0.36303711 0.80019266 
-0.36254883 0.80018400 
-0.36206055 0.80017534 
-0.36157227 0.80016669 
-0.36108398 0.80015803 
-0.36059570 0.80014937 
-0.36010742 0.80014071 
-0.35961914 0.80013206 
-0.35913086 0.80012690 
-0.35864258 0.80012525 
-0.35815430 0.80012360 
-0.35766602 0.80012196 
-0.35717773 0.80012031 
-0.35668945 0.80011866 
-0.35620117 0.80011701 
-0.35571289 0.80011536 
-0.35522461 0.80011371 
-0.35473633 0.80011206 
-0.35424805 0.80011041 
-0.35375977 0.80010876 
-0.35327148 0.80010712 
-0.35278320 0.80010547 
-0.35229492 0.80010382 
-0.35180664 0.80010217 
-0.35131836 0.80010052 
-0.35083008 0.80009887 
-0.35034180 0.80009722 
-0.34985352 0.80009557 
-0.34936523 0.80009391 
-0.34887695 0.80009226 
-0.34838867 0.80009061 
-0.34790039 0.80008896 
-0.34741211 0.80008731 
-0.34692383 0.80008566 
-0.34643555 0.80008401 
-0.34594727 0.80008236 
-0.34545898 0.80008070 
-0.34497070 0.80007905 
-0.34448242 0.80007740 
-0.34399414 0.80007575 
-0.34350586 0.80007410 
-0.34301758 0.80007245 
-0.34252930 0.80007080 
-0.34204102 0.80006915 
-0.34155273 0.80006750 
-0.34106445 0.80006584 
-0.34057617 0.80006419 
-0.34008789 0.80006254 
-0.33959961 0.80006089 
-0.33911133 0.80005924 
-0.33862305 0.80005759 
-0.33813477 0.80005594 
-0.33764648 0.80005429 
-0.33715820 0.80005264 
-0.33666992 0.80005098 
-0.33618164 0.80004933 
-0.33569336 0.80004768 
-0.33520508 0.80004603 
-0.33471680 0.80004438 
-0.33422852 0.80004273 
-0.33374023 0.80004108 
-0.33325195 0.80003942 
-0.33276367 0.80003777 
-0.33227539 0.80003612 
-0.33178711 0.80003447 
-0.33129883 0.80003282 
-0.33081055 0.80003117 
-0.33032227 0.80002952 
-0.32983398 0.80002786 
-0.32934570 0.80002621 
-0.32885742 0.80002456 
-0.32836914 0.80002291 
-0.32788086 0.80002194 
-0.32739258 0.80002165 
-0.32690430 0.80002136 
-0.32641602 0.80002107 
-0.32592773 0.80002078 
-0.32543945 0.80002049 
-0.32495117 0.80002020 
-0.32446289 0.80001991 
-0.32397461 0.80001962 
-0.32348633 0.80001933 
-0.32299805 0.80001904 
-0.32250977 0.80001875 
-0.32202148 0.80001846 
-0.32153320 0.80001817 
-0.32104492 0.80001788 
-0.32055664 0.80001759 
-0.32006836 0.80001730 
-0.31958008 0.80001701 
-0.31909180 0.80001672 
-0.31860352 0.80001643 
-0.31811523 0.80001614 
-0.31762695 0.80001585 
-0.31713867 0.80001556 
-0.31665039 0.80001527 
-0.31616211 0.80001497 
-0.31567383 0.80001468 
-0.31518555 0.80001439 
-0.31469727 0.80001410 
-0.31420898 0.80001381 
-0.31372070 0.80001352 
-0.31323242 0.80001323 
-0.31274414 0.80001294 
-0.31225586 0.80001265 
-0.31176758 0.80001236 
-0.31127930 0.80001207 
-0.31079102 0.80001178 
-0.31030273 0.80001149 
-0.30981445 0.80001120 
-0.30932617 0.80001091 
-0.30883789 0.80001062 
-0.30834961 0.80001033 
-0.30786133 0.80001004 
-0.30737305 0.80000975 
-0.30688477 0.80000946 
-0.30639648 0.80000917 
-0.30590820 0.80000888 
-0.30541992 0.80000859 
-0.30493164 0.80000830 
-0.30444336 0.80000801 
-0.30395508 0.80000772 
-0.30346680 0.80000743 
-0.30297852 0.80000714 
-0.30249023 0.80000685 
-0.30200195 0.80000656 
-0.30151367 0.80000627 
-0.30102539 0.80000598 
-0.30053711 0.80000569 
-0.30004883 0.80000540 
-0.29956055 0.80000511 
-0.29907227 0.80000482 
-0.29858398 0.80000452 
-0.29809570 0.80000423 
-0.29760742 0.80000394 
-0.29711914 0.80000365 
-0.29663086 0.80000349 
-0.29614258 0.80000344 
-0.29565430 0.80000339 
-0.29516602 0.80000334 
-0.29467773 0.80000330 
-0.29418945 0.80000325 
-0.29370117 0.80000320 
-0.29321289 0.80000316 
-0.29272461 0.80000311 
-0.29223633 0.80000306 
-0.29174805 0.80000302 
-0.29125977 0.80000297 
-0.29077148 0.80000292 
-0.29028320 0.80000288 
-0.28979492 0.80000283 
-0.28930664 0.80000278 
-0.28881836 0.80000274 
-0.28833008 0.80000269 
-0.28784180 0.80000264 
-0.28735352 0.80000259 
-0.28686523 0.80000255 
-0.28637695 0.80000250 
-0.28588867 0.80000245 
-0.28540039 0.80000241 
-0.28491211 0.80000236 
-0.28442383 0.80000231 
-0.28393555 0.80000227 
-0.28344727 0.80000222 
-0.28295898 0.80000217 
-0.28247070 0.80000213 
-0.28198242 0.80000208 
-0.28149414 0.80000203 
-0.28100586 0.80000199 
-0.28051758 0.80000194 
-0.28002930 0.80000189 
-0.27954102 0.80000184 
-0.27905273 0.80000180 
-0.27856445 0.80000175 
-0.27807617 0.80000170 
-0.27758789 0.80000166 
-0.27709961 0.80000161 
-0.27661133 0.80000156 
-0.27612305 0.80000152 
-0.27563477 0.80000147 
-0.27514648 0.80000142 
-0.27465820 0.80000138 
-0.27416992 0.80000133 
-0.27368164 0.80000128 
-0.27319336 0.80000123 
-0.27270508 0.80000119 
-0.27221680 0.80000114 
-0.27172852 0.80000109 
-0.27124023 0.80000105 
-0.27075195 0.80000100 
-0.27026367 0.80000095 
-0.26977539 0.80000091 
-0.26928711 0.80000086 
-0.26879883 0.80000081 
-0.26831055 0.80000077 
-0.26782227 0.80000072 
-0.26733398 0.80000067 
-0.26684570 0.80000063 
-0.26635742 0.80000058 
-0.26586914 0.80000053 
-0.26538086 0.80000051 
-0.26489258 0.80000050 
-0.26440430 0.80000049 
-0.26391602 0.80000048 
-0.26342773 0.80000048 
-0.26293945 0.80000047 
-0.26245117 0.80000046 
-0.26196289 0.80000046 
-0.26147461 0.80000045 
-0.26098633 0.80000044 
-0.26049805 0.80000044 
-0.26000977 0.80000043 
-0.25952148 0.80000042 
-0.25903320 0.80000042 
-0.25854492 0.80000041 
-0.25805664 0.80000040 
-0.25756836 0.80000039 
-0.25708008 0.80000039 
-0.25659180 0.80000038 
-0.25610352 0.80000038 
-0.25561523 0.80000037 
-0.25512695 0.80000036 
-0.25463867 0.80000035 
-0.25415039 0.80000035 
-0.25366211 0.80000034 
-0.25317383 0.80000033 
-0.25268555 0.80000032 
-0.25219727 0.80000032 
-0.25170898 0.80000031 
-0.25122070 0.80000030 
-0.25073242 0.80000030 
-0.25024414 0.80000029 
-0.24975586 0.80000029 
-0.24926758 0.80000028 
-0.24877930 0.80000027 
-0.24829102 0.80000026 
-0.24780273 0.80000026 
-0.24731445 0.80000025 
-0.24682617 0.80000024 
-0.24633789 0.80000024 
-0.24584961 0.80000023 
-0.24536133 0.80000022 
-0.24487305 0.80000021 
-0.24438477 0.80000021 
-0.24389648 0.80000020 
-0.24340820 0.80000020 
-0.24291992 0.80000019 
-0.24243164 0.80000018 
-0.24194336 0.80000017 
-0.24145508 0.80000017 
-0.24096680 0.80000016 
-0.24047852 0.80000015 
-0.23999023 0.80000014 
-0.23950195 0.80000014 
-0.23901367 0.80000013 
-0.23852539 0.80000013 
-0.23803711 0.80000012 
-0.23754883 0.80000011 
-0.23706055 0.80000011 
-0.23657227 0.80000010 
-0.23608398 0.80000009 
-0.23559570 0.80000008 
-0.23510742 0.80000007 
-0.23461914 0.80000007 
-0.23413086 0.80000027 
-0.23364258 0.80000091 
-0.23315430 0.80000156 
-0.23266602 0.80000220 
-0.23217773 0.80000285 
-0.23168945 0.80000349 
-0.23120117 0.80000414 
-0.23071289 0.80000479 
-0.23022461 0.80000543 
-0.22973633 0.80000608 
-0.22924805 0.80000672 
-0.22875977 0.80000737 
-0.22827148 0.80000801 
-0.22778320 0.80000866 
-0.22729492 0.80000930 
-0.22680664 0.80000995 
-0.22631836 0.80001060 
-0.22583008 0.80001124 
-0.22534180 0.80001189 
-0.22485352 0.80001253 
-0.22436523 0.80001318 
-0.22387695 0.80001382 
-0.22338867 0.80001447 
-0.22290039 0.80001511 
-0.22241211 0.80001576 
-0.22192383 0.80001641 
-0.22143555 0.80001705 
-0.22094727 0.80001770 
-0.22045898 0.80001834 
-0.21997070 0.80001899 
-0.21948242 0.80001963 
-0.21899414 0.80002028 
-0.21850586 0.80002092 
-0.21801758 0.80002157 
-0.21752930 0.80002222 
-0.21704102 0.80002286 
-0.21655273 0.80002351 
-0.21606445 0.80002415 
-0.21557617 0.80002480 
-0.21508789 0.80002544 
-0.21459961 0.80002609 
-0.21411133 0.80002673 
-0.21362305 0.80002738 
-0.21313477 0.80002803 
-0.21264648 0.80002867 
-0.21215820 0.80002932 
-0.21166992 0.80002996 
-0.21118164 0.80003061 
-0.21069336 0.80003125 
-0.21020508 0.80003190 
-0.20971680 0.80003254 
-0.20922852 0.80003319 
-0.20874023 0.80003383 
-0.20825195 0.80003447 
-0.20776367 0.80003512 
-0.20727539 0.80003576 
-0.20678711 0.80003641 
-0.20629883 0.80003705 
-0.20581055 0.80003769 
-0.20532227 0.80003834 
-0.20483398 0.80003898 
-0.20434570 0.80003963 
-0.20385742 0.80004027 
-0.20336914 0.80004092 
-0.20288086 0.80004334 
-0.20239258 0.80004753 
-0.20190430 0.80005173 
-0.20141602 0.80005593 
-0.20092773 0.80006013 
-0.20043945 0.80006433 
-0.19995117 0.80006853 
-0.19946289 0.80007273 
-0.19897461 0.80007693 
-0.19848633 0.80008113 
-0.19799805 0.80008533 
-0.19750977 0.80008953 
-0.19702148 0.80009373 
-0.19653320 0.80009793 
-0.19604492 0.80010213 
-0.19555664 0.80010633 
-0.19506836 0.80011052 
-0.19458008 0.80011471 
-0.19409180 0.80011889 
-0.19360352 0.80012307 
-0.19311523 0.80012726 
-0.19262695 0.80013144 
-0.19213867 0.80013562 
-0.19165039 0.80013981 
-0.19116211 0.80014399 
-0.19067383 0.80014817 
-0.19018555 0.80015236 
-0.18969727 0.80015654 
-0.18920898 0.80016072 
-0.18872070 0.80016491 
-0.18823242 0.80016909 
-0.18774414 0.80017328 
-0.18725586 0.80017746 
-0.18676758 0.80018164 
-0.18627930 0.80018583 
-0.18579102 0.80019001 
-0.18530273 0.80019419 
-0.18481445 0.80019838 
-0.18432617 0.80020256 
-0.18383789 0.80020674 
-0.18334961 0.80021093 
-0.18286133 0.80021511 
-0.18237305 0.80021930 
-0.18188477 0.80022348 
-0.18139648 0.80022766 
-0.18090820 0.80023185 
-0.18041992 0.80023603 
-0.17993164 0.80024021 
-0.17944336 0.80024435 
-0.17895508 0.80024842 
-0.17846680 0.80025250 
-0.17797852 0.80025658 
-0.17749023 0.80026066 
-0.17700195 0.80026474 
-0.17651367 0.80026882 
-0.17602539 0.80027290 
-0.17553711 0.80027698 
-0.17504883 0.80028105 
-0.17456055 0.80028513 
-0.17407227 0.80028921 
-0.17358398 0.80029329 
-0.17309570 0.80029737 
-0.17260742 0.80030145 
-0.17211914 0.80030553 
-0.17163086 0.80031381 
-0.17114258 0.80032629 
-0.17065430 0.80033877 
-0.17016602 0.80035125 
-0.16967773 0.80036373 
-0.16918945 0.80037621 
-0.16870117 0.80038870 
-0.16821289 0.80040118 
-0.16772461 0.80041366 
-0.16723633 0.80042615 
-0.16674805 0.80043863 
-0.16625977 0.80045111 
-0.16577148 0.80046360 
-0.16528320 0.80047609 
-0.16479492 0.80048857 
-0.16430664 0.80050106 
-0.16381836 0.80051334 
-0.16333008 0.80052542 
-0.16284180 0.80053750 
-0.16235352 0.80054958 
-0.16186523 0.80056167 
-0.16137695 0.80057375 
-0.16088867 0.80058584 
-0.16040039 0.80059792 
-0.15991211 0.80061001 
-0.15942383 0.80062210 
-0.15893555 0.80063419 
-0.15844727 0.80064628 
-0.15795898 0.80065837 
-0.15747070 0.80067046 
-0.15698242 0.80068255 
-0.15649414 0.80069465 
-0.15600586 0.80070674 
-0.15551758 0.80071883 
-0.15502930 0.80073093 
-0.15454102 0.80074302 
-0.15405273 0.80075512 
-0.15356445 0.80076721 
-0.15307617 0.80077931 
-0.15258789 0.80079141 
-0.15209961 0.80080350 
-0.15161133 0.80081560 
-0.15112305 0.80082770 
-0.15063477 0.80083979 
-0.15014648 0.80085189 
-0.14965820 0.80086399 
-0.14916992 0.80087609 
-0.14868164 0.80088819 
-0.14819336 0.80089975 
-0.14770508 0.80091077 
-0.14721680 0.80092180 
-0.14672852 0.80093283 
-0.14624023 0.80094387 
-0.14575195 0.80095492 
-0.14526367 0.80096597 
-0.14477539 0.80097703 
-0.14428711 0.80098810 
-0.14379883 0.80099917 
-0.14331055 0.80101024 
-0.14282227 0.80102132 
-0.14233398 0.80103240 
-0.14184570 0.80104349 
-0.14135742 0.80105459 
-0.14086914 0.80106568 
-0.14038086 0.80108215 
-0.13989258 0.80110399 
-0.13940430 0.80112584 
-0.13891602 0.80114769 
-0.13842773 0.80116954 
-0.13793945 0.80119139 
-0.13745117 0.80121324 
-0.13696289 0.80123510 
-0.13647461 0.80125695 
-0.13598633 0.80127881 
-0.13549805 0.80130066 
-0.13500977 0.80132252 
-0.13452148 0.80134437 
-0.13403320 0.80136623 
-0.13354492 0.80138809 
-0.13305664 0.80140995 
-0.13256836 0.80143080 
-0.13208008 0.80145064 
-0.13159180 0.80147050 
-0.13110352 0.80149038 
-0.13061523 0.80151028 
-0.13012695 0.80153020 
-0.12963867 0.80155013 
-0.12915039 0.80157008 
-0.12866211 0.80159004 
-0.12817383 0.80160999 
-0.12768555 0.80162996 
-0.12719727 0.80164994 
-0.12670898 0.80166994 
-0.12622070 0.80168995 
-0.12573242 0.80170997 
-0.12524414 0.80173000 
-0.12475586 0.80175004 
-0.12426758 0.80177010 
-0.12377930 0.80179016 
-0.12329102 0.80181024 
-0.12280273 0.80183032 
-0.12231445 0.80185042 
-0.12182617 0.80187052 
-0.12133789 0.80189063 
-0.12084961 0.80191071 
-0.12036133 0.80193077 
-0.11987305 0.80195084 
-0.11938477 0.80197091 
-0.11889648 0.80199098 
-0.11840820 0.80201107 
-0.11791992 0.80203116 
-0.11743164 0.80205125 
-0.11694336 0.80207001 
-0.11645508 0.80208747 
-0.11596680 0.80210498 
-0.11547852 0.80212255 
-0.11499023 0.80214017 
-0.11450195 0.80215784 
-0.11401367 0.80217556 
-0.11352539 0.80219333 
-0.11303711 0.80221106 
-0.11254883 0.80222875 
-0.11206055 0.80224647 
-0.11157227 0.80226424 
-0.11108398 0.80228204 
-0.11059570 0.80229988 
-0.11010742 0.80231775 
-0.10961914 0.80233567 
-0.10913086 0.80235730 
-0.10864258 0.80238264 
-0.10815430 0.80240801 
-0.10766602 0.80243339 
-0.10717773 0.80245880 
-0.10668945 0.80248423 
-0.10620117 0.80250968 
-0.10571289 0.80253515 
-0.10522461 0.80256046 
-0.10473633 0.80258561 
-0.10424805 0.80261078 
-0.10375977 0.80263596 
-0.10327148 0.80266116 
-0.10278320 0.80268637 
-0.10229492 0.80271160 
-0.10180664 0.80273684 
-0.10131836 0.80276092 
-0.10083008 0.80278389 
-0.10034180 0.80280694 
-0.09985352 0.80283007 
-0.09936523 0.80285327 
-0.09887695 0.80287654 
-0.09838867 0.80289988 
-0.09790039 0.80292330 
-0.09741211 0.80294647 
-0.09692383 0.80296940 
-0.09643555 0.80299238 
-0.09594727 0.80301542 
-0.09545898 0.80303851 
-0.09497070 0.80306166 
-0.09448242 0.80308487 
-0.09399414 0.80310812 
-0.09350586 0.80313142 
-0.09301758 0.80315477 
-0.09252930 0.80317816 
-0.09204102 0.80320160 
-0.09155273 0.80322509 
-0.09106445 0.80324862 
-0.09057617 0.80327220 
-0.09008789 0.80329582 
-0.08959961 0.80331903 
-0.08911133 0.80334184 
-0.08862305 0.80336469 
-0.08813477 0.80338759 
-0.08764648 0.80341053 
-0.08715820 0.80343352 
-0.08666992 0.80345654 
-0.08618164 0.80347960 
-0.08569336 0.80350209 
-0.08520508 0.80352404 
-0.08471680 0.80354609 
-0.08422852 0.80356823 
-0.08374023 0.80359047 
-0.08325195 0.80361280 
-0.08276367 0.80363521 
-0.08227539 0.80365772 
-0.08178711 0.80367976 
-0.08129883 0.80370135 
-0.08081055 0.80372303 
-0.08032227 0.80374481 
-0.07983398 0.80376665 
-0.07934570 0.80378857 
-0.07885742 0.80381057 
-0.07836914 0.80383264 
-0.07788086 0.80385554 
-0.07739258 0.80387924 
-0.07690430 0.80390302 
-0.07641602 0.80392686 
-0.07592773 0.80395074 
-0.07543945 0.80397465 
-0.07495117 0.80399861 
-0.07446289 0.80402264 
-0.07397461 0.80404619 
-0.07348633 0.80406929 
-0.07299805 0.80409247 
-0.07250977 0.80411575 
-0.07202148 0.80413904 
-0.07153320 0.80416235 
-0.07104492 0.80418573 
-0.07055664 0.80420919 
-0.07006836 0.80423259 
-0.06958008 0.80425596 
-0.06909180 0.80427942 
-0.06860352 0.80430298 
-0.06811523 0.80432653 
-0.06762695 0.80435006 
-0.06713867 0.80437368 
-0.06665039 0.80439738 
-0.06616211 0.80442075 
-0.06567383 0.80444384 
-0.06518555 0.80446703 
-0.06469727 0.80449033 
-0.06420898 0.80451359 
-0.06372070 0.80453681 
-0.06323242 0.80456011 
-0.06274414 0.80458350 
-0.06225586 0.80460700 
-0.06176758 0.80463061 
-0.06127930 0.80465428 
-0.06079102 0.80467803 
-0.06030273 0.80470166 
-0.05981445 0.80472520 
-0.05932617 0.80474880 
-0.05883789 0.80477244 
-0.05834961 0.80479596 
-0.05786133 0.80481939 
-0.05737305 0.80484289 
-0.05688477 0.80486645 
-0.05639648 0.80488991 
-0.05590820 0.80491326 
-0.05541992 0.80493667 
-0.05493164 0.80496010 
-0.05444336 0.80498369 
-0.05395508 0.80500742 
-0.05346680 0.80503116 
-0.05297852 0.80505490 
-0.05249023 0.80507852 
-0.05200195 0.80510203 
-0.05151367 0.80512553 
-0.05102539 0.80514902 
-0.05053711 0.80517258 
-0.05004883 0.80519624 
-0.04956055 0.80521987 
-0.04907227 0.80524347 
-0.04858398 0.80526697 
-0.04809570 0.80529041 
-0.04760742 0.80531378 
-0.04711914 0.80533710 
-0.04663086 0.80535945 
-0.04614258 0.80538084 
-0.04565430 0.80540214 
-0.04516602 0.80542332 
-0.04467773 0.80544445 
-0.04418945 0.80546554 
-0.04370117 0.80548652 
-0.04321289 0.80550737 
-0.04272461 0.80552840 
-0.04223633 0.80554962 
-0.04174805 0.80557068 
-0.04125977 0.80559157 
-0.04077148 0.80561243 
-0.04028320 0.80563329 
-0.03979492 0.80565396 
-0.03930664 0.80567444 
-0.03881836 0.80569501 
-0.03833008 0.80571565 
-0.03784180 0.80573603 
-0.03735352 0.80575615 
-0.03686523 0.80577620 
-0.03637695 0.80579618 
-0.03588867 0.80581584 
-0.03540039 0.80583518 
-0.03491211 0.80585452 
-0.03442383 0.80587382 
-0.03393555 0.80589270 
-0.03344727 0.80591113 
-0.03295898 0.80592929 
-0.03247070 0.80594715 
-0.03198242 0.80596445 
-0.03149414 0.80598116 
-0.03100586 0.80599747 
-0.03051758 0.80601331 
-0.03002930 0.80602839 
-0.02954102 0.80604264 
-0.02905273 0.80605618 
-0.02856445 0.80606891 
-0.02807617 0.80608062 
-0.02758789 0.80609124 
-0.02709961 0.80610087 
-0.02661133 0.80610942 
-0.02612305 0.80611663 
-0.02563477 0.80612242 
-0.02514648 0.80612678 
-0.02465820 0.80612961 
-0.02416992 0.80613076 
-0.02368164 0.80613013 
-0.02319336 0.80612769 
-0.02270508 0.80612333 
-0.02221680 0.80611693 
-0.02172852 0.80610839 
-0.02124023 0.80609765 
-0.02075195 0.80608461 
-0.02026367 0.80606919 
-0.01977539 0.80605131 
-0.01928711 0.80603092 
-0.01879883 0.80600791 
-0.01831055 0.80598224 
-0.01782227 0.80595383 
-0.01733398 0.80592255 
-0.01684570 0.80588835 
-0.01635742 0.80585123 
-0.01586914 0.80581113 
-0.01538086 0.80570413 
-0.01489258 0.80553349 
-0.01440430 0.80536438 
-0.01391602 0.80519697 
-0.01342773 0.80503137 
-0.01293945 0.80486778 
-0.01245117 0.80470653 
-0.01196289 0.80454782 
-0.01147461 0.80439181 
-0.01098633 0.80423871 
-0.01049805 0.80408879 
-0.01000977 0.80394228 
-0.00952148 0.80379924 
-0.00903320 0.80365985 
-0.00854492 0.80352438 
-0.00805664 0.80339296 
-0.00756836 0.80319934 
-0.00708008 0.80295186 
-0.00659180 0.80272081 
-0.00610352 0.80250754 
-0.00561523 0.80231314 
-0.00512695 0.80213856 
-0.00463867 0.80198452 
-0.00415039 0.80185132 
-0.00366211 0.80161102 
-0.00317383 0.80130074 
-0.00268555 0.80106723 
-0.00219727 0.80091503 
-0.00170898 0.80063197 
-0.00122070 0.80039218 
-0.00073242 0.80011744 
-0.00024414 0.79995868 
0.00024414 0.83034579 
0.00073242 0.82988155 
0.00122070 0.82974605 
0.00170898 0.82955538 
0.00219727 0.82942187 
0.00268555 0.82916389 
0.00317383 0.82899016 
0.00366211 0.82890238 
0.00415039 0.82876713 
0.00463867 0.82853827 
0.00512695 0.82833215 
0.00561523 0.82814970 
0.00610352 0.82799133 
0.00659180 0.82785693 
0.00708008 0.82774588 
0.00756836 0.82765706 
0.00805664 0.82752667 
0.00854492 0.82734344 
0.00903320 0.82716627 
0.00952148 0.82699517 
0.01000977 0.82683008 
0.01049805 0.82667091 
0.01098633 0.82651751 
0.01147461 0.82636969 
0.01196289 0.82622716 
0.01245117 0.82608966 
0.01293945 0.82595693 
0.01342773 0.82582867 
0.01391602 0.82570455 
0.01440430 0.82558424 
0.01489258 0.82546741 
0.01538086 0.82535373 
0.01586914 0.82519462 
0.01635742 0.82498604 
0.01684570 0.82477503 
0.01733398 0.82456161 
0.01782227 0.82434582 
0.01831055 0.82412768 
0.01879883 0.82390723 
0.01928711 0.82368452 
0.01977539 0.82345953 
0.02026367 0.82323230 
0.02075195 0.82300292 
0.02124023 0.82277142 
0.02172852 0.82253785 
0.02221680 0.82230225 
0.02270508 0.82206466 
0.02319336 0.82182513 
0.02368164 0.82158362 
0.02416992 0.82134019 
0.02465820 0.82109494 
0.02514648 0.82084791 
0.02563477 0.82059916 
0.02612305 0.82034871 
0.02661133 0.82009662 
0.02709961 0.81984293 
0.02758789 0.81958764 
0.02807617 0.81933079 
0.02856445 0.81907246 
0.02905273 0.81881270 
0.02954102 0.81855153 
0.03002930 0.81828900 
0.03051758 0.81802515 
0.03100586 0.81776001 
0.03149414 0.81749361 
0.03198242 0.81722600 
0.03247070 0.81695720 
0.03295898 0.81668725 
0.03344727 0.81641619 
0.03393555 0.81614404 
0.03442383 0.81587083 
0.03491211 0.81559661 
0.03540039 0.81532135 
0.03588867 0.81504510 
0.03637695 0.81476790 
0.03686523 0.81448980 
0.03735352 0.81421080 
0.03784180 0.81393094 
0.03833008 0.81365024 
0.03881836 0.81336871 
0.03930664 0.81308634 
0.03979492 0.81280313 
0.04028320 0.81251916 
0.04077148 0.81223446 
0.04125977 0.81194905 
0.04174805 0.81166293 
0.04223633 0.81137614 
0.04272461 0.81108868 
0.04321289 0.81080056 
0.04370117 0.81051177 
0.04418945 0.81022237 
0.04467773 0.80993237 
0.04516602 0.80964179 
0.04565430 0.80935062 
0.04614258 0.80905890 
0.04663086 0.80876663 
0.04711914 0.80847487 
0.04760742 0.80818365 
0.04809570 0.80789191 
0.04858398 0.80759966 
0.04907227 0.80730691 
0.04956055 0.80701367 
0.05004883 0.80671996 
0.05053711 0.80642577 
0.05102539 0.80613111 
0.05151367 0.80583597 
0.05200195 0.80554038 
0.05249023 0.80524436 
0.05297852 0.80494791 
0.05346680 0.80465103 
0.05395508 0.80435374 
0.05444336 0.80405604 
0.05493164 0.80375789 
0.05541992 0.80345928 
0.05590820 0.80316028 
0.05639648 0.80286089 
0.05688477 0.80256112 
0.05737305 0.80226097 
0.05786133 0.80196045 
0.05834961 0.80165956 
0.05883789 0.80135829 
0.05932617 0.80105665 
0.05981445 0.80075464 
0.06030273 0.80045229 
0.06079102 0.80014958 
0.06127930 0.79984653 
0.06176758 0.79954314 
0.06225586 0.79923941 
0.06274414 0.79893535 
0.06323242 0.79863096 
0.06372070 0.79832624 
0.06420898 0.79802119 
0.06469727 0.79771582 
0.06518555 0.79741012 
0.06567383 0.79710410 
0.06616211 0.79679777 
0.06665039 0.79649110 
0.06713867 0.79618410 
0.06762695 0.79587678 
0.06811523 0.79556916 
0.06860352 0.79526122 
0.06909180 0.79495298 
0.06958008 0.79464443 
0.07006836 0.79433557 
0.07055664 0.79402635 
0.07104492 0.79371678 
0.07153320 0.79340691 
0.07202148 0.79309673 
0.07250977 0.79278626 
0.07299805 0.79247548 
0.07348633 0.79216440 
0.07397461 0.79185302 
0.07446289 0.79154133 
0.07495117 0.79122932 
0.07543945 0.79091701 
0.07592773 0.79060441 
0.07641602 0.79029150 
0.07690430 0.78997830 
0.07739258 0.78966479 
0.07788086 0.78935099 
0.07836914 0.78903799 
0.07885742 0.78872578 
0.07934570 0.78841327 
0.07983398 0.78810046 
0.08032227 0.78778734 
0.08081055 0.78747392 
0.08129883 0.78716020 
0.08178711 0.78684618 
0.08227539 0.78653184 
0.08276367 0.78621717 
0.08325195 0.78590221 
0.08374023 0.78558693 
0.08422852 0.78527135 
0.08471680 0.78495546 
0.08520508 0.78463927 
0.08569336 0.78432276 
0.08618164 0.78400589 
0.08666992 0.78368866 
0.08715820 0.78337111 
0.08764648 0.78305326 
0.08813477 0.78273508 
0.08862305 0.78241659 
0.08911133 0.78209779 
0.08959961 0.78177866 
0.09008789 0.78145920 
0.09057617 0.78113940 
0.09106445 0.78081928 
0.09155273 0.78049883 
0.09204102 0.78017806 
0.09252930 0.77985696 
0.09301758 0.77953554 
0.09350586 0.77921378 
0.09399414 0.77889169 
0.09448242 0.77856926 
0.09497070 0.77824649 
0.09545898 0.77792339 
0.09594727 0.77759995 
0.09643555 0.77727618 
0.09692383 0.77695205 
0.09741211 0.77662759 
0.09790039 0.77630276 
0.09838867 0.77597756 
0.09887695 0.77565201 
0.09936523 0.77532611 
0.09985352 0.77499986 
0.10034180 0.77467325 
0.10083008 0.77434629 
0.10131836 0.77401896 
0.10180664 0.77369121 
0.10229492 0.77336304 
0.10278320 0.77303450 
0.10327148 0.77270559 
0.10375977 0.77237631 
0.10424805 0.77204666 
0.10473633 0.77171663 
0.10522461 0.77138622 
0.10571289 0.77105541 
0.10620117 0.77072420 
0.10668945 0.77039259 
0.10717773 0.77006060 
0.10766602 0.76972821 
0.10815430 0.76939543 
0.10864258 0.76906225 
0.10913086 0.76872866 
0.10961914 0.76839612 
0.11010742 0.76806462 
0.11059570 0.76773271 
0.11108398 0.76740039 
0.11157227 0.76706765 
0.11206055 0.76673449 
0.11254883 0.76640090 
0.11303711 0.76606688 
0.11352539 0.76573241 
0.11401367 0.76539749 
0.11450195 0.76506213 
0.11499023 0.76472632 
0.11547852 0.76439008 
0.11596680 0.76405338 
0.11645508 0.76371623 
0.11694336 0.76337863 
0.11743164 0.76304050 
0.11791992 0.76270185 
0.11840820 0.76236272 
0.11889648 0.76202312 
0.11938477 0.76168305 
0.11987305 0.76134250 
0.12036133 0.76100147 
0.12084961 0.76065994 
0.12133789 0.76031790 
0.12182617 0.75997535 
0.12231445 0.75963228 
0.12280273 0.75928871 
0.12329102 0.75894463 
0.12377930 0.75860004 
0.12426758 0.75825492 
0.12475586 0.75790928 
0.12524414 0.75756309 
0.12573242 0.75721636 
0.12622070 0.75686908 
0.12670898 0.75652125 
0.12719727 0.75617288 
0.12768555 0.75582396 
0.12817383 0.75547448 
0.12866211 0.75512442 
0.12915039 0.75477376 
0.12963867 0.75442251 
0.13012695 0.75407066 
0.13061523 0.75371822 
0.13110352 0.75336520 
0.13159180 0.75301158 
0.13208008 0.75265734 
0.13256836 0.75230249 
0.13305664 0.75194695 
0.13354492 0.75159072 
0.13403320 0.75123385 
0.13452148 0.75087634 
0.13500977 0.75051819 
0.13549805 0.75015940 
0.13598633 0.74979995 
0.13647461 0.74943983 
0.13696289 0.74907900 
0.13745117 0.74871747 
0.13793945 0.74835524 
0.13842773 0.74799231 
0.13891602 0.74762868 
0.13940430 0.74726436 
0.13989258 0.74689930 
0.14038086 0.74653351 
0.14086914 0.74616925 
0.14135742 0.74580652 
0.14184570 0.74544302 
0.14233398 0.74507876 
0.14282227 0.74471373 
0.14331055 0.74434793 
0.14379883 0.74398134 
0.14428711 0.74361393 
0.14477539 0.74324568 
0.14526367 0.74287657 
0.14575195 0.74250662 
0.14624023 0.74213582 
0.14672852 0.74176418 
0.14721680 0.74139169 
0.14770508 0.74101832 
0.14819336 0.74064404 
0.14868164 0.74026879 
0.14916992 0.73989254 
0.14965820 0.73951535 
0.15014648 0.73913722 
0.15063477 0.73875815 
0.15112305 0.73837814 
0.15161133 0.73799713 
0.15209961 0.73761513 
0.15258789 0.73723207 
0.15307617 0.73684794 
0.15356445 0.73646277 
0.15405273 0.73607653 
0.15454102 0.73568924 
0.15502930 0.73530089 
0.15551758 0.73491142 
0.15600586 0.73452081 
0.15649414 0.73412902 
0.15698242 0.73373603 
0.15747070 0.73334185 
0.15795898 0.73294645 
0.15844727 0.73254986 
0.15893555 0.73215205 
0.15942383 0.73175296 
0.15991211 0.73135258 
0.16040039 0.73095083 
0.16088867 0.73054771 
0.16137695 0.73014321 
0.16186523 0.72973732 
0.16235352 0.72933006 
0.16284180 0.72892139 
0.16333008 0.72851125 
0.16381836 0.72809960 
0.16430664 0.72768632 
0.16479492 0.72727140 
0.16528320 0.72685487 
0.16577148 0.72643672 
0.16625977 0.72601697 
0.16674805 0.72559558 
0.16723633 0.72517245 
0.16772461 0.72474755 
0.16821289 0.72432078 
0.16870117 0.72389211 
0.16918945 0.72346154 
0.16967773 0.72302902 
0.17016602 0.72259458 
0.17065430 0.72215817 
0.17114258 0.72171967 
0.17163086 0.72127902 
0.17211914 0.72083990 
0.17260742 0.72040224 
0.17309570 0.71996226 
0.17358398 0.71951989 
0.17407227 0.71907516 
0.17456055 0.71862799 
0.17504883 0.71817824 
0.17553711 0.71772582 
0.17602539 0.71727058 
0.17651367 0.71681246 
0.17700195 0.71635143 
0.17749023 0.71588742 
0.17797852 0.71542043 
0.17846680 0.71495038 
0.17895508 0.71447704 
0.17944336 0.71400031 
0.17993164 0.71351987 
0.18041992 0.71303559 
0.18090820 0.71254756 
0.18139648 0.71205563 
0.18188477 0.71155984 
0.18237305 0.71106003 
0.18286133 0.71055592 
0.18334961 0.71004733 
0.18383789 0.70953395 
0.18432617 0.70901559 
0.18481445 0.70849222 
0.18530273 0.70796363 
0.18579102 0.70742981 
0.18627930 0.70689052 
0.18676758 0.70634536 
0.18725586 0.70579405 
0.18774414 0.70523598 
0.18823242 0.70467084 
0.18872070 0.70409870 
0.18920898 0.70351920 
0.18969727 0.70293221 
0.19018555 0.70233736 
0.19067383 0.70173406 
0.19116211 0.70112182 
0.19165039 0.70049970 
0.19213867 0.69986713 
0.19262695 0.69922405 
0.19311523 0.69856984 
0.19360352 0.69790393 
0.19409180 0.69722550 
0.19458008 0.69653360 
0.19506836 0.69582723 
0.19555664 0.69510407 
0.19604492 0.69436282 
0.19653320 0.69360340 
0.19702148 0.69282428 
0.19750977 0.69202342 
0.19799805 0.69119870 
0.19848633 0.69034793 
0.19897461 0.68946833 
0.19946289 0.68855441 
0.19995117 0.68760235 
0.20043945 0.68660974 
0.20092773 0.68557177 
0.20141602 0.68448138 
0.20190430 0.68333300 
0.20239258 0.68212280 
0.20288086 0.68084919 
0.20336914 0.67952205 
0.20385742 0.67816719 
0.20434570 0.67684614 
0.20483398 0.67567831 
0.20532227 0.67484686 
0.20581055 0.67447757 
0.20629883 0.67443173 
0.20678711 0.67414005 
0.20727539 0.67303440 
0.20776367 0.67104760 
0.20825195 0.66860184 
0.20874023 0.66602715 
0.20922852 0.66329296 
0.20971680 0.66026981 
0.21020508 0.65692527 
0.21069336 0.65337999 
0.21118164 0.64975460 
0.21166992 0.64603064 
0.21215820 0.64216861 
0.21264648 0.63816006 
0.21313477 0.63400519 
0.21362305 0.62970295 
0.21411133 0.62523072 
0.21459961 0.62068790 
0.21508789 0.61618211 
0.21557617 0.61175587 
0.21606445 0.60728523 
0.21655273 0.60275168 
0.21704102 0.59811924 
0.21752930 0.59341156 
0.21801758 0.58857507 
0.21850586 0.58374035 
0.21899414 0.57904206 
0.21948242 0.57459471 
0.21997070 0.57021311 
0.22045898 0.56586399 
0.22094727 0.56166039 
0.22143555 0.55769973 
0.22192383 0.55380826 
0.22241211 0.55003138 
0.22290039 0.54661003 
0.22338867 0.54355049 
0.22387695 0.54050578 
0.22436523 0.53745865 
0.22485352 0.53473080 
0.22534180 0.53241364 
0.22583008 0.53021169 
0.22631836 0.52810184 
0.22680664 0.52632919 
0.22729492 0.52490155 
0.22778320 0.52348014 
0.22827148 0.52204780 
0.22875977 0.52079419 
0.22924805 0.51972929 
0.22973633 0.51860782 
0.23022461 0.51743754 
0.23071289 0.51641332 
0.23120117 0.51556895 
0.23168945 0.51472468 
0.23217773 0.51388572 
0.23266602 0.51306945 
0.23315430 0.51226847 
0.23364258 0.51149291 
0.23413086 0.51073974 
0.23461914 0.51010345 
0.23510742 0.50960257 
0.23559570 0.50916656 
0.23608398 0.50878317 
0.23657227 0.50830934 
0.23706055 0.50773634 
0.23754883 0.50720603 
0.23803711 0.50670551 
0.23852539 0.50628018 
0.23901367 0.50593903 
0.23950195 0.50563517 
0.23999023 0.50535319 
0.24047852 0.50496934 
0.24096680 0.50448351 
0.24145508 0.50401705 
0.24194336 0.50355993 
0.24243164 0.50315630 
0.24291992 0.50281011 
0.24340820 0.50248218 
0.24389648 0.50216490 
0.24438477 0.50181561 
0.24487305 0.50143400 
0.24536133 0.50107056 
0.24584961 0.50072267 
0.24633789 0.50038547 
0.24682617 0.50005137 
0.24731445 0.49973320 
0.24780273 0.49943019 
0.24829102 0.49914393 
0.24877930 0.49886880 
0.24926758 0.49861131 
0.24975586 0.49837216 
0.25024414 0.49817047 
0.25073242 0.49800693 
0.25122070 0.49787085 
0.25170898 0.49776308 
0.25219727 0.49768462 
0.25268555 0.49762595 
0.25317383 0.49758822 
0.25366211 0.49757194 
0.25415039 0.49749798 
0.25463867 0.49736203 
0.25512695 0.49724506 
0.25561523 0.49714767 
0.25610352 0.49705861 
0.25659180 0.49697145 
0.25708008 0.49689727 
0.25756836 0.49683638 
0.25805664 0.49678737 
0.25854492 0.49674945 
0.25903320 0.49672478 
0.25952148 0.49671353 
0.26000977 0.49669816 
0.26049805 0.49667473 
0.26098633 0.49665996 
0.26147461 0.49665390 
0.26196289 0.49660415 
0.26245117 0.49651112 
0.26293945 0.49642768 
0.26342773 0.49635395 
0.26391602 0.49627328 
0.26440430 0.49618445 
0.26489258 0.49610397 
0.26538086 0.49603194 
0.26586914 0.49596660 
0.26635742 0.49590793 
0.26684570 0.49585786 
0.26733398 0.49581644 
0.26782227 0.49577086 
0.26831055 0.49572090 
0.26879883 0.49567941 
0.26928711 0.49564644 
0.26977539 0.49561354 
0.27026367 0.49558002 
0.27075195 0.49555413 
0.27124023 0.49553590 
0.27172852 0.49551632 
0.27221680 0.49549572 
0.27270508 0.49548320 
0.27319336 0.49547878 
0.27368164 0.49545043 
0.27416992 0.49539603 
0.27465820 0.49534686 
0.27514648 0.49530298 
0.27563477 0.49525827 
0.27612305 0.49521322 
0.27661133 0.49517405 
0.27709961 0.49514082 
0.27758789 0.49511687 
0.27807617 0.49510050 
0.27856445 0.49508765 
0.27905273 0.49507838 
0.27954102 0.49506849 
0.28002930 0.49505846 
0.28051758 0.49505244 
0.28100586 0.49505048 
0.28149414 0.49505315 
0.28198242 0.49506041 
0.28247070 0.49507124 
0.28295898 0.49508567 
0.28344727 0.49510080 
0.28393555 0.49511700 
0.28442383 0.49513627 
0.28491211 0.49515816 
0.28540039 0.49518266 
0.28588867 0.49520699 
0.28637695 0.49522742 
0.28686523 0.49524167 
0.28735352 0.49524476 
0.28784180 0.49523292 
0.28833008 0.49520343 
0.28881836 0.49515111 
0.28930664 0.49502747 
0.28979492 0.49482868 
0.29028320 0.49459906 
0.29077148 0.49433957 
0.29125977 0.49405308 
0.29174805 0.49374580 
0.29223633 0.49343087 
0.29272461 0.49311425 
0.29321289 0.49279477 
0.29370117 0.49246665 
0.29418945 0.49212410 
0.29467773 0.49175100 
0.29516602 0.49131990 
0.29565430 0.49080481 
0.29614258 0.49019289 
0.29663086 0.48947210 
0.29711914 0.48862492 
0.29760742 0.48768392 
0.29809570 0.48672131 
0.29858398 0.48574616 
0.29907227 0.48474703 
0.29956055 0.48371901 
0.30004883 0.48266177 
0.30053711 0.48159589 
0.30102539 0.48055221 
0.30151367 0.47957102 
0.30200195 0.47865286 
0.30249023 0.47779154 
0.30297852 0.47692876 
0.30346680 0.47600308 
0.30395508 0.47495607 
0.30444336 0.47380351 
0.30493164 0.47259901 
0.30541992 0.47139585 
0.30590820 0.47021949 
0.30639648 0.46904861 
0.30688477 0.46785368 
0.30737305 0.46659471 
0.30786133 0.46524934 
0.30834961 0.46384862 
0.30883789 0.46249387 
0.30932617 0.46124437 
0.30981445 0.46008444 
0.31030273 0.45898090 
0.31079102 0.45789764 
0.31127930 0.45680975 
0.31176758 0.45571199 
0.31225586 0.45458539 
0.31274414 0.45336231 
0.31323242 0.45196810 
0.31372070 0.45034034 
0.31420898 0.44851688 
0.31469727 0.44663615 
0.31518555 0.44484176 
0.31567383 0.44315086 
0.31616211 0.44153038 
0.31665039 0.44000837 
0.31713867 0.43863131 
0.31762695 0.43737309 
0.31811523 0.43621430 
0.31860352 0.43511434 
0.31909180 0.43407886 
0.31958008 0.43306142 
0.32006836 0.43204228 
0.32055664 0.43100026 
0.32104492 0.42996695 
0.32153320 0.42889234 
0.32202148 0.42780484 
0.32250977 0.42687991 
0.32299805 0.42621085 
0.32348633 0.42569274 
0.32397461 0.42519431 
0.32446289 0.42471504 
0.32495117 0.42429571 
0.32543945 0.42394093 
0.32592773 0.42368000 
0.32641602 0.42352053 
0.32690430 0.42342782 
0.32739258 0.42336138 
0.32788086 0.42332076 
0.32836914 0.42323194 
0.32885742 0.42309389 
0.32934570 0.42295367 
0.32983398 0.42281230 
0.33032227 0.42267931 
0.33081055 0.42255757 
0.33129883 0.42243317 
0.33178711 0.42230611 
0.33227539 0.42218224 
0.33276367 0.42206258 
0.33325195 0.42194461 
0.33374023 0.42182931 
0.33422852 0.42171650 
0.33471680 0.42160245 
0.33520508 0.42148971 
0.33569336 0.42137873 
0.33618164 0.42126664 
0.33666992 0.42115322 
0.33715820 0.42104305 
0.33764648 0.42093653 
0.33813477 0.42082524 
0.33862305 0.42070797 
0.33911133 0.42059344 
0.33959961 0.42048178 
0.34008789 0.42036914 
0.34057617 0.42025448 
0.34106445 0.42014157 
0.34155273 0.42003047 
0.34204102 0.41991499 
0.34252930 0.41979490 
0.34301758 0.41967640 
0.34350586 0.41955955 
0.34399414 0.41944435 
0.34448242 0.41933084 
0.34497070 0.41921906 
0.34545898 0.41910905 
0.34594727 0.41899779 
0.34643555 0.41888544 
0.34692383 0.41877513 
0.34741211 0.41866689 
0.34790039 0.41855452 
0.34838867 0.41843752 
0.34887695 0.41832198 
0.34936523 0.41820793 
0.34985352 0.41809407 
0.35034180 0.41798047 
0.35083008 0.41786851 
0.35131836 0.41775820 
0.35180664 0.41764034 
0.35229492 0.41751429 
0.35278320 0.41738910 
0.35327148 0.41726480 
0.35375977 0.41714083 
0.35424805 0.41701725 
0.35473633 0.41689466 
0.35522461 0.41677309 
0.35571289 0.41664789 
0.35620117 0.41651890 
0.35668945 0.41639070 
0.35717773 0.41626331 
0.35766602 0.41613651 
0.35815430 0.41601032 
0.35864258 0.41588501 
0.35913086 0.41576061 
0.35961914 0.41563769 
0.36010742 0.41551590 
0.36059570 0.41539460 
0.36108398 0.41527380 
0.36157227 0.41515339 
0.36206055 0.41503340 
0.36254883 0.41491395 
0.36303711 0.41479506 
0.36352539 0.41467447 
0.36401367 0.41455227 
0.36450195 0.41443073 
0.36499023 0.41430990 
0.36547852 0.41418971 
0.36596680 0.41407021 
0.36645508 0.41395145 
0.36694336 0.41383346 
0.36743164 0.41370438 
0.36791992 0.41356371 
0.36840820 0.41342316 
0.36889648 0.41328273 
0.36938477 0.41314240 
0.36987305 0.41300217 
0.37036133 0.41286208 
0.37084961 0.41272213 
0.37133789 0.41258140 
0.37182617 0.41243990 
0.37231445 0.41229855 
0.37280273 0.41215737 
0.37329102 0.41201634 
0.37377930 0.41187546 
0.37426758 0.41173477 
0.37475586 0.41159425 
0.37524414 0.41145393 
0.37573242 0.41131381 
0.37622070 0.41117389 
0.37670898 0.41103419 
0.37719727 0.41089470 
0.37768555 0.41075544 
0.37817383 0.41061641 
0.37866211 0.41047764 
0.37915039 0.41033877 
0.37963867 0.41019981 
0.38012695 0.41006116 
0.38061523 0.40992282 
0.38110352 0.40978480 
0.38159180 0.40964712 
0.38208008 0.40950980 
0.38256836 0.40937285 
0.38305664 0.40922793 
0.38354492 0.40907487 
0.38403320 0.40892197 
0.38452148 0.40876925 
0.38500977 0.40861670 
0.38549805 0.40846434 
0.38598633 0.40831218 
0.38647461 0.40816024 
0.38696289 0.40800837 
0.38745117 0.40785659 
0.38793945 0.40770505 
0.38842773 0.40755379 
0.38891602 0.40740279 
0.38940430 0.40725210 
0.38989258 0.40710172 
0.39038086 0.40695168 
0.39086914 0.40684391 
0.39135742 0.40677820 
0.39184570 0.40671256 
0.39233398 0.40664699 
0.39282227 0.40658150 
0.39331055 0.40651609 
0.39379883 0.40645075 
0.39428711 0.40638550 
0.39477539 0.40632027 
0.39526367 0.40625507 
0.39575195 0.40618996 
0.39624023 0.40612495 
0.39672852 0.40606004 
0.39721680 0.40599524 
0.39770508 0.40593054 
0.39819336 0.40586595 
0.39868164 0.40579719 
0.39916992 0.40572419 
0.39965820 0.40565122 
0.40014648 0.40557827 
0.40063477 0.40550534 
0.40112305 0.40543244 
0.40161133 0.40535957 
0.40209961 0.40528672 
0.40258789 0.40521388 
0.40307617 0.40514105 
0.40356445 0.40506824 
0.40405273 0.40499547 
0.40454102 0.40492274 
0.40502930 0.40485004 
0.40551758 0.40477738 
0.40600586 0.40470475 
0.40649414 0.40463217 
0.40698242 0.40455963 
0.40747070 0.40448714 
0.40795898 0.40441469 
0.40844727 0.40434230 
0.40893555 0.40426995 
0.40942383 0.40419766 
0.40991211 0.40412543 
0.41040039 0.40405325 
0.41088867 0.40398113 
0.41137695 0.40390907 
0.41186523 0.40383709 
0.41235352 0.40376518 
0.41284180 0.40369335 
0.41333008 0.40362160 
0.41381836 0.40354995 
0.41430664 0.40347653 
0.41479492 0.40340133 
0.41528320 0.40332620 
0.41577148 0.40325116 
0.41625977 0.40317622 
0.41674805 0.40310137 
0.41723633 0.40302662 
0.41772461 0.40295199 
0.41821289 0.40287748 
0.41870117 0.40280309 
0.41918945 0.40272885 
0.41967773 0.40265476 
0.42016602 0.40258084 
0.42065430 0.40250709 
0.42114258 0.40243355 
0.42163086 0.40236023 
0.42211914 0.40231154 
0.42260742 0.40228731 
0.42309570 0.40226310 
0.42358398 0.40223889 
0.42407227 0.40221470 
0.42456055 0.40219052 
0.42504883 0.40216635 
0.42553711 0.40214219 
0.42602539 0.40211805 
0.42651367 0.40209391 
0.42700195 0.40206979 
0.42749023 0.40204569 
0.42797852 0.40202159 
0.42846680 0.40199752 
0.42895508 0.40197346 
0.42944336 0.40194941 
0.42993164 0.40192462 
0.43041992 0.40189907 
0.43090820 0.40187352 
0.43139648 0.40184799 
0.43188477 0.40182246 
0.43237305 0.40179694 
0.43286133 0.40177144 
0.43334961 0.40174593 
0.43383789 0.40172044 
0.43432617 0.40169496 
0.43481445 0.40166949 
0.43530273 0.40164403 
0.43579102 0.40161858 
0.43627930 0.40159315 
0.43676758 0.40156772 
0.43725586 0.40154231 
0.43774414 0.40151692 
0.43823242 0.40149154 
0.43872070 0.40146617 
0.43920898 0.40144082 
0.43969727 0.40141549 
0.44018555 0.40139018 
0.44067383 0.40136488 
0.44116211 0.40133961 
0.44165039 0.40131436 
0.44213867 0.40128913 
0.44262695 0.40126392 
0.44311523 0.40123874 
0.44360352 0.40121359 
0.44409180 0.40118846 
0.44458008 0.40116337 
0.44506836 0.40113831 
0.44555664 0.40111298 
0.44604492 0.40108737 
0.44653320 0.40106180 
0.44702148 0.40103626 
0.44750977 0.40101076 
0.44799805 0.40098531 
0.44848633 0.40095990 
0.44897461 0.40093455 
0.44946289 0.40090924 
0.44995117 0.40088400 
0.45043945 0.40085882 
0.45092773 0.40083371 
0.45141602 0.40080867 
0.45190430 0.40078372 
0.45239258 0.40075886 
0.45288086 0.40073410 
0.45336914 0.40071788 
0.45385742 0.40071013 
0.45434570 0.40070238 
0.45483398 0.40069463 
0.45532227 0.40068689 
0.45581055 0.40067914 
0.45629883 0.40067140 
0.45678711 0.40066367 
0.45727539 0.40065593 
0.45776367 0.40064820 
0.45825195 0.40064047 
0.45874023 0.40063274 
0.45922852 0.40062501 
0.45971680 0.40061729 
0.46020508 0.40060957 
0.46069336 0.40060186 
0.46118164 0.40059402 
0.46166992 0.40058606 
0.46215820 0.40057810 
0.46264648 0.40057014 
0.46313477 0.40056218 
0.46362305 0.40055423 
0.46411133 0.40054628 
0.46459961 0.40053833 
0.46508789 0.40053039 
0.46557617 0.40052244 
0.46606445 0.40051451 
0.46655273 0.40050657 
0.46704102 0.40049864 
0.46752930 0.40049071 
0.46801758 0.40048279 
0.46850586 0.40047487 
0.46899414 0.40046695 
0.46948242 0.40045904 
0.46997070 0.40045113 
0.47045898 0.40044323 
0.47094727 0.40043533 
0.47143555 0.40042744 
0.47192383 0.40041956 
0.47241211 0.40041168 
0.47290039 0.40040380 
0.47338867 0.40039594 
0.47387695 0.40038808 
0.47436523 0.40038023 
0.47485352 0.40037238 
0.47534180 0.40036455 
0.47583008 0.40035672 
0.47631836 0.40034891 
0.47680664 0.40034105 
0.47729492 0.40033316 
0.47778320 0.40032527 
0.47827148 0.40031740 
0.47875977 0.40030954 
0.47924805 0.40030169 
0.47973633 0.40029386 
0.48022461 0.40028605 
0.48071289 0.40027825 
0.48120117 0.40027047 
0.48168945 0.40026271 
0.48217773 0.40025498 
0.48266602 0.40024727 
0.48315430 0.40023958 
0.48364258 0.40023193 
0.48413086 0.40022431 
0.48461914 0.40021930 
0.48510742 0.40021689 
0.48559570 0.40021448 
0.48608398 0.40021207 
0.48657227 0.40020966 
0.48706055 0.40020725 
0.48754883 0.40020484 
0.48803711 0.40020243 
0.48852539 0.40020003 
0.48901367 0.40019762 
0.48950195 0.40019521 
0.48999023 0.40019281 
0.49047852 0.40019040 
0.49096680 0.40018799 
0.49145508 0.40018559 
0.49194336 0.40018319 
0.49243164 0.40018076 
0.49291992 0.40017832 
0.49340820 0.40017587 
0.49389648 0.40017343 
0.49438477 0.40017099 
0.49487305 0.40016855 
0.49536133 0.40016610 
0.49584961 0.40016366 
0.49633789 0.40016122 
0.49682617 0.40015878 
0.49731445 0.40015634 
0.49780273 0.40015391 
0.49829102 0.40015147 
0.49877930 0.40014903 
0.49926758 0.40014660 
0.49975586 0.40014416 
0.50024414 0.40014173 
0.50073242 0.40013930 
0.50122070 0.40013687 
0.50170898 0.40013444 
0.50219727 0.40013201 
0.50268555 0.40012958 
0.50317383 0.40012715 
0.50366211 0.40012473 
0.50415039 0.40012230 
0.50463867 0.40011988 
0.50512695 0.40011746 
0.50561523 0.40011504 
0.50610352 0.40011263 
0.50659180 0.40011021 
0.50708008 0.40010780 
0.50756836 0.40010539 
0.50805664 0.40010297 
0.50854492 0.40010055 
0.50903320 0.40009814 
0.50952148 0.40009572 
0.51000977 0.40009331 
0.51049805 0.40009090 
0.51098633 0.40008850 
0.51147461 0.40008609 
0.51196289 0.40008370 
0.51245117 0.40008131 
0.51293945 0.40007892 
0.51342773 0.40007654 
0.51391602 0.40007416 
0.51440430 0.40007180 
0.51489258 0.40006944 
0.51538086 0.40006708 
0.51586914 0.40006554 
0.51635742 0.40006480 
0.51684570 0.40006406 
0.51733398 0.40006333 
0.51782227 0.40006259 
0.51831055 0.40006185 
0.51879883 0.40006111 
0.51928711 0.40006037 
0.51977539 0.40005963 
0.52026367 0.40005890 
0.52075195 0.40005816 
0.52124023 0.40005742 
0.52172852 0.40005668 
0.52221680 0.40005594 
0.52270508 0.40005521 
0.52319336 0.40005447 
0.52368164 0.40005373 
0.52416992 0.40005298 
0.52465820 0.40005224 
0.52514648 0.40005150 
0.52563477 0.40005075 
0.52612305 0.40005001 
0.52661133 0.40004927 
0.52709961 0.40004853 
0.52758789 0.40004778 
0.52807617 0.40004704 
0.52856445 0.40004630 
0.52905273 0.40004556 
0.52954102 0.40004481 
0.53002930 0.40004407 
0.53051758 0.40004333 
0.53100586 0.40004259 
0.53149414 0.40004185 
0.53198242 0.40004111 
0.53247070 0.40004037 
0.53295898 0.40003962 
0.53344727 0.40003888 
0.53393555 0.40003814 
0.53442383 0.40003740 
0.53491211 0.40003666 
0.53540039 0.40003592 
0.53588867 0.40003518 
0.53637695 0.40003445 
0.53686523 0.40003371 
0.53735352 0.40003297 
0.53784180 0.40003223 
0.53833008 0.40003149 
0.53881836 0.40003076 
0.53930664 0.40003002 
0.53979492 0.40002928 
0.54028320 0.40002854 
0.54077148 0.40002781 
0.54125977 0.40002707 
0.54174805 0.40002634 
0.54223633 0.40002560 
0.54272461 0.40002487 
0.54321289 0.40002413 
0.54370117 0.40002340 
0.54418945 0.40002267 
0.54467773 0.40002194 
0.54516602 0.40002121 
0.54565430 0.40002048 
0.54614258 0.40001976 
0.54663086 0.40001903 
0.54711914 0.40001857 
0.54760742 0.40001835 
0.54809570 0.40001813 
0.54858398 0.40001792 
0.54907227 0.40001770 
0.54956055 0.40001748 
0.55004883 0.40001727 
0.55053711 0.40001705 
0.55102539 0.40001684 
0.55151367 0.40001662 
0.55200195 0.40001640 
0.55249023 0.40001619 
0.55297852 0.40001597 
0.55346680 0.40001576 
0.55395508 0.40001554 
0.55444336 0.40001532 
0.55493164 0.40001511 
0.55541992 0.40001489 
0.55590820 0.40001467 
0.55639648 0.40001446 
0.55688477 0.40001424 
0.55737305 0.40001403 
0.55786133 0.40001381 
0.55834961 0.40001359 
0.55883789 0.40001338 
0.55932617 0.40001316 
0.55981445 0.40001294 
0.56030273 0.40001273 
0.56079102 0.40001251 
0.56127930 0.40001229 
0.56176758 0.40001208 
0.56225586 0.40001186 
0.56274414 0.40001164 
0.56323242 0.40001143 
0.56372070 0.40001121 
0.56420898 0.40001100 
0.56469727 0.40001078 
0.56518555 0.40001056 
0.56567383 0.40001035 
0.56616211 0.40001013 
0.56665039 0.40000992 
0.56713867 0.40000970 
0.56762695 0.40000948 
0.56811523 0.40000927 
0.56860352 0.40000905 
0.56909180 0.40000884 
0.56958008 0.40000862 
0.57006836 0.40000840 
0.57055664 0.40000819 
0.57104492 0.40000797 
0.57153320 0.40000776 
0.57202148 0.40000754 
0.57250977 0.40000733 
0.57299805 0.40000711 
0.57348633 0.40000690 
0.57397461 0.40000668 
0.57446289 0.40000647 
0.57495117 0.40000625 
0.57543945 0.40000604 
0.57592773 0.40000582 
0.57641602 0.40000561 
0.57690430 0.40000540 
0.57739258 0.40000518 
0.57788086 0.40000497 
0.57836914 0.40000483 
0.57885742 0.40000478 
0.57934570 0.40000472 
0.57983398 0.40000466 
0.58032227 0.40000460 
0.58081055 0.40000454 
0.58129883 0.40000448 
0.58178711 0.40000443 
0.58227539 0.40000437 
0.58276367 0.40000431 
0.58325195 0.40000425 
0.58374023 0.40000419 
0.58422852 0.40000413 
0.58471680 0.40000408 
0.58520508 0.40000402 
0.58569336 0.40000396 
0.58618164 0.40000390 
0.58666992 0.40000384 
0.58715820 0.40000378 
0.58764648 0.40000373 
0.58813477 0.40000367 
0.58862305 0.40000361 
0.58911133 0.40000355 
0.58959961 0.40000349 
0.59008789 0.40000344 
0.59057617 0.40000338 
0.59106445 0.40000332 
0.59155273 0.40000326 
0.59204102 0.40000320 
0.59252930 0.40000314 
0.59301758 0.40000309 
0.59350586 0.40000303 
0.59399414 0.40000297 
0.59448242 0.40000291 
0.59497070 0.40000285 
0.59545898 0.40000279 
0.59594727 0.40000274 
0.59643555 0.40000268 
0.59692383 0.40000262 
0.59741211 0.40000256 
0.59790039 0.40000250 
0.59838867 0.40000245 
0.59887695 0.40000239 
0.59936523 0.40000233 
0.59985352 0.40000227 
0.60034180 0.40000221 
0.60083008 0.40000215 
0.60131836 0.40000210 
0.60180664 0.40000204 
0.60229492 0.40000198 
0.60278320 0.40000192 
0.60327148 0.40000186 
0.60375977 0.40000181 
0.60424805 0.40000175 
0.60473633 0.40000169 
0.60522461 0.40000163 
0.60571289 0.40000157 
0.60620117 0.40000152 
0.60668945 0.40000146 
0.60717773 0.40000140 
0.60766602 0.40000134 
0.60815430 0.40000128 
0.60864258 0.40000123 
0.60913086 0.40000117 
0.60961914 0.40000113 
0.61010742 0.40000112 
0.61059570 0.40000110 
0.61108398 0.40000109 
0.61157227 0.40000108 
0.61206055 0.40000106 
0.61254883 0.40000105 
0.61303711 0.40000103 
0.61352539 0.40000102 
0.61401367 0.40000101 
0.61450195 0.40000099 
0.61499023 0.40000098 
0.61547852 0.40000096 
0.61596680 0.40000095 
0.61645508 0.40000093 
0.61694336 0.40000092 
0.61743164 0.40000091 
0.61791992 0.40000089 
0.61840820 0.40000088 
0.61889648 0.40000086 
0.61938477 0.40000085 
0.61987305 0.40000084 
0.62036133 0.40000082 
0.62084961 0.40000081 
0.62133789 0.40000079 
0.62182617 0.40000078 
0.62231445 0.40000077 
0.62280273 0.40000075 
0.62329102 0.40000074 
0.62377930 0.40000072 
0.62426758 0.40000071 
0.62475586 0.40000069 
0.62524414 0.40000068 
0.62573242 0.40000067 
0.62622070 0.40000065 
0.62670898 0.40000064 
0.62719727 0.40000062 
0.62768555 0.40000061 
0.62817383 0.40000060 
0.62866211 0.40000058 
0.62915039 0.40000057 
0.62963867 0.40000055 
0.63012695 0.40000054 
0.63061523 0.40000053 
0.63110352 0.40000051 
0.63159180 0.40000050 
0.63208008 0.40000048 
0.63256836 0.40000047 
0.63305664 0.40000045 
0.63354492 0.40000044 
0.63403320 0.40000043 
0.63452148 0.40000041 
0.63500977 0.40000040 
0.63549805 0.40000038 
0.63598633 0.40000037 
0.63647461 0.40000036 
0.63696289 0.40000034 
0.63745117 0.40000033 
0.63793945 0.40000031 
0.63842773 0.40000030 
0.63891602 0.40000029 
0.63940430 0.40000027 
0.63989258 0.40000026 
0.64038086 0.40000024 
0.64086914 0.40000024 
0.64135742 0.40000023 
0.64184570 0.40000023 
0.64233398 0.40000023 
0.64282227 0.40000022 
0.64331055 0.40000022 
0.64379883 0.40000022 
0.64428711 0.40000021 
0.64477539 0.40000021 
0.64526367 0.40000021 
0.64575195 0.40000020 
0.64624023 0.40000020 
0.64672852 0.40000020 
0.64721680 0.40000020 
0.64770508 0.40000019 
0.64819336 0.40000019 
0.64868164 0.40000019 
0.64916992 0.40000018 
0.64965820 0.40000018 
0.65014648 0.40000018 
0.65063477 0.40000018 
0.65112305 0.40000017 
0.65161133 0.40000017 
0.65209961 0.40000017 
0.65258789 0.40000016 
0.65307617 0.40000016 
0.65356445 0.40000016 
0.65405273 0.40000015 
0.65454102 0.40000015 
0.65502930 0.40000015 
0.65551758 0.40000014 
0.65600586 0.40000014 
0.65649414 0.40000014 
0.65698242 0.40000014 
0.65747070 0.40000013 
0.65795898 0.40000013 
0.65844727 0.40000013 
0.65893555 0.40000012 
0.65942383 0.40000012 
0.65991211 0.40000012 
0.66040039 0.40000011 
0.66088867 0.40000011 
0.66137695 0.40000011 
0.66186523 0.40000011 
0.66235352 0.40000010 
0.66284180 0.40000010 
0.66333008 0.40000010 
0.66381836 0.40000009 
0.66430664 0.40000009 
0.66479492 0.40000009 
0.66528320 0.40000008 
0.66577148 0.40000008 
0.66625977 0.40000008 
0.66674805 0.40000008 
0.66723633 0.40000007 
0.66772461 0.40000007 
0.66821289 0.40000007 
0.66870117 0.40000006 
0.66918945 0.40000006 
0.66967773 0.40000006 
0.67016602 0.40000005 
0.67065430 0.40000005 
0.67114258 0.40000005 
0.67163086 0.40000004 
0.67211914 0.40000005 
0.67260742 0.40000004 
0.67309570 0.40000004 
0.67358398 0.40000004 
0.67407227 0.40000004 
0.67456055 0.40000004 
0.67504883 0.40000004 
0.67553711 0.40000004 
0.67602539 0.40000004 
0.67651367 0.40000004 
0.67700195 0.40000004 
0.67749023 0.40000004 
0.67797852 0.40000004 
0.67846680 0.40000004 
0.67895508 0.40000003 
0.67944336 0.40000003 
0.67993164 0.40000003 
0.68041992 0.40000003 
0.68090820 0.40000003 
0.68139648 0.40000003 
0.68188477 0.40000003 
0.68237305 0.40000003 
0.68286133 0.40000003 
0.68334961 0.40000003 
0.68383789 0.40000003 
0.68432617 0.40000003 
0.68481445 0.40000003 
0.68530273 0.40000003 
0.68579102 0.40000002 
0.68627930 0.40000003 
0.68676758 0.40000002 
0.68725586 0.40000002 
0.68774414 0.40000002 
0.68823242 0.40000002 
0.68872070 0.40000002 
0.68920898 0.40000002 
0.68969727 0.40000002 
0.69018555 0.40000002 
0.69067383 0.40000002 
0.69116211 0.40000002 
0.69165039 0.40000002 
0.69213867 0.40000002 
0.69262695 0.40000002 
0.69311523 0.40000002 
0.69360352 0.40000001 
0.69409180 0.40000001 
0.69458008 0.40000002 
0.69506836 0.40000001 
0.69555664 0.40000002 
0.69604492 0.40000002 
0.69653320 0.40000001 
0.69702148 0.40000002 
0.69750977 0.40000001 
0.69799805 0.40000002 
0.69848633 0.40000001 
0.69897461 0.40000001 
0.69946289 0.40000000 
0.69995117 0.40000002 
0.70043945 0.40000001 
0.70092773 0.40000001 
0.70141602 0.40000001 
0.70190430 0.40000000 
0.70239258 0.40000002 
0.70288086 0.40000000 
0.70336914 0.40000001 
0.70385742 0.40000000 
0.70434570 0.40000001 
0.70483398 0.40000001 
0.70532227 0.40000000 
0.70581055 0.40000001 
0.70629883 0.40000000 
0.70678711 0.40000000 
0.70727539 0.40000001 
0.70776367 0.40000000 
0.70825195 0.40000001 
0.70874023 0.40000001 
0.70922852 0.40000001 
0.70971680 0.40000000 
0.71020508 0.40000001 
0.71069336 0.40000001 
0.71118164 0.40000000 
0.71166992 0.40000000 
0.71215820 0.40000000 
0.71264648 0.40000001 
0.71313477 0.40000000 
0.71362305 0.40000000 
0.71411133 0.40000001 
0.71459961 0.40000000 
0.71508789 0.40000001 
0.71557617 0.40000000 
0.71606445 0.40000000 
0.71655273 0.40000001 
0.71704102 0.40000000 
0.71752930 0.40000000 
0.71801758 0.40000001 
0.71850586 0.40000000 
0.71899414 0.40000000 
0.71948242 0.40000000 
0.71997070 0.40000000 
0.72045898 0.40000001 
0.72094727 0.40000001 
0.72143555 0.40000000 
0.72192383 0.40000001 
0.72241211 0.40000001 
0.72290039 0.40000001 
0.72338867 0.40000001 
0.72387695 0.40000001 
0.72436523 0.40000000 
0.72485352 0.40000000 
0.72534180 0.40000000 
0.72583008 0.40000000 
0.72631836 0.40000000 
0.72680664 0.40000001 
0.72729492 0.40000001 
0.72778320 0.40000000 
0.72827148 0.40000001 
0.72875977 0.40000000 
0.72924805 0.40000000 
0.72973633 0.40000000 
0.73022461 0.40000000 
0.73071289 0.40000000 
0.73120117 0.40000000 
0.73168945 0.40000000 
0.73217773 0.40000001 
0.73266602 0.40000001 
0.73315430 0.40000001 
0.73364258 0.40000001 
0.73413086 0.40000000 
0.73461914 0.40000001 
0.73510742 0.40000001 
0.73559570 0.40000000 
0.73608398 0.40000000 
0.73657227 0.40000000 
0.73706055 0.40000001 
0.73754883 0.40000000 
0.73803711 0.40000000 
0.73852539 0.40000001 
0.73901367 0.40000001 
0.73950195 0.40000001 
0.73999023 0.40000002 
0.74047852 0.40000000 
0.74096680 0.40000000 
0.74145508 0.40000001 
0.74194336 0.40000001 
0.74243164 0.40000001 
0.74291992 0.40000001 
0.74340820 0.40000000 
0.74389648 0.40000000 
0.74438477 0.40000000 
0.74487305 0.40000000 
0.74536133 0.40000000 
0.74584961 0.40000001 
0.74633789 0.40000001 
0.74682617 0.40000000 
0.74731445 0.40000000 
0.74780273 0.40000000 
0.74829102 0.40000000 
0.74877930 0.40000000 
0.74926758 0.40000000 
0.74975586 0.40000001 
0.75024414 0.40000000 
0.75073242 0.40000000 
0.75122070 0.40000000 
0.75170898 0.40000000 
0.75219727 0.40000000 
0.75268555 0.40000000 
0.75317383 0.40000000 
0.75366211 0.40000000 
0.75415039 0.40000001 
0.75463867 0.40000001 
0.75512695 0.40000000 
0.75561523 0.40000000 
0.75610352 0.40000000 
0.75659180 0.40000000 
0.75708008 0.40000000 
0.75756836 0.40000001 
0.75805664 0.40000001 
0.75854492 0.40000000 
0.75903320 0.40000000 
0.75952148 0.40000001 
0.76000977 0.40000000 
0.76049805 0.40000000 
0.76098633 0.40000000 
0.76147461 0.40000000 
0.76196289 0.40000001 
0.76245117 0.40000000 
0.76293945 0.40000000 
0.76342773 0.40000001 
0.76391602 0.40000000 
0.76440430 0.40000000 
0.76489258 0.40000000 
0.76538086 0.40000000 
0.76586914 0.40000000 
0.76635742 0.40000001 
0.76684570 0.40000000 
0.76733398 0.40000001 
0.76782227 0.40000000 
0.76831055 0.40000001 
0.76879883 0.40000001 
0.76928711 0.40000000 
0.76977539 0.40000001 
0.77026367 0.40000001 
0.77075195 0.40000001 
0.77124023 0.40000000 
0.77172852 0.40000002 
0.77221680 0.40000001 
0.77270508 0.40000001 
0.77319336 0.40000001 
0.77368164 0.40000000 
0.77416992 0.40000001 
0.77465820 0.40000002 
0.77514648 0.40000001 
0.77563477 0.40000000 
0.77612305 0.40000000 
0.77661133 0.40000001 
0.77709961 0.40000001 
0.77758789 0.40000001 
0.77807617 0.40000000 
0.77856445 0.40000001 
0.77905273 0.40000000 
0.77954102 0.40000001 
0.78002930 0.40000000 
0.78051758 0.40000001 
0.78100586 0.40000001 
0.78149414 0.40000000 
0.78198242 0.40000000 
0.78247070 0.40000001 
0.78295898 0.40000001 
0.78344727 0.40000000 
0.78393555 0.40000001 
0.78442383 0.40000001 
0.78491211 0.40000001 
0.78540039 0.40000000 
0.78588867 0.40000000 
0.78637695 0.40000001 
0.78686523 0.40000000 
0.78735352 0.40000001 
0.78784180 0.40000001 
0.78833008 0.40000001 
0.78881836 0.40000001 
0.78930664 0.40000000 
0.78979492 0.40000001 
0.79028320 0.40000001 
0.79077148 0.40000001 
0.79125977 0.40000000 
0.79174805 0.40000001 
0.79223633 0.40000000 
0.79272461 0.40000001 
0.79321289 0.40000000 
0.79370117 0.40000001 
0.79418945 0.40000000 
0.79467773 0.40000001 
0.79516602 0.40000001 
0.79565430 0.40000000 
0.79614258 0.40000001 
0.79663086 0.40000001 
0.79711914 0.40000000 
0.79760742 0.40000000 
0.79809570 0.40000000 
0.79858398 0.40000000 
0.79907227 0.40000001 
0.79956055 0.40000000 
0.80004883 0.40000000 
0.80053711 0.40000001 
0.80102539 0.40000001 
0.80151367 0.40000000 
0.80200195 0.40000000 
0.80249023 0.40000001 
0.80297852 0.40000000 
0.80346680 0.40000001 
0.80395508 0.40000000 
0.80444336 0.40000000 
0.80493164 0.40000000 
0.80541992 0.40000001 
0.80590820 0.40000000 
0.80639648 0.40000000 
0.80688477 0.40000000 
0.80737305 0.40000000 
0.80786133 0.40000000 
0.80834961 0.40000000 
0.80883789 0.40000000 
0.80932617 0.40000000 
0.80981445 0.40000000 
0.81030273 0.40000000 
0.81079102 0.40000000 
0.81127930 0.40000001 
0.81176758 0.40000000 
0.81225586 0.40000001 
0.81274414 0.40000000 
0.81323242 0.40000001 
0.81372070 0.40000000 
0.81420898 0.40000001 
0.81469727 0.40000000 
0.81518555 0.40000000 
0.81567383 0.40000001 
0.81616211 0.40000001 
0.81665039 0.40000000 
0.81713867 0.40000001 
0.81762695 0.40000000 
0.81811523 0.40000000 
0.81860352 0.40000000 
0.81909180 0.40000000 
0.81958008 0.40000000 
0.82006836 0.40000001 
0.82055664 0.40000000 
0.82104492 0.40000001 
0.82153320 0.40000001 
0.82202148 0.40000000 
0.82250977 0.40000000 
0.82299805 0.40000001 
0.82348633 0.40000000 
0.82397461 0.40000001 
0.82446289 0.40000000 
0.82495117 0.40000000 
0.82543945 0.40000001 
0.82592773 0.40000000 
0.82641602 0.40000000 
0.82690430 0.40000000 
0.82739258 0.40000000 
0.82788086 0.40000000 
0.82836914 0.40000001 
0.82885742 0.40000002 
0.82934570 0.40000002 
0.82983398 0.40000001 
0.83032227 0.40000001 
0.83081055 0.40000000 
0.83129883 0.40000000 
0.83178711 0.40000001 
0.83227539 0.40000001 
0.83276367 0.40000001 
0.83325195 0.40000001 
0.83374023 0.40000001 
0.83422852 0.40000000 
0.83471680 0.40000001 
0.83520508 0.40000000 
0.83569336 0.40000000 
0.83618164 0.40000000 
0.83666992 0.40000000 
0.83715820 0.40000000 
0.83764648 0.40000000 
0.83813477 0.40000001 
0.83862305 0.40000000 
0.83911133 0.40000000 
0.83959961 0.40000000 
0.84008789 0.40000000 
0.84057617 0.40000000 
0.84106445 0.40000001 
0.84155273 0.40000000 
0.84204102 0.40000000 
0.84252930 0.40000000 
0.84301758 0.40000000 
0.84350586 0.40000000 
0.84399414 0.40000000 
0.84448242 0.40000000 
0.84497070 0.40000000 
0.84545898 0.40000001 
0.84594727 0.40000001 
0.84643555 0.40000001 
0.84692383 0.40000001 
0.84741211 0.40000002 
0.84790039 0.40000001 
0.84838867 0.40000002 
0.84887695 0.40000001 
0.84936523 0.40000002 
0.84985352 0.40000001 
0.85034180 0.40000000 
0.85083008 0.40000001 
0.85131836 0.40000001 
0.85180664 0.40000000 
0.85229492 0.40000001 
0.85278320 0.40000000 
0.85327148 0.40000000 
0.85375977 0.40000000 
0.85424805 0.40000000 
0.85473633 0.40000000 
0.85522461 0.40000000 
0.85571289 0.40000000 
0.85620117 0.40000000 
0.85668945 0.40000000 
0.85717773 0.40000000 
0.85766602 0.40000000 
0.85815430 0.40000000 
0.85864258 0.40000000 
0.85913086 0.40000002 
0.85961914 0.40000002 
0.86010742 0.40000002 
0.86059570 0.40000002 
0.86108398 0.40000002 
0.86157227 0.40000002 
0.86206055 0.40000002 
0.86254883 0.40000002 
0.86303711 0.40000002 
0.86352539 0.40000002 
0.86401367 0.40000002 
0.86450195 0.40000002 
0.86499023 0.40000002 
0.86547852 0.40000002 
0.86596680 0.40000002 
0.86645508 0.40000002 
0.86694336 0.40000002 
0.86743164 0.40000003 
0.86791992 0.40000002 
0.86840820 0.40000003 
0.86889648 0.40000003 
0.86938477 0.40000003 
0.86987305 0.40000002 
0.87036133 0.40000003 
0.87084961 0.40000003 
0.87133789 0.40000003 
0.87182617 0.40000003 
0.87231445 0.40000003 
0.87280273 0.40000003 
0.87329102 0.40000003 
0.87377930 0.40000003 
0.87426758 0.40000003 
0.87475586 0.40000003 
0.87524414 0.40000003 
0.87573242 0.40000003 
0.87622070 0.40000003 
0.87670898 0.40000003 
0.87719727 0.40000003 
0.87768555 0.40000003 
0.87817383 0.40000003 
0.87866211 0.40000003 
0.87915039 0.40000003 
0.87963867 0.40000004 
0.88012695 0.40000004 
0.88061523 0.40000004 
0.88110352 0.40000004 
0.88159180 0.40000004 
0.88208008 0.40000004 
0.88256836 0.40000004 
0.88305664 0.40000004 
0.88354492 0.40000004 
0.88403320 0.40000004 
0.88452148 0.40000004 
0.88500977 0.40000004 
0.88549805 0.40000004 
0.88598633 0.40000004 
0.88647461 0.40000004 
0.88696289 0.40000004 
0.88745117 0.40000004 
0.88793945 0.40000004 
0.88842773 0.40000004 
0.88891602 0.40000004 
0.88940430 0.40000004 
0.88989258 0.40000004 
0.89038086 0.40000005 
0.89086914 0.40000005 
0.89135742 0.40000005 
0.89184570 0.40000005 
0.89233398 0.40000005 
0.89282227 0.40000005 
0.89331055 0.40000005 
0.89379883 0.40000005 
0.89428711 0.40000005 
0.89477539 0.40000005 
0.89526367 0.40000005 
0.89575195 0.40000005 
0.89624023 0.40000005 
0.89672852 0.40000005 
0.89721680 0.40000005 
0.89770508 0.40000005 
0.89819336 0.40000005 
0.89868164 0.40000005 
0.89916992 0.40000005 
0.89965820 0.40000006 
0.90014648 0.40000006 
0.90063477 0.40000006 
0.90112305 0.40000006 
0.90161133 0.40000006 
0.90209961 0.40000006 
0.90258789 0.40000006 
0.90307617 0.40000006 
0.90356445 0.40000006 
0.90405273 0.40000006 
0.90454102 0.40000006 
0.90502930 0.40000006 
0.90551758 0.40000006 
0.90600586 0.40000006 
0.90649414 0.40000006 
0.90698242 0.40000006 
0.90747070 0.40000006 
0.90795898 0.40000006 
0.90844727 0.40000006 
0.90893555 0.40000006 
0.90942383 0.40000006 
0.90991211 0.40000007 
0.91040039 0.40000007 
0.91088867 0.40000007 
0.91137695 0.40000007 
0.91186523 0.40000007 
0.91235352 0.40000007 
0.91284180 0.40000007 
0.91333008 0.40000007 
0.91381836 0.40000007 
0.91430664 0.40000007 
0.91479492 0.40000007 
0.91528320 0.40000007 
0.91577148 0.40000007 
0.91625977 0.40000007 
0.91674805 0.40000007 
0.91723633 0.40000007 
0.91772461 0.40000007 
0.91821289 0.40000007 
0.91870117 0.40000007 
0.91918945 0.40000007 
0.91967773 0.40000007 
0.92016602 0.40000007 
0.92065430 0.40000007 
0.92114258 0.40000007 
0.92163086 0.40000007 
0.92211914 0.40000007 
0.92260742 0.40000007 
0.92309570 0.40000007 
0.92358398 0.40000007 
0.92407227 0.40000007 
0.92456055 0.40000007 
0.92504883 0.40000007 
0.92553711 0.40000007 
0.92602539 0.40000007 
0.92651367 0.40000007 
0.92700195 0.40000007 
0.92749023 0.40000007 
0.92797852 0.40000007 
0.92846680 0.40000007 
0.92895508 0.40000007 
0.92944336 0.40000007 
0.92993164 0.40000007 
0.93041992 0.40000007 
0.93090820 0.40000007 
0.93139648 0.40000007 
0.93188477 0.40000007 
0.93237305 0.40000007 
0.93286133 0.40000007 
0.93334961 0.40000007 
0.93383789 0.40000007 
0.93432617 0.40000007 
0.93481445 0.40000007 
0.93530273 0.40000007 
0.93579102 0.40000007 
0.93627930 0.40000007 
0.93676758 0.40000007 
0.93725586 0.40000007 
0.93774414 0.40000007 
0.93823242 0.40000007 
0.93872070 0.40000007 
0.93920898 0.40000007 
0.93969727 0.40000007 
0.94018555 0.40000007 
0.94067383 0.40000007 
0.94116211 0.40000007 
0.94165039 0.40000007 
0.94213867 0.40000007 
0.94262695 0.40000007 
0.94311523 0.40000007 
0.94360352 0.40000007 
0.94409180 0.40000007 
0.94458008 0.40000007 
0.94506836 0.40000007 
0.94555664 0.40000007 
0.94604492 0.40000007 
0.94653320 0.40000007 
0.94702148 0.40000007 
0.94750977 0.40000007 
0.94799805 0.40000007 
0.94848633 0.40000007 
0.94897461 0.40000007 
0.94946289 0.40000007 
0.94995117 0.40000007 
0.95043945 0.40000007 
0.95092773 0.40000007 
0.95141602 0.40000007 
0.95190430 0.40000007 
0.95239258 0.40000007 
0.95288086 0.40000007 
0.95336914 0.40000007 
0.95385742 0.40000007 
0.95434570 0.40000007 
0.95483398 0.40000007 
0.95532227 0.40000007 
0.95581055 0.40000007 
0.95629883 0.40000007 
0.95678711 0.40000007 
0.95727539 0.40000007 
0.95776367 0.40000007 
0.95825195 0.40000007 
0.95874023 0.40000007 
0.95922852 0.40000007 
0.95971680 0.40000007 
0.96020508 0.40000007 
0.96069336 0.40000007 
0.96118164 0.40000007 
0.96166992 0.40000007 
0.96215820 0.40000007 
0.96264648 0.40000007 
0.96313477 0.40000007 
0.96362305 0.40000007 
0.96411133 0.40000007 
0.96459961 0.40000007 
0.96508789 0.40000007 
0.96557617 0.40000007 
0.96606445 0.40000007 
0.96655273 0.40000007 
0.96704102 0.40000007 
0.96752930 0.40000007 
0.96801758 0.40000007 
0.96850586 0.40000007 
0.96899414 0.40000007 
0.96948242 0.40000007 
0.96997070 0.40000007 
0.97045898 0.40000007 
0.97094727 0.40000007 
0.97143555 0.40000007 
0.97192383 0.40000007 
0.97241211 0.40000007 
0.97290039 0.40000007 
0.97338867 0.40000007 
0.97387695 0.40000007 
0.97436523 0.40000007 
0.97485352 0.40000007 
0.97534180 0.40000007 
0.97583008 0.40000007 
0.97631836 0.40000007 
0.97680664 0.40000007 
0.97729492 0.40000007 
0.97778320 0.40000007 
0.97827148 0.40000007 
0.97875977 0.40000007 
0.97924805 0.40000007 
0.97973633 0.40000007 
0.98022461 0.40000007 
0.98071289 0.40000007 
0.98120117 0.40000007 
0.98168945 0.40000007 
0.98217773 0.40000007 
0.98266602 0.40000007 
0.98315430 0.40000007 
0.98364258 0.40000007 
0.98413086 0.40000007 
0.98461914 0.40000007 
0.98510742 0.40000007 
0.98559570 0.40000007 
0.98608398 0.40000007 
0.98657227 0.40000007 
0.98706055 0.40000007 
0.98754883 0.40000007 
0.98803711 0.40000007 
0.98852539 0.40000007 
0.98901367 0.40000007 
0.98950195 0.40000007 
0.98999023 0.40000007 
0.99047852 0.40000007 
0.99096680 0.40000007 
0.99145508 0.40000007 
0.99194336 0.40000007 
0.99243164 0.40000007 
0.99291992 0.40000007 
0.99340820 0.40000007 
0.99389648 0.40000007 
0.99438477 0.40000007 
0.99487305 0.40000007 
0.99536133 0.40000007 
0.99584961 0.40000007 
0.99633789 0.40000007 
0.99682617 0.40000007 
0.99731445 0.40000007 
0.99780273 0.40000007 
0.99829102 0.40000007 
0.99877930 0.40000007 
0.99926758 0.40000007 
0.99975586 0.40000007 


==> Exp2_mean-std.txt <==
-0.99975586 0.39999993 
-0.99926758 0.39999993 
-0.99877930 0.39999993 
-0.99829102 0.39999993 
-0.99780273 0.39999993 
-0.99731445 0.39999993 
-0.99682617 0.39999993 
-0.99633789 0.39999993 
-0.99584961 0.39999993 
-0.99536133 0.39999993 
-0.99487305 0.39999993 
-0.99438477 0.39999993 
-0.99389648 0.39999993 
-0.99340820 0.39999993 
-0.99291992 0.39999993 
-0.99243164 0.39999993 
-0.99194336 0.39999993 
-0.99145508 0.39999993 
-0.99096680 0.39999993 
-0.99047852 0.39999993 
-0.98999023 0.39999993 
-0.98950195 0.39999993 
-0.98901367 0.39999993 
-0.98852539 0.39999993 
-0.98803711 0.39999993 
-0.98754883 0.39999993 
-0.98706055 0.39999993 
-0.98657227 0.39999993 
-0.98608398 0.39999993 
-0.98559570 0.39999993 
-0.98510742 0.39999993 
-0.98461914 0.39999993 
-0.98413086 0.39999993 
-0.98364258 0.39999993 
-0.98315430 0.39999993 
-0.98266602 0.39999993 
-0.98217773 0.39999993 
-0.98168945 0.39999993 
-0.98120117 0.39999993 
-0.98071289 0.39999993 
-0.98022461 0.39999993 
-0.97973633 0.39999993 
-0.97924805 0.39999993 
-0.97875977 0.39999993 
-0.97827148 0.39999993 
-0.97778320 0.39999993 
-0.97729492 0.39999993 
-0.97680664 0.39999993 
-0.97631836 0.39999993 
-0.97583008 0.39999993 
-0.97534180 0.39999993 
-0.97485352 0.39999993 
-0.97436523 0.39999993 
-0.97387695 0.39999993 
-0.97338867 0.39999993 
-0.97290039 0.39999993 
-0.97241211 0.39999993 
-0.97192383 0.39999993 
-0.97143555 0.39999993 
-0.97094727 0.39999993 
-0.97045898 0.39999993 
-0.96997070 0.39999993 
-0.96948242 0.39999993 
-0.96899414 0.39999993 
-0.96850586 0.39999993 
-0.96801758 0.39999993 
-0.96752930 0.39999993 
-0.96704102 0.39999993 
-0.96655273 0.39999993 
-0.96606445 0.39999993 
-0.96557617 0.39999993 
-0.96508789 0.39999993 
-0.96459961 0.39999993 
-0.96411133 0.39999993 
-0.96362305 0.39999993 
-0.96313477 0.39999993 
-0.96264648 0.39999993 
-0.96215820 0.39999993 
-0.96166992 0.39999993 
-0.96118164 0.39999993 
-0.96069336 0.39999993 
-0.96020508 0.39999993 
-0.95971680 0.39999993 
-0.95922852 0.39999993 
-0.95874023 0.39999993 
-0.95825195 0.39999993 
-0.95776367 0.39999993 
-0.95727539 0.39999993 
-0.95678711 0.39999993 
-0.95629883 0.39999993 
-0.95581055 0.39999993 
-0.95532227 0.39999993 
-0.95483398 0.39999993 
-0.95434570 0.39999993 
-0.95385742 0.39999993 
-0.95336914 0.39999993 
-0.95288086 0.39999993 
-0.95239258 0.39999993 
-0.95190430 0.39999993 
-0.95141602 0.39999993 
-0.95092773 0.39999993 
-0.95043945 0.39999993 
-0.94995117 0.39999993 
-0.94946289 0.39999993 
-0.94897461 0.39999993 
-0.94848633 0.39999993 
-0.94799805 0.39999993 
-0.94750977 0.39999993 
-0.94702148 0.39999993 
-0.94653320 0.39999993 
-0.94604492 0.39999993 
-0.94555664 0.39999993 
-0.94506836 0.39999993 
-0.94458008 0.39999993 
-0.94409180 0.39999993 
-0.94360352 0.39999993 
-0.94311523 0.39999993 
-0.94262695 0.39999993 
-0.94213867 0.39999993 
-0.94165039 0.39999993 
-0.94116211 0.39999993 
-0.94067383 0.39999993 
-0.94018555 0.39999993 
-0.93969727 0.39999993 
-0.93920898 0.39999993 
-0.93872070 0.39999993 
-0.93823242 0.39999993 
-0.93774414 0.39999993 
-0.93725586 0.39999993 
-0.93676758 0.39999993 
-0.93627930 0.39999993 
-0.93579102 0.39999993 
-0.93530273 0.39999993 
-0.93481445 0.39999993 
-0.93432617 0.39999993 
-0.93383789 0.39999993 
-0.93334961 0.39999993 
-0.93286133 0.39999993 
-0.93237305 0.39999993 
-0.93188477 0.39999993 
-0.93139648 0.39999993 
-0.93090820 0.39999993 
-0.93041992 0.39999993 
-0.92993164 0.39999993 
-0.92944336 0.39999993 
-0.92895508 0.39999993 
-0.92846680 0.39999993 
-0.92797852 0.39999993 
-0.92749023 0.39999993 
-0.92700195 0.39999993 
-0.92651367 0.39999993 
-0.92602539 0.39999993 
-0.92553711 0.39999993 
-0.92504883 0.39999993 
-0.92456055 0.39999993 
-0.92407227 0.39999993 
-0.92358398 0.39999993 
-0.92309570 0.39999993 
-0.92260742 0.39999993 
-0.92211914 0.39999993 
-0.92163086 0.40000000 
-0.92114258 0.39999998 
-0.92065430 0.39999996 
-0.92016602 0.39999994 
-0.91967773 0.39999993 
-0.91918945 0.39999991 
-0.91870117 0.39999989 
-0.91821289 0.39999988 
-0.91772461 0.39999986 
-0.91723633 0.39999984 
-0.91674805 0.39999983 
-0.91625977 0.39999981 
-0.91577148 0.39999979 
-0.91528320 0.39999978 
-0.91479492 0.39999976 
-0.91430664 0.39999974 
-0.91381836 0.39999973 
-0.91333008 0.39999971 
-0.91284180 0.39999969 
-0.91235352 0.39999968 
-0.91186523 0.39999966 
-0.91137695 0.39999964 
-0.91088867 0.39999963 
-0.91040039 0.39999961 
-0.90991211 0.39999959 
-0.90942383 0.39999958 
-0.90893555 0.39999956 
-0.90844727 0.39999954 
-0.90795898 0.39999953 
-0.90747070 0.39999951 
-0.90698242 0.39999949 
-0.90649414 0.39999948 
-0.90600586 0.39999946 
-0.90551758 0.39999944 
-0.90502930 0.39999943 
-0.90454102 0.39999941 
-0.90405273 0.39999939 
-0.90356445 0.39999938 
-0.90307617 0.39999936 
-0.90258789 0.39999934 
-0.90209961 0.39999933 
-0.90161133 0.39999931 
-0.90112305 0.39999929 
-0.90063477 0.39999928 
-0.90014648 0.39999926 
-0.89965820 0.39999924 
-0.89916992 0.39999923 
-0.89868164 0.39999921 
-0.89819336 0.39999919 
-0.89770508 0.39999918 
-0.89721680 0.39999916 
-0.89672852 0.39999915 
-0.89624023 0.39999913 
-0.89575195 0.39999911 
-0.89526367 0.39999910 
-0.89477539 0.39999908 
-0.89428711 0.39999906 
-0.89379883 0.39999905 
-0.89331055 0.39999903 
-0.89282227 0.39999901 
-0.89233398 0.39999900 
-0.89184570 0.39999898 
-0.89135742 0.39999896 
-0.89086914 0.39999895 
-0.89038086 0.39999885 
-0.88989258 0.39999866 
-0.88940430 0.39999848 
-0.88891602 0.39999829 
-0.88842773 0.39999811 
-0.88793945 0.39999792 
-0.88745117 0.39999774 
-0.88696289 0.39999756 
-0.88647461 0.39999737 
-0.88598633 0.39999719 
-0.88549805 0.39999700 
-0.88500977 0.39999682 
-0.88452148 0.39999663 
-0.88403320 0.39999645 
-0.88354492 0.39999627 
-0.88305664 0.39999608 
-0.88256836 0.39999590 
-0.88208008 0.39999571 
-0.88159180 0.39999553 
-0.88110352 0.39999535 
-0.88061523 0.39999516 
-0.88012695 0.39999498 
-0.87963867 0.39999479 
-0.87915039 0.39999461 
-0.87866211 0.39999442 
-0.87817383 0.39999424 
-0.87768555 0.39999406 
-0.87719727 0.39999387 
-0.87670898 0.39999369 
-0.87622070 0.39999350 
-0.87573242 0.39999332 
-0.87524414 0.39999314 
-0.87475586 0.39999295 
-0.87426758 0.39999277 
-0.87377930 0.39999258 
-0.87329102 0.39999240 
-0.87280273 0.39999222 
-0.87231445 0.39999203 
-0.87182617 0.39999185 
-0.87133789 0.39999166 
-0.87084961 0.39999148 
-0.87036133 0.39999129 
-0.86987305 0.39999111 
-0.86938477 0.39999093 
-0.86889648 0.39999074 
-0.86840820 0.39999056 
-0.86791992 0.39999037 
-0.86743164 0.39999019 
-0.86694336 0.39999001 
-0.86645508 0.39998982 
-0.86596680 0.39998964 
-0.86547852 0.39998946 
-0.86499023 0.39998927 
-0.86450195 0.39998909 
-0.86401367 0.39998891 
-0.86352539 0.39998872 
-0.86303711 0.39998854 
-0.86254883 0.39998836 
-0.86206055 0.39998817 
-0.86157227 0.39998799 
-0.86108398 0.39998781 
-0.86059570 0.39998762 
-0.86010742 0.39998744 
-0.85961914 0.39998726 
-0.85913086 0.39998669 
-0.85864258 0.39998574 
-0.85815430 0.39998479 
-0.85766602 0.39998384 
-0.85717773 0.39998289 
-0.85668945 0.39998194 
-0.85620117 0.39998099 
-0.85571289 0.39998004 
-0.85522461 0.39997908 
-0.85473633 0.39997813 
-0.85424805 0.39997718 
-0.85375977 0.39997623 
-0.85327148 0.39997528 
-0.85278320 0.39997433 
-0.85229492 0.39997338 
-0.85180664 0.39997243 
-0.85131836 0.39997148 
-0.85083008 0.39997054 
-0.85034180 0.39996959 
-0.84985352 0.39996864 
-0.84936523 0.39996770 
-0.84887695 0.39996675 
-0.84838867 0.39996580 
-0.84790039 0.39996486 
-0.84741211 0.39996391 
-0.84692383 0.39996297 
-0.84643555 0.39996202 
-0.84594727 0.39996107 
-0.84545898 0.39996013 
-0.84497070 0.39995918 
-0.84448242 0.39995823 
-0.84399414 0.39995729 
-0.84350586 0.39995634 
-0.84301758 0.39995539 
-0.84252930 0.39995445 
-0.84204102 0.39995350 
-0.84155273 0.39995256 
-0.84106445 0.39995161 
-0.84057617 0.39995066 
-0.84008789 0.39994972 
-0.83959961 0.39994877 
-0.83911133 0.39994782 
-0.83862305 0.39994688 
-0.83813477 0.39994593 
-0.83764648 0.39994498 
-0.83715820 0.39994404 
-0.83666992 0.39994309 
-0.83618164 0.39994214 
-0.83569336 0.39994121 
-0.83520508 0.39994028 
-0.83471680 0.39993935 
-0.83422852 0.39993842 
-0.83374023 0.39993749 
-0.83325195 0.39993656 
-0.83276367 0.39993564 
-0.83227539 0.39993471 
-0.83178711 0.39993378 
-0.83129883 0.39993285 
-0.83081055 0.39993192 
-0.83032227 0.39993099 
-0.82983398 0.39993006 
-0.82934570 0.39992913 
-0.82885742 0.39992821 
-0.82836914 0.39992728 
-0.82788086 0.39992533 
-0.82739258 0.39992235 
-0.82690430 0.39991938 
-0.82641602 0.39991640 
-0.82592773 0.39991343 
-0.82543945 0.39991045 
-0.82495117 0.39990748 
-0.82446289 0.39990451 
-0.82397461 0.39990153 
-0.82348633 0.39989856 
-0.82299805 0.39989558 
-0.82250977 0.39989261 
-0.82202148 0.39988963 
-0.82153320 0.39988666 
-0.82104492 0.39988368 
-0.82055664 0.39988071 
-0.82006836 0.39987776 
-0.81958008 0.39987485 
-0.81909180 0.39987193 
-0.81860352 0.39986902 
-0.81811523 0.39986610 
-0.81762695 0.39986319 
-0.81713867 0.39986027 
-0.81665039 0.39985736 
-0.81616211 0.39985444 
-0.81567383 0.39985153 
-0.81518555 0.39984861 
-0.81469727 0.39984570 
-0.81420898 0.39984278 
-0.81372070 0.39983987 
-0.81323242 0.39983695 
-0.81274414 0.39983404 
-0.81225586 0.39983112 
-0.81176758 0.39982820 
-0.81127930 0.39982529 
-0.81079102 0.39982237 
-0.81030273 0.39981946 
-0.80981445 0.39981654 
-0.80932617 0.39981363 
-0.80883789 0.39981071 
-0.80834961 0.39980779 
-0.80786133 0.39980488 
-0.80737305 0.39980196 
-0.80688477 0.39979905 
-0.80639648 0.39979613 
-0.80590820 0.39979321 
-0.80541992 0.39979030 
-0.80493164 0.39978738 
-0.80444336 0.39978455 
-0.80395508 0.39978180 
-0.80346680 0.39977904 
-0.80297852 0.39977629 
-0.80249023 0.39977354 
-0.80200195 0.39977078 
-0.80151367 0.39976803 
-0.80102539 0.39976527 
-0.80053711 0.39976252 
-0.80004883 0.39975976 
-0.79956055 0.39975701 
-0.79907227 0.39975425 
-0.79858398 0.39975149 
-0.79809570 0.39974874 
-0.79760742 0.39974598 
-0.79711914 0.39974322 
-0.79663086 0.39973879 
-0.79614258 0.39973270 
-0.79565430 0.39972661 
-0.79516602 0.39972051 
-0.79467773 0.39971442 
-0.79418945 0.39970832 
-0.79370117 0.39970223 
-0.79321289 0.39969613 
-0.79272461 0.39969003 
-0.79223633 0.39968394 
-0.79174805 0.39967784 
-0.79125977 0.39967175 
-0.79077148 0.39966565 
-0.79028320 0.39965955 
-0.78979492 0.39965346 
-0.78930664 0.39964736 
-0.78881836 0.39964145 
-0.78833008 0.39963571 
-0.78784180 0.39962998 
-0.78735352 0.39962424 
-0.78686523 0.39961851 
-0.78637695 0.39961277 
-0.78588867 0.39960703 
-0.78540039 0.39960129 
-0.78491211 0.39959554 
-0.78442383 0.39958980 
-0.78393555 0.39958405 
-0.78344727 0.39957831 
-0.78295898 0.39957256 
-0.78247070 0.39956681 
-0.78198242 0.39956106 
-0.78149414 0.39955531 
-0.78100586 0.39954956 
-0.78051758 0.39954381 
-0.78002930 0.39953805 
-0.77954102 0.39953230 
-0.77905273 0.39952654 
-0.77856445 0.39952079 
-0.77807617 0.39951503 
-0.77758789 0.39950927 
-0.77709961 0.39950351 
-0.77661133 0.39949775 
-0.77612305 0.39949200 
-0.77563477 0.39948624 
-0.77514648 0.39948048 
-0.77465820 0.39947472 
-0.77416992 0.39946896 
-0.77368164 0.39946319 
-0.77319336 0.39945776 
-0.77270508 0.39945264 
-0.77221680 0.39944751 
-0.77172852 0.39944238 
-0.77124023 0.39943724 
-0.77075195 0.39943210 
-0.77026367 0.39942695 
-0.76977539 0.39942179 
-0.76928711 0.39941663 
-0.76879883 0.39941146 
-0.76831055 0.39940630 
-0.76782227 0.39940112 
-0.76733398 0.39939594 
-0.76684570 0.39939076 
-0.76635742 0.39938557 
-0.76586914 0.39938037 
-0.76538086 0.39937374 
-0.76489258 0.39936566 
-0.76440430 0.39935759 
-0.76391602 0.39934951 
-0.76342773 0.39934143 
-0.76293945 0.39933334 
-0.76245117 0.39932526 
-0.76196289 0.39931717 
-0.76147461 0.39930909 
-0.76098633 0.39930101 
-0.76049805 0.39929292 
-0.76000977 0.39928484 
-0.75952148 0.39927675 
-0.75903320 0.39926867 
-0.75854492 0.39926058 
-0.75805664 0.39925249 
-0.75756836 0.39924484 
-0.75708008 0.39923761 
-0.75659180 0.39923038 
-0.75610352 0.39922313 
-0.75561523 0.39921586 
-0.75512695 0.39920858 
-0.75463867 0.39920129 
-0.75415039 0.39919398 
-0.75366211 0.39918668 
-0.75317383 0.39917938 
-0.75268555 0.39917206 
-0.75219727 0.39916474 
-0.75170898 0.39915741 
-0.75122070 0.39915006 
-0.75073242 0.39914271 
-0.75024414 0.39913534 
-0.74975586 0.39912797 
-0.74926758 0.39912058 
-0.74877930 0.39911319 
-0.74829102 0.39910579 
-0.74780273 0.39909838 
-0.74731445 0.39909096 
-0.74682617 0.39908354 
-0.74633789 0.39907610 
-0.74584961 0.39906869 
-0.74536133 0.39906131 
-0.74487305 0.39905391 
-0.74438477 0.39904651 
-0.74389648 0.39903911 
-0.74340820 0.39903169 
-0.74291992 0.39902428 
-0.74243164 0.39901685 
-0.74194336 0.39900984 
-0.74145508 0.39900322 
-0.74096680 0.39899658 
-0.74047852 0.39898990 
-0.73999023 0.39898319 
-0.73950195 0.39897645 
-0.73901367 0.39896968 
-0.73852539 0.39896288 
-0.73803711 0.39895612 
-0.73754883 0.39894939 
-0.73706055 0.39894264 
-0.73657227 0.39893587 
-0.73608398 0.39892907 
-0.73559570 0.39892225 
-0.73510742 0.39891541 
-0.73461914 0.39890855 
-0.73413086 0.39890193 
-0.73364258 0.39889555 
-0.73315430 0.39888915 
-0.73266602 0.39888273 
-0.73217773 0.39887628 
-0.73168945 0.39886982 
-0.73120117 0.39886333 
-0.73071289 0.39885682 
-0.73022461 0.39885041 
-0.72973633 0.39884409 
-0.72924805 0.39883776 
-0.72875977 0.39883141 
-0.72827148 0.39882504 
-0.72778320 0.39881866 
-0.72729492 0.39881226 
-0.72680664 0.39880585 
-0.72631836 0.39879961 
-0.72583008 0.39879352 
-0.72534180 0.39878738 
-0.72485352 0.39878119 
-0.72436523 0.39877495 
-0.72387695 0.39876867 
-0.72338867 0.39876234 
-0.72290039 0.39875596 
-0.72241211 0.39874973 
-0.72192383 0.39874364 
-0.72143555 0.39873752 
-0.72094727 0.39873136 
-0.72045898 0.39872516 
-0.71997070 0.39871892 
-0.71948242 0.39871265 
-0.71899414 0.39870633 
-0.71850586 0.39869998 
-0.71801758 0.39869360 
-0.71752930 0.39868718 
-0.71704102 0.39868072 
-0.71655273 0.39867423 
-0.71606445 0.39866772 
-0.71557617 0.39866117 
-0.71508789 0.39865458 
-0.71459961 0.39864824 
-0.71411133 0.39864214 
-0.71362305 0.39863600 
-0.71313477 0.39862983 
-0.71264648 0.39862364 
-0.71215820 0.39861742 
-0.71166992 0.39861116 
-0.71118164 0.39860488 
-0.71069336 0.39859851 
-0.71020508 0.39859202 
-0.70971680 0.39858548 
-0.70922852 0.39857888 
-0.70874023 0.39857225 
-0.70825195 0.39856558 
-0.70776367 0.39855886 
-0.70727539 0.39855209 
-0.70678711 0.39854561 
-0.70629883 0.39853941 
-0.70581055 0.39853316 
-0.70532227 0.39852685 
-0.70483398 0.39852052 
-0.70434570 0.39851415 
-0.70385742 0.39850774 
-0.70336914 0.39850128 
-0.70288086 0.39849741 
-0.70239258 0.39849609 
-0.70190430 0.39849468 
-0.70141602 0.39849318 
-0.70092773 0.39849161 
-0.70043945 0.39848999 
-0.69995117 0.39848827 
-0.69946289 0.39848647 
-0.69897461 0.39848491 
-0.69848633 0.39848360 
-0.69799805 0.39848219 
-0.69750977 0.39848066 
-0.69702148 0.39847909 
-0.69653320 0.39847748 
-0.69604492 0.39847576 
-0.69555664 0.39847394 
-0.69506836 0.39847197 
-0.69458008 0.39846983 
-0.69409180 0.39846758 
-0.69360352 0.39846523 
-0.69311523 0.39846287 
-0.69262695 0.39846050 
-0.69213867 0.39845803 
-0.69165039 0.39845546 
-0.69116211 0.39845307 
-0.69067383 0.39845084 
-0.69018555 0.39844848 
-0.68969727 0.39844600 
-0.68920898 0.39844353 
-0.68872070 0.39844107 
-0.68823242 0.39843850 
-0.68774414 0.39843582 
-0.68725586 0.39843302 
-0.68676758 0.39843010 
-0.68627930 0.39842707 
-0.68579102 0.39842393 
-0.68530273 0.39842087 
-0.68481445 0.39841788 
-0.68432617 0.39841479 
-0.68383789 0.39841160 
-0.68334961 0.39840843 
-0.68286133 0.39840527 
-0.68237305 0.39840197 
-0.68188477 0.39839854 
-0.68139648 0.39839521 
-0.68090820 0.39839199 
-0.68041992 0.39838865 
-0.67993164 0.39838518 
-0.67944336 0.39838201 
-0.67895508 0.39837914 
-0.67846680 0.39837615 
-0.67797852 0.39837306 
-0.67749023 0.39837014 
-0.67700195 0.39836739 
-0.67651367 0.39836454 
-0.67602539 0.39836158 
-0.67553711 0.39835848 
-0.67504883 0.39835523 
-0.67456055 0.39835184 
-0.67407227 0.39834833 
-0.67358398 0.39834500 
-0.67309570 0.39834184 
-0.67260742 0.39833855 
-0.67211914 0.39833516 
-0.67163086 0.39833532 
-0.67114258 0.39833887 
-0.67065430 0.39834209 
-0.67016602 0.39834497 
-0.66967773 0.39834781 
-0.66918945 0.39835060 
-0.66870117 0.39835304 
-0.66821289 0.39835516 
-0.66772461 0.39835679 
-0.66723633 0.39835793 
-0.66674805 0.39835873 
-0.66625977 0.39835921 
-0.66577148 0.39835960 
-0.66528320 0.39835985 
-0.66479492 0.39835978 
-0.66430664 0.39835939 
-0.66381836 0.39835989 
-0.66333008 0.39836129 
-0.66284180 0.39836243 
-0.66235352 0.39836333 
-0.66186523 0.39836408 
-0.66137695 0.39836466 
-0.66088867 0.39836498 
-0.66040039 0.39836506 
-0.65991211 0.39836471 
-0.65942383 0.39836395 
-0.65893555 0.39836299 
-0.65844727 0.39836183 
-0.65795898 0.39836041 
-0.65747070 0.39835869 
-0.65698242 0.39835678 
-0.65649414 0.39835468 
-0.65600586 0.39835215 
-0.65551758 0.39834919 
-0.65502930 0.39834609 
-0.65454102 0.39834285 
-0.65405273 0.39833925 
-0.65356445 0.39833525 
-0.65307617 0.39833111 
-0.65258789 0.39832685 
-0.65209961 0.39832240 
-0.65161133 0.39831777 
-0.65112305 0.39831308 
-0.65063477 0.39830830 
-0.65014648 0.39830310 
-0.64965820 0.39829745 
-0.64916992 0.39829172 
-0.64868164 0.39828592 
-0.64819336 0.39828194 
-0.64770508 0.39827976 
-0.64721680 0.39827746 
-0.64672852 0.39827504 
-0.64624023 0.39827213 
-0.64575195 0.39826873 
-0.64526367 0.39826523 
-0.64477539 0.39826163 
-0.64428711 0.39825822 
-0.64379883 0.39825506 
-0.64331055 0.39825186 
-0.64282227 0.39824862 
-0.64233398 0.39824504 
-0.64184570 0.39824115 
-0.64135742 0.39823726 
-0.64086914 0.39823338 
-0.64038086 0.39822734 
-0.63989258 0.39821859 
-0.63940430 0.39820910 
-0.63891602 0.39819893 
-0.63842773 0.39818797 
-0.63793945 0.39817632 
-0.63745117 0.39816414 
-0.63696289 0.39815149 
-0.63647461 0.39813923 
-0.63598633 0.39812743 
-0.63549805 0.39811535 
-0.63500977 0.39810305 
-0.63452148 0.39809068 
-0.63403320 0.39807836 
-0.63354492 0.39806609 
-0.63305664 0.39805396 
-0.63256836 0.39804500 
-0.63208008 0.39803927 
-0.63159180 0.39803391 
-0.63110352 0.39802901 
-0.63061523 0.39802493 
-0.63012695 0.39802181 
-0.62963867 0.39801949 
-0.62915039 0.39801811 
-0.62866211 0.39801892 
-0.62817383 0.39802204 
-0.62768555 0.39802645 
-0.62719727 0.39803224 
-0.62670898 0.39803991 
-0.62622070 0.39804957 
-0.62573242 0.39806099 
-0.62524414 0.39807429 
-0.62475586 0.39808960 
-0.62426758 0.39810704 
-0.62377930 0.39812670 
-0.62329102 0.39814870 
-0.62280273 0.39817353 
-0.62231445 0.39820127 
-0.62182617 0.39823164 
-0.62133789 0.39826474 
-0.62084961 0.39830191 
-0.62036133 0.39834319 
-0.61987305 0.39838739 
-0.61938477 0.39843459 
-0.61889648 0.39848523 
-0.61840820 0.39853940 
-0.61791992 0.39859677 
-0.61743164 0.39865742 
-0.61694336 0.39872435 
-0.61645508 0.39879735 
-0.61596680 0.39887347 
-0.61547852 0.39895274 
-0.61499023 0.39903557 
-0.61450195 0.39912197 
-0.61401367 0.39921167 
-0.61352539 0.39930470 
-0.61303711 0.39940254 
-0.61254883 0.39950523 
-0.61206055 0.39961139 
-0.61157227 0.39972105 
-0.61108398 0.39983455 
-0.61059570 0.39995192 
-0.61010742 0.40007290 
-0.60961914 0.40019751 
-0.60913086 0.40030283 
-0.60864258 0.40038845 
-0.60815430 0.40047731 
-0.60766602 0.40056952 
-0.60717773 0.40066540 
-0.60668945 0.40076502 
-0.60620117 0.40086819 
-0.60571289 0.40097502 
-0.60522461 0.40108705 
-0.60473633 0.40120420 
-0.60424805 0.40132502 
-0.60375977 0.40144958 
-0.60327148 0.40157814 
-0.60278320 0.40171074 
-0.60229492 0.40184723 
-0.60180664 0.40198767 
-0.60131836 0.40213458 
-0.60083008 0.40228777 
-0.60034180 0.40244473 
-0.59985352 0.40260550 
-0.59936523 0.40277025 
-0.59887695 0.40293898 
-0.59838867 0.40311156 
-0.59790039 0.40328802 
-0.59741211 0.40347005 
-0.59692383 0.40365762 
-0.59643555 0.40384905 
-0.59594727 0.40404435 
-0.59545898 0.40424363 
-0.59497070 0.40444687 
-0.59448242 0.40465397 
-0.59399414 0.40486491 
-0.59350586 0.40507943 
-0.59301758 0.40529749 
-0.59252930 0.40551938 
-0.59204102 0.40574508 
-0.59155273 0.40597461 
-0.59106445 0.40620790 
-0.59057617 0.40644490 
-0.59008789 0.40668558 
-0.58959961 0.40693175 
-0.58911133 0.40718311 
-0.58862305 0.40743775 
-0.58813477 0.40769565 
-0.58764648 0.40795683 
-0.58715820 0.40822127 
-0.58666992 0.40848901 
-0.58618164 0.40876008 
-0.58569336 0.40903383 
-0.58520508 0.40930926 
-0.58471680 0.40958680 
-0.58422852 0.40986647 
-0.58374023 0.41014815 
-0.58325195 0.41043178 
-0.58276367 0.41071766 
-0.58227539 0.41100587 
-0.58178711 0.41129859 
-0.58129883 0.41159574 
-0.58081055 0.41189534 
-0.58032227 0.41219745 
-0.57983398 0.41250170 
-0.57934570 0.41280816 
-0.57885742 0.41311756 
-0.57836914 0.41343003 
-0.57788086 0.41370641 
-0.57739258 0.41394723 
-0.57690430 0.41419219 
-0.57641602 0.41444137 
-0.57592773 0.41469352 
-0.57543945 0.41494840 
-0.57495117 0.41520771 
-0.57446289 0.41547167 
-0.57397461 0.41574028 
-0.57348633 0.41601223 
-0.57299805 0.41628788 
-0.57250977 0.41656747 
-0.57202148 0.41684833 
-0.57153320 0.41713070 
-0.57104492 0.41741849 
-0.57055664 0.41771224 
-0.57006836 0.41800373 
-0.56958008 0.41829287 
-0.56909180 0.41858937 
-0.56860352 0.41889366 
-0.56811523 0.41919862 
-0.56762695 0.41950345 
-0.56713867 0.41981747 
-0.56665039 0.42014192 
-0.56616211 0.42047014 
-0.56567383 0.42080210 
-0.56518555 0.42114785 
-0.56469727 0.42150831 
-0.56420898 0.42186741 
-0.56372070 0.42222649 
-0.56323242 0.42260781 
-0.56274414 0.42301495 
-0.56225586 0.42344349 
-0.56176758 0.42389904 
-0.56127930 0.42439591 
-0.56079102 0.42493697 
-0.56030273 0.42548694 
-0.55981445 0.42605108 
-0.55932617 0.42668343 
-0.55883789 0.42740377 
-0.55834961 0.42821592 
-0.55786133 0.42915769 
-0.55737305 0.43027830 
-0.55688477 0.43162406 
-0.55639648 0.43325798 
-0.55590820 0.43528259 
-0.55541992 0.43776781 
-0.55493164 0.44014005 
-0.55444336 0.44033980 
-0.55395508 0.43791387 
-0.55346680 0.43767480 
-0.55297852 0.44103119 
-0.55249023 0.44431789 
-0.55200195 0.44845114 
-0.55151367 0.45341531 
-0.55102539 0.45766924 
-0.55053711 0.46215482 
-0.55004883 0.46473631 
-0.54956055 0.46727637 
-0.54907227 0.47146038 
-0.54858398 0.47660500 
-0.54809570 0.48071512 
-0.54760742 0.48489550 
-0.54711914 0.49079885 
-0.54663086 0.49660272 
-0.54614258 0.50069047 
-0.54565430 0.50530336 
-0.54516602 0.51107557 
-0.54467773 0.51758929 
-0.54418945 0.52311127 
-0.54370117 0.52769525 
-0.54321289 0.53262174 
-0.54272461 0.53812094 
-0.54223633 0.54301173 
-0.54174805 0.54788811 
-0.54125977 0.55287089 
-0.54077148 0.55796698 
-0.54028320 0.56298561 
-0.53979492 0.56843456 
-0.53930664 0.57409893 
-0.53881836 0.58011782 
-0.53833008 0.58624026 
-0.53784180 0.59216617 
-0.53735352 0.59785264 
-0.53686523 0.60368903 
-0.53637695 0.60970010 
-0.53588867 0.61649276 
-0.53540039 0.62406199 
-0.53491211 0.63154302 
-0.53442383 0.63853267 
-0.53393555 0.64562265 
-0.53344727 0.65222729 
-0.53295898 0.65897728 
-0.53247070 0.66558996 
-0.53198242 0.67106145 
-0.53149414 0.67616198 
-0.53100586 0.68143295 
-0.53051758 0.68630418 
-0.53002930 0.69136190 
-0.52954102 0.69644427 
-0.52905273 0.70101193 
-0.52856445 0.70431479 
-0.52807617 0.70778682 
-0.52758789 0.71189578 
-0.52709961 0.71589870 
-0.52661133 0.71893600 
-0.52612305 0.72102234 
-0.52563477 0.72275354 
-0.52514648 0.72455224 
-0.52465820 0.72628920 
-0.52416992 0.72813472 
-0.52368164 0.73006462 
-0.52319336 0.73175347 
-0.52270508 0.73301329 
-0.52221680 0.73412741 
-0.52172852 0.73514430 
-0.52124023 0.73609596 
-0.52075195 0.73702075 
-0.52026367 0.73792689 
-0.51977539 0.73890638 
-0.51928711 0.73993424 
-0.51879883 0.74106033 
-0.51831055 0.74217293 
-0.51782227 0.74326869 
-0.51733398 0.74435322 
-0.51684570 0.74551165 
-0.51635742 0.74660974 
-0.51586914 0.74763253 
-0.51538086 0.74853895 
-0.51489258 0.74932575 
-0.51440430 0.74996895 
-0.51391602 0.75045824 
-0.51342773 0.75102608 
-0.51293945 0.75173091 
-0.51245117 0.75234094 
-0.51196289 0.75285198 
-0.51147461 0.75331340 
-0.51098633 0.75376008 
-0.51049805 0.75414844 
-0.51000977 0.75447694 
-0.50952148 0.75488493 
-0.50903320 0.75537447 
-0.50854492 0.75580411 
-0.50805664 0.75617219 
-0.50756836 0.75665269 
-0.50708008 0.75726103 
-0.50659180 0.75782561 
-0.50610352 0.75834473 
-0.50561523 0.75885372 
-0.50512695 0.75934658 
-0.50463867 0.75978303 
-0.50415039 0.76016132 
-0.50366211 0.76057619 
-0.50317383 0.76106124 
-0.50268555 0.76153115 
-0.50219727 0.76198537 
-0.50170898 0.76243030 
-0.50122070 0.76286455 
-0.50073242 0.76328024 
-0.50024414 0.76367675 
-0.49975586 0.76405347 
-0.49926758 0.76440978 
-0.49877930 0.76474507 
-0.49829102 0.76505877 
-0.49780273 0.76535133 
-0.49731445 0.76562189 
-0.49682617 0.76586877 
-0.49633789 0.76609148 
-0.49584961 0.76638450 
-0.49536133 0.76675399 
-0.49487305 0.76710668 
-0.49438477 0.76744204 
-0.49389648 0.76775963 
-0.49340820 0.76805893 
-0.49291992 0.76833927 
-0.49243164 0.76860017 
-0.49194336 0.76881252 
-0.49145508 0.76898567 
-0.49096680 0.76915135 
-0.49047852 0.76930943 
-0.48999023 0.76945982 
-0.48950195 0.76960239 
-0.48901367 0.76973702 
-0.48852539 0.76986360 
-0.48803711 0.77001278 
-0.48754883 0.77018383 
-0.48706055 0.77034567 
-0.48657227 0.77049815 
-0.48608398 0.77064114 
-0.48559570 0.77077449 
-0.48510742 0.77089807 
-0.48461914 0.77101177 
-0.48413086 0.77120759 
-0.48364258 0.77148862 
-0.48315430 0.77176364 
-0.48266602 0.77203247 
-0.48217773 0.77229492 
-0.48168945 0.77255082 
-0.48120117 0.77279999 
-0.48071289 0.77304223 
-0.48022461 0.77328329 
-0.47973633 0.77352244 
-0.47924805 0.77375338 
-0.47875977 0.77397589 
-0.47827148 0.77418976 
-0.47778320 0.77439476 
-0.47729492 0.77459070 
-0.47680664 0.77477736 
-0.47631836 0.77499601 
-0.47583008 0.77525336 
-0.47534180 0.77551021 
-0.47485352 0.77576656 
-0.47436523 0.77602237 
-0.47387695 0.77627764 
-0.47338867 0.77653234 
-0.47290039 0.77678647 
-0.47241211 0.77704095 
-0.47192383 0.77729574 
-0.47143555 0.77754982 
-0.47094727 0.77780317 
-0.47045898 0.77805577 
-0.46997070 0.77830759 
-0.46948242 0.77855860 
-0.46899414 0.77880877 
-0.46850586 0.77905809 
-0.46801758 0.77930650 
-0.46752930 0.77955399 
-0.46704102 0.77980051 
-0.46655273 0.78004603 
-0.46606445 0.78029052 
-0.46557617 0.78053393 
-0.46508789 0.78077623 
-0.46459961 0.78101752 
-0.46411133 0.78125775 
-0.46362305 0.78149671 
-0.46313477 0.78173433 
-0.46264648 0.78197058 
-0.46215820 0.78220540 
-0.46166992 0.78243873 
-0.46118164 0.78267050 
-0.46069336 0.78293013 
-0.46020508 0.78321871 
-0.45971680 0.78350714 
-0.45922852 0.78379544 
-0.45874023 0.78408358 
-0.45825195 0.78437155 
-0.45776367 0.78465936 
-0.45727539 0.78494699 
-0.45678711 0.78523445 
-0.45629883 0.78552172 
-0.45581055 0.78580879 
-0.45532227 0.78609562 
-0.45483398 0.78638221 
-0.45434570 0.78666854 
-0.45385742 0.78695459 
-0.45336914 0.78724035 
-0.45288086 0.78744944 
-0.45239258 0.78758201 
-0.45190430 0.78771448 
-0.45141602 0.78784683 
-0.45092773 0.78797908 
-0.45043945 0.78811121 
-0.44995117 0.78824322 
-0.44946289 0.78837511 
-0.44897461 0.78850687 
-0.44848633 0.78863851 
-0.44799805 0.78877000 
-0.44750977 0.78890136 
-0.44702148 0.78903256 
-0.44653320 0.78916361 
-0.44604492 0.78929451 
-0.44555664 0.78942523 
-0.44506836 0.78956506 
-0.44458008 0.78971411 
-0.44409180 0.78986315 
-0.44360352 0.79001219 
-0.44311523 0.79016122 
-0.44262695 0.79031025 
-0.44213867 0.79045927 
-0.44165039 0.79060828 
-0.44116211 0.79075730 
-0.44067383 0.79090630 
-0.44018555 0.79105530 
-0.43969727 0.79120430 
-0.43920898 0.79135328 
-0.43872070 0.79150226 
-0.43823242 0.79165124 
-0.43774414 0.79180020 
-0.43725586 0.79194916 
-0.43676758 0.79209810 
-0.43627930 0.79224704 
-0.43579102 0.79239597 
-0.43530273 0.79254488 
-0.43481445 0.79269379 
-0.43432617 0.79284268 
-0.43383789 0.79299156 
-0.43334961 0.79314042 
-0.43286133 0.79328928 
-0.43237305 0.79343811 
-0.43188477 0.79358693 
-0.43139648 0.79373573 
-0.43090820 0.79388452 
-0.43041992 0.79403328 
-0.42993164 0.79418202 
-0.42944336 0.79433305 
-0.42895508 0.79448639 
-0.42846680 0.79463971 
-0.42797852 0.79479303 
-0.42749023 0.79494633 
-0.42700195 0.79509962 
-0.42651367 0.79525289 
-0.42602539 0.79540615 
-0.42553711 0.79555939 
-0.42504883 0.79571261 
-0.42456055 0.79586580 
-0.42407227 0.79601897 
-0.42358398 0.79617212 
-0.42309570 0.79632523 
-0.42260742 0.79647831 
-0.42211914 0.79663135 
-0.42163086 0.79672779 
-0.42114258 0.79676768 
-0.42065430 0.79680756 
-0.42016602 0.79684744 
-0.41967773 0.79688731 
-0.41918945 0.79692719 
-0.41870117 0.79696707 
-0.41821289 0.79700694 
-0.41772461 0.79704682 
-0.41723633 0.79708669 
-0.41674805 0.79712656 
-0.41625977 0.79716643 
-0.41577148 0.79720629 
-0.41528320 0.79724616 
-0.41479492 0.79728602 
-0.41430664 0.79732589 
-0.41381836 0.79736628 
-0.41333008 0.79740722 
-0.41284180 0.79744816 
-0.41235352 0.79748910 
-0.41186523 0.79753004 
-0.41137695 0.79757097 
-0.41088867 0.79761191 
-0.41040039 0.79765285 
-0.40991211 0.79769379 
-0.40942383 0.79773472 
-0.40893555 0.79777566 
-0.40844727 0.79781660 
-0.40795898 0.79785754 
-0.40747070 0.79789847 
-0.40698242 0.79793941 
-0.40649414 0.79798034 
-0.40600586 0.79802128 
-0.40551758 0.79806222 
-0.40502930 0.79810315 
-0.40454102 0.79814409 
-0.40405273 0.79818502 
-0.40356445 0.79822595 
-0.40307617 0.79826689 
-0.40258789 0.79830782 
-0.40209961 0.79834876 
-0.40161133 0.79838969 
-0.40112305 0.79843062 
-0.40063477 0.79847155 
-0.40014648 0.79851248 
-0.39965820 0.79855341 
-0.39916992 0.79859434 
-0.39868164 0.79863527 
-0.39819336 0.79867632 
-0.39770508 0.79871749 
-0.39721680 0.79875866 
-0.39672852 0.79879983 
-0.39624023 0.79884099 
-0.39575195 0.79888216 
-0.39526367 0.79892332 
-0.39477539 0.79896449 
-0.39428711 0.79900565 
-0.39379883 0.79904681 
-0.39331055 0.79908797 
-0.39282227 0.79912913 
-0.39233398 0.79917028 
-0.39184570 0.79921143 
-0.39135742 0.79925258 
-0.39086914 0.79929373 
-0.39038086 0.79931863 
-0.38989258 0.79932729 
-0.38940430 0.79933595 
-0.38891602 0.79934462 
-0.38842773 0.79935328 
-0.38793945 0.79936194 
-0.38745117 0.79937060 
-0.38696289 0.79937926 
-0.38647461 0.79938792 
-0.38598633 0.79939658 
-0.38549805 0.79940525 
-0.38500977 0.79941391 
-0.38452148 0.79942257 
-0.38403320 0.79943123 
-0.38354492 0.79943989 
-0.38305664 0.79944855 
-0.38256836 0.79945724 
-0.38208008 0.79946595 
-0.38159180 0.79947467 
-0.38110352 0.79948338 
-0.38061523 0.79949209 
-0.38012695 0.79950081 
-0.37963867 0.79950952 
-0.37915039 0.79951823 
-0.37866211 0.79952695 
-0.37817383 0.79953566 
-0.37768555 0.79954438 
-0.37719727 0.79955309 
-0.37670898 0.79956180 
-0.37622070 0.79957052 
-0.37573242 0.79957923 
-0.37524414 0.79958794 
-0.37475586 0.79959666 
-0.37426758 0.79960537 
-0.37377930 0.79961408 
-0.37329102 0.79962280 
-0.37280273 0.79963151 
-0.37231445 0.79964022 
-0.37182617 0.79964894 
-0.37133789 0.79965765 
-0.37084961 0.79966636 
-0.37036133 0.79967508 
-0.36987305 0.79968379 
-0.36938477 0.79969250 
-0.36889648 0.79970122 
-0.36840820 0.79970993 
-0.36791992 0.79971864 
-0.36743164 0.79972735 
-0.36694336 0.79973607 
-0.36645508 0.79974480 
-0.36596680 0.79975352 
-0.36547852 0.79976224 
-0.36499023 0.79977097 
-0.36450195 0.79977969 
-0.36401367 0.79978841 
-0.36352539 0.79979714 
-0.36303711 0.79980586 
-0.36254883 0.79981458 
-0.36206055 0.79982331 
-0.36157227 0.79983203 
-0.36108398 0.79984075 
-0.36059570 0.79984947 
-0.36010742 0.79985819 
-0.35961914 0.79986691 
-0.35913086 0.79987210 
-0.35864258 0.79987377 
-0.35815430 0.79987543 
-0.35766602 0.79987709 
-0.35717773 0.79987875 
-0.35668945 0.79988041 
-0.35620117 0.79988208 
-0.35571289 0.79988374 
-0.35522461 0.79988540 
-0.35473633 0.79988706 
-0.35424805 0.79988872 
-0.35375977 0.79989038 
-0.35327148 0.79989205 
-0.35278320 0.79989371 
-0.35229492 0.79989537 
-0.35180664 0.79989703 
-0.35131836 0.79989869 
-0.35083008 0.79990036 
-0.35034180 0.79990202 
-0.34985352 0.79990369 
-0.34936523 0.79990535 
-0.34887695 0.79990701 
-0.34838867 0.79990868 
-0.34790039 0.79991034 
-0.34741211 0.79991201 
-0.34692383 0.79991367 
-0.34643555 0.79991533 
-0.34594727 0.79991700 
-0.34545898 0.79991866 
-0.34497070 0.79992033 
-0.34448242 0.79992199 
-0.34399414 0.79992365 
-0.34350586 0.79992532 
-0.34301758 0.79992698 
-0.34252930 0.79992865 
-0.34204102 0.79993031 
-0.34155273 0.79993197 
-0.34106445 0.79993364 
-0.34057617 0.79993530 
-0.34008789 0.79993697 
-0.33959961 0.79993863 
-0.33911133 0.79994029 
-0.33862305 0.79994196 
-0.33813477 0.79994362 
-0.33764648 0.79994528 
-0.33715820 0.79994695 
-0.33666992 0.79994861 
-0.33618164 0.79995028 
-0.33569336 0.79995194 
-0.33520508 0.79995360 
-0.33471680 0.79995527 
-0.33422852 0.79995693 
-0.33374023 0.79995860 
-0.33325195 0.79996026 
-0.33276367 0.79996193 
-0.33227539 0.79996359 
-0.33178711 0.79996525 
-0.33129883 0.79996692 
-0.33081055 0.79996858 
-0.33032227 0.79997025 
-0.32983398 0.79997191 
-0.32934570 0.79997358 
-0.32885742 0.79997524 
-0.32836914 0.79997690 
-0.32788086 0.79997788 
-0.32739258 0.79997817 
-0.32690430 0.79997847 
-0.32641602 0.79997876 
-0.32592773 0.79997905 
-0.32543945 0.79997934 
-0.32495117 0.79997964 
-0.32446289 0.79997993 
-0.32397461 0.79998022 
-0.32348633 0.79998051 
-0.32299805 0.79998081 
-0.32250977 0.79998110 
-0.32202148 0.79998139 
-0.32153320 0.79998168 
-0.32104492 0.79998198 
-0.32055664 0.79998227 
-0.32006836 0.79998256 
-0.31958008 0.79998285 
-0.31909180 0.79998315 
-0.31860352 0.79998344 
-0.31811523 0.79998373 
-0.31762695 0.79998402 
-0.31713867 0.79998432 
-0.31665039 0.79998461 
-0.31616211 0.79998490 
-0.31567383 0.79998520 
-0.31518555 0.79998549 
-0.31469727 0.79998578 
-0.31420898 0.79998607 
-0.31372070 0.79998637 
-0.31323242 0.79998666 
-0.31274414 0.79998695 
-0.31225586 0.79998724 
-0.31176758 0.79998754 
-0.31127930 0.79998783 
-0.31079102 0.79998812 
-0.31030273 0.79998841 
-0.30981445 0.79998871 
-0.30932617 0.79998900 
-0.30883789 0.79998929 
-0.30834961 0.79998958 
-0.30786133 0.79998988 
-0.30737305 0.79999017 
-0.30688477 0.79999046 
-0.30639648 0.79999076 
-0.30590820 0.79999105 
-0.30541992 0.79999134 
-0.30493164 0.79999163 
-0.30444336 0.79999193 
-0.30395508 0.79999222 
-0.30346680 0.79999251 
-0.30297852 0.79999280 
-0.30249023 0.79999310 
-0.30200195 0.79999339 
-0.30151367 0.79999368 
-0.30102539 0.79999397 
-0.30053711 0.79999427 
-0.30004883 0.79999456 
-0.29956055 0.79999485 
-0.29907227 0.79999514 
-0.29858398 0.79999544 
-0.29809570 0.79999573 
-0.29760742 0.79999602 
-0.29711914 0.79999631 
-0.29663086 0.79999648 
-0.29614258 0.79999653 
-0.29565430 0.79999658 
-0.29516602 0.79999663 
-0.29467773 0.79999667 
-0.29418945 0.79999672 
-0.29370117 0.79999677 
-0.29321289 0.79999682 
-0.29272461 0.79999686 
-0.29223633 0.79999691 
-0.29174805 0.79999696 
-0.29125977 0.79999700 
-0.29077148 0.79999705 
-0.29028320 0.79999710 
-0.28979492 0.79999715 
-0.28930664 0.79999719 
-0.28881836 0.79999724 
-0.28833008 0.79999729 
-0.28784180 0.79999734 
-0.28735352 0.79999738 
-0.28686523 0.79999743 
-0.28637695 0.79999748 
-0.28588867 0.79999753 
-0.28540039 0.79999757 
-0.28491211 0.79999762 
-0.28442383 0.79999767 
-0.28393555 0.79999771 
-0.28344727 0.79999776 
-0.28295898 0.79999781 
-0.28247070 0.79999786 
-0.28198242 0.79999790 
-0.28149414 0.79999795 
-0.28100586 0.79999800 
-0.28051758 0.79999805 
-0.28002930 0.79999809 
-0.27954102 0.79999814 
-0.27905273 0.79999819 
-0.27856445 0.79999823 
-0.27807617 0.79999828 
-0.27758789 0.79999833 
-0.27709961 0.79999838 
-0.27661133 0.79999842 
-0.27612305 0.79999847 
-0.27563477 0.79999852 
-0.27514648 0.79999857 
-0.27465820 0.79999861 
-0.27416992 0.79999866 
-0.27368164 0.79999871 
-0.27319336 0.79999875 
-0.27270508 0.79999880 
-0.27221680 0.79999885 
-0.27172852 0.79999890 
-0.27124023 0.79999894 
-0.27075195 0.79999899 
-0.27026367 0.79999904 
-0.26977539 0.79999908 
-0.26928711 0.79999913 
-0.26879883 0.79999918 
-0.26831055 0.79999923 
-0.26782227 0.79999927 
-0.26733398 0.79999932 
-0.26684570 0.79999937 
-0.26635742 0.79999942 
-0.26586914 0.79999946 
-0.26538086 0.79999949 
-0.26489258 0.79999950 
-0.26440430 0.79999950 
-0.26391602 0.79999951 
-0.26342773 0.79999952 
-0.26293945 0.79999953 
-0.26245117 0.79999953 
-0.26196289 0.79999954 
-0.26147461 0.79999955 
-0.26098633 0.79999955 
-0.26049805 0.79999956 
-0.26000977 0.79999957 
-0.25952148 0.79999957 
-0.25903320 0.79999958 
-0.25854492 0.79999959 
-0.25805664 0.79999959 
-0.25756836 0.79999960 
-0.25708008 0.79999961 
-0.25659180 0.79999962 
-0.25610352 0.79999962 
-0.25561523 0.79999963 
-0.25512695 0.79999964 
-0.25463867 0.79999965 
-0.25415039 0.79999965 
-0.25366211 0.79999966 
-0.25317383 0.79999966 
-0.25268555 0.79999967 
-0.25219727 0.79999968 
-0.25170898 0.79999969 
-0.25122070 0.79999969 
-0.25073242 0.79999970 
-0.25024414 0.79999971 
-0.24975586 0.79999971 
-0.24926758 0.79999972 
-0.24877930 0.79999973 
-0.24829102 0.79999973 
-0.24780273 0.79999974 
-0.24731445 0.79999975 
-0.24682617 0.79999976 
-0.24633789 0.79999976 
-0.24584961 0.79999977 
-0.24536133 0.79999978 
-0.24487305 0.79999978 
-0.24438477 0.79999979 
-0.24389648 0.79999980 
-0.24340820 0.79999980 
-0.24291992 0.79999981 
-0.24243164 0.79999982 
-0.24194336 0.79999983 
-0.24145508 0.79999983 
-0.24096680 0.79999984 
-0.24047852 0.79999984 
-0.23999023 0.79999986 
-0.23950195 0.79999986 
-0.23901367 0.79999987 
-0.23852539 0.79999987 
-0.23803711 0.79999988 
-0.23754883 0.79999989 
-0.23706055 0.79999989 
-0.23657227 0.79999990 
-0.23608398 0.79999991 
-0.23559570 0.79999992 
-0.23510742 0.79999993 
-0.23461914 0.79999992 
-0.23413086 0.79999973 
-0.23364258 0.79999909 
-0.23315430 0.79999845 
-0.23266602 0.79999781 
-0.23217773 0.79999716 
-0.23168945 0.79999652 
-0.23120117 0.79999588 
-0.23071289 0.79999523 
-0.23022461 0.79999459 
-0.22973633 0.79999395 
-0.22924805 0.79999331 
-0.22875977 0.79999266 
-0.22827148 0.79999202 
-0.22778320 0.79999138 
-0.22729492 0.79999074 
-0.22680664 0.79999009 
-0.22631836 0.79998945 
-0.22583008 0.79998881 
-0.22534180 0.79998816 
-0.22485352 0.79998752 
-0.22436523 0.79998688 
-0.22387695 0.79998624 
-0.22338867 0.79998559 
-0.22290039 0.79998495 
-0.22241211 0.79998431 
-0.22192383 0.79998366 
-0.22143555 0.79998302 
-0.22094727 0.79998238 
-0.22045898 0.79998174 
-0.21997070 0.79998109 
-0.21948242 0.79998045 
-0.21899414 0.79997981 
-0.21850586 0.79997917 
-0.21801758 0.79997852 
-0.21752930 0.79997788 
-0.21704102 0.79997724 
-0.21655273 0.79997659 
-0.21606445 0.79997595 
-0.21557617 0.79997531 
-0.21508789 0.79997467 
-0.21459961 0.79997402 
-0.21411133 0.79997338 
-0.21362305 0.79997274 
-0.21313477 0.79997210 
-0.21264648 0.79997145 
-0.21215820 0.79997081 
-0.21166992 0.79997017 
-0.21118164 0.79996952 
-0.21069336 0.79996888 
-0.21020508 0.79996824 
-0.20971680 0.79996760 
-0.20922852 0.79996696 
-0.20874023 0.79996632 
-0.20825195 0.79996568 
-0.20776367 0.79996503 
-0.20727539 0.79996439 
-0.20678711 0.79996375 
-0.20629883 0.79996311 
-0.20581055 0.79996247 
-0.20532227 0.79996183 
-0.20483398 0.79996119 
-0.20434570 0.79996054 
-0.20385742 0.79995990 
-0.20336914 0.79995926 
-0.20288086 0.79995685 
-0.20239258 0.79995267 
-0.20190430 0.79994849 
-0.20141602 0.79994431 
-0.20092773 0.79994013 
-0.20043945 0.79993595 
-0.19995117 0.79993177 
-0.19946289 0.79992758 
-0.19897461 0.79992340 
-0.19848633 0.79991922 
-0.19799805 0.79991504 
-0.19750977 0.79991086 
-0.19702148 0.79990667 
-0.19653320 0.79990249 
-0.19604492 0.79989831 
-0.19555664 0.79989413 
-0.19506836 0.79988995 
-0.19458008 0.79988579 
-0.19409180 0.79988162 
-0.19360352 0.79987746 
-0.19311523 0.79987329 
-0.19262695 0.79986913 
-0.19213867 0.79986496 
-0.19165039 0.79986080 
-0.19116211 0.79985663 
-0.19067383 0.79985247 
-0.19018555 0.79984830 
-0.18969727 0.79984414 
-0.18920898 0.79983997 
-0.18872070 0.79983581 
-0.18823242 0.79983164 
-0.18774414 0.79982748 
-0.18725586 0.79982331 
-0.18676758 0.79981915 
-0.18627930 0.79981498 
-0.18579102 0.79981082 
-0.18530273 0.79980665 
-0.18481445 0.79980249 
-0.18432617 0.79979832 
-0.18383789 0.79979416 
-0.18334961 0.79978999 
-0.18286133 0.79978583 
-0.18237305 0.79978166 
-0.18188477 0.79977750 
-0.18139648 0.79977333 
-0.18090820 0.79976917 
-0.18041992 0.79976500 
-0.17993164 0.79976084 
-0.17944336 0.79975672 
-0.17895508 0.79975267 
-0.17846680 0.79974861 
-0.17797852 0.79974455 
-0.17749023 0.79974049 
-0.17700195 0.79973644 
-0.17651367 0.79973238 
-0.17602539 0.79972832 
-0.17553711 0.79972426 
-0.17504883 0.79972020 
-0.17456055 0.79971614 
-0.17407227 0.79971208 
-0.17358398 0.79970803 
-0.17309570 0.79970397 
-0.17260742 0.79969991 
-0.17211914 0.79969585 
-0.17163086 0.79968761 
-0.17114258 0.79967519 
-0.17065430 0.79966277 
-0.17016602 0.79965034 
-0.16967773 0.79963792 
-0.16918945 0.79962550 
-0.16870117 0.79961307 
-0.16821289 0.79960065 
-0.16772461 0.79958822 
-0.16723633 0.79957579 
-0.16674805 0.79956337 
-0.16625977 0.79955094 
-0.16577148 0.79953851 
-0.16528320 0.79952608 
-0.16479492 0.79951365 
-0.16430664 0.79950123 
-0.16381836 0.79948901 
-0.16333008 0.79947699 
-0.16284180 0.79946498 
-0.16235352 0.79945296 
-0.16186523 0.79944095 
-0.16137695 0.79942893 
-0.16088867 0.79941691 
-0.16040039 0.79940489 
-0.15991211 0.79939287 
-0.15942383 0.79938085 
-0.15893555 0.79936882 
-0.15844727 0.79935680 
-0.15795898 0.79934478 
-0.15747070 0.79933275 
-0.15698242 0.79932073 
-0.15649414 0.79930870 
-0.15600586 0.79929668 
-0.15551758 0.79928465 
-0.15502930 0.79927262 
-0.15454102 0.79926059 
-0.15405273 0.79924856 
-0.15356445 0.79923654 
-0.15307617 0.79922451 
-0.15258789 0.79921248 
-0.15209961 0.79920045 
-0.15161133 0.79918842 
-0.15112305 0.79917639 
-0.15063477 0.79916435 
-0.15014648 0.79915232 
-0.14965820 0.79914029 
-0.14916992 0.79912826 
-0.14868164 0.79911623 
-0.14819336 0.79910475 
-0.14770508 0.79909382 
-0.14721680 0.79908289 
-0.14672852 0.79907195 
-0.14624023 0.79906100 
-0.14575195 0.79905004 
-0.14526367 0.79903908 
-0.14477539 0.79902812 
-0.14428711 0.79901715 
-0.14379883 0.79900617 
-0.14331055 0.79899519 
-0.14282227 0.79898420 
-0.14233398 0.79897321 
-0.14184570 0.79896222 
-0.14135742 0.79895122 
-0.14086914 0.79894021 
-0.14038086 0.79892386 
-0.13989258 0.79890216 
-0.13940430 0.79888046 
-0.13891602 0.79885875 
-0.13842773 0.79883704 
-0.13793945 0.79881533 
-0.13745117 0.79879362 
-0.13696289 0.79877191 
-0.13647461 0.79875019 
-0.13598633 0.79872848 
-0.13549805 0.79870677 
-0.13500977 0.79868505 
-0.13452148 0.79866333 
-0.13403320 0.79864161 
-0.13354492 0.79861989 
-0.13305664 0.79859817 
-0.13256836 0.79857749 
-0.13208008 0.79855785 
-0.13159180 0.79853819 
-0.13110352 0.79851851 
-0.13061523 0.79849881 
-0.13012695 0.79847909 
-0.12963867 0.79845935 
-0.12915039 0.79843960 
-0.12866211 0.79841984 
-0.12817383 0.79840008 
-0.12768555 0.79838030 
-0.12719727 0.79836051 
-0.12670898 0.79834071 
-0.12622070 0.79832089 
-0.12573242 0.79830106 
-0.12524414 0.79828123 
-0.12475586 0.79826138 
-0.12426758 0.79824151 
-0.12377930 0.79822164 
-0.12329102 0.79820176 
-0.12280273 0.79818187 
-0.12231445 0.79816197 
-0.12182617 0.79814206 
-0.12133789 0.79812214 
-0.12084961 0.79810224 
-0.12036133 0.79808237 
-0.11987305 0.79806248 
-0.11938477 0.79804259 
-0.11889648 0.79802270 
-0.11840820 0.79800280 
-0.11791992 0.79798289 
-0.11743164 0.79796298 
-0.11694336 0.79794445 
-0.11645508 0.79792727 
-0.11596680 0.79791004 
-0.11547852 0.79789275 
-0.11499023 0.79787541 
-0.11450195 0.79785802 
-0.11401367 0.79784058 
-0.11352539 0.79782309 
-0.11303711 0.79780563 
-0.11254883 0.79778821 
-0.11206055 0.79777074 
-0.11157227 0.79775324 
-0.11108398 0.79773570 
-0.11059570 0.79771812 
-0.11010742 0.79770051 
-0.10961914 0.79768286 
-0.10913086 0.79766151 
-0.10864258 0.79763647 
-0.10815430 0.79761141 
-0.10766602 0.79758632 
-0.10717773 0.79756122 
-0.10668945 0.79753609 
-0.10620117 0.79751095 
-0.10571289 0.79748579 
-0.10522461 0.79746077 
-0.10473633 0.79743589 
-0.10424805 0.79741100 
-0.10375977 0.79738609 
-0.10327148 0.79736118 
-0.10278320 0.79733625 
-0.10229492 0.79731130 
-0.10180664 0.79728635 
-0.10131836 0.79726262 
-0.10083008 0.79724006 
-0.10034180 0.79721742 
-0.09985352 0.79719471 
-0.09936523 0.79717193 
-0.09887695 0.79714908 
-0.09838867 0.79712617 
-0.09790039 0.79710318 
-0.09741211 0.79708042 
-0.09692383 0.79705788 
-0.09643555 0.79703529 
-0.09594727 0.79701264 
-0.09545898 0.79698994 
-0.09497070 0.79696721 
-0.09448242 0.79694443 
-0.09399414 0.79692159 
-0.09350586 0.79689871 
-0.09301758 0.79687578 
-0.09252930 0.79685280 
-0.09204102 0.79682978 
-0.09155273 0.79680673 
-0.09106445 0.79678366 
-0.09057617 0.79676055 
-0.09008789 0.79673740 
-0.08959961 0.79671463 
-0.08911133 0.79669225 
-0.08862305 0.79666981 
-0.08813477 0.79664734 
-0.08764648 0.79662485 
-0.08715820 0.79660236 
-0.08666992 0.79657983 
-0.08618164 0.79655727 
-0.08569336 0.79653534 
-0.08520508 0.79651401 
-0.08471680 0.79649258 
-0.08422852 0.79647105 
-0.08374023 0.79644949 
-0.08325195 0.79642789 
-0.08276367 0.79640620 
-0.08227539 0.79638443 
-0.08178711 0.79636309 
-0.08129883 0.79634219 
-0.08081055 0.79632120 
-0.08032227 0.79630012 
-0.07983398 0.79627904 
-0.07934570 0.79625796 
-0.07885742 0.79623680 
-0.07836914 0.79621556 
-0.07788086 0.79619352 
-0.07739258 0.79617066 
-0.07690430 0.79614773 
-0.07641602 0.79612473 
-0.07592773 0.79610180 
-0.07543945 0.79607894 
-0.07495117 0.79605602 
-0.07446289 0.79603303 
-0.07397461 0.79601051 
-0.07348633 0.79598844 
-0.07299805 0.79596628 
-0.07250977 0.79594402 
-0.07202148 0.79592187 
-0.07153320 0.79589983 
-0.07104492 0.79587770 
-0.07055664 0.79585550 
-0.07006836 0.79583339 
-0.06958008 0.79581137 
-0.06909180 0.79578924 
-0.06860352 0.79576700 
-0.06811523 0.79574493 
-0.06762695 0.79572301 
-0.06713867 0.79570100 
-0.06665039 0.79567890 
-0.06616211 0.79565712 
-0.06567383 0.79563564 
-0.06518555 0.79561404 
-0.06469727 0.79559231 
-0.06420898 0.79557079 
-0.06372070 0.79554947 
-0.06323242 0.79552804 
-0.06274414 0.79550650 
-0.06225586 0.79548485 
-0.06176758 0.79546309 
-0.06127930 0.79544123 
-0.06079102 0.79541928 
-0.06030273 0.79539760 
-0.05981445 0.79537618 
-0.05932617 0.79535468 
-0.05883789 0.79533308 
-0.05834961 0.79531163 
-0.05786133 0.79529029 
-0.05737305 0.79526884 
-0.05688477 0.79524727 
-0.05639648 0.79522597 
-0.05590820 0.79520493 
-0.05541992 0.79518379 
-0.05493164 0.79516255 
-0.05444336 0.79514119 
-0.05395508 0.79511970 
-0.05346680 0.79509813 
-0.05297852 0.79507649 
-0.05249023 0.79505511 
-0.05200195 0.79503399 
-0.05151367 0.79501279 
-0.05102539 0.79499153 
-0.05053711 0.79497022 
-0.05004883 0.79494885 
-0.04956055 0.79492742 
-0.04907227 0.79490594 
-0.04858398 0.79488466 
-0.04809570 0.79486357 
-0.04760742 0.79484242 
-0.04711914 0.79482124 
-0.04663086 0.79480102 
-0.04614258 0.79478175 
-0.04565430 0.79476248 
-0.04516602 0.79474320 
-0.04467773 0.79472405 
-0.04418945 0.79470500 
-0.04370117 0.79468595 
-0.04321289 0.79466690 
-0.04272461 0.79464770 
-0.04223633 0.79462834 
-0.04174805 0.79460900 
-0.04125977 0.79458969 
-0.04077148 0.79457040 
-0.04028320 0.79455110 
-0.03979492 0.79453182 
-0.03930664 0.79451255 
-0.03881836 0.79449310 
-0.03833008 0.79447347 
-0.03784180 0.79445387 
-0.03735352 0.79443427 
-0.03686523 0.79441455 
-0.03637695 0.79439470 
-0.03588867 0.79437480 
-0.03540039 0.79435484 
-0.03491211 0.79433458 
-0.03442383 0.79431401 
-0.03393555 0.79429332 
-0.03344727 0.79427248 
-0.03295898 0.79425128 
-0.03247070 0.79422968 
-0.03198242 0.79420781 
-0.03149414 0.79418562 
-0.03100586 0.79416289 
-0.03051758 0.79413957 
-0.03002930 0.79411581 
-0.02954102 0.79409153 
-0.02905273 0.79406650 
-0.02856445 0.79404066 
-0.02807617 0.79401411 
-0.02758789 0.79398680 
-0.02709961 0.79395853 
-0.02661133 0.79392925 
-0.02612305 0.79389900 
-0.02563477 0.79386770 
-0.02514648 0.79383513 
-0.02465820 0.79380122 
-0.02416992 0.79376605 
-0.02368164 0.79372952 
-0.02319336 0.79369152 
-0.02270508 0.79365196 
-0.02221680 0.79361084 
-0.02172852 0.79356806 
-0.02124023 0.79352347 
-0.02075195 0.79347698 
-0.02026367 0.79342862 
-0.01977539 0.79337831 
-0.01928711 0.79332598 
-0.01879883 0.79327157 
-0.01831055 0.79321500 
-0.01782227 0.79315619 
-0.01733398 0.79309503 
-0.01684570 0.79303143 
-0.01635742 0.79296540 
-0.01586914 0.79289686 
-0.01538086 0.79289067 
-0.01489258 0.79294343 
-0.01440430 0.79298886 
-0.01391602 0.79302667 
-0.01342773 0.79305651 
-0.01293945 0.79307808 
-0.01245117 0.79309112 
-0.01196289 0.79309532 
-0.01147461 0.79309040 
-0.01098633 0.79307608 
-0.01049805 0.79305202 
-0.01000977 0.79301796 
-0.00952148 0.79297360 
-0.00903320 0.79291869 
-0.00854492 0.79285304 
-0.00805664 0.79277648 
-0.00756836 0.79274929 
-0.00708008 0.79276311 
-0.00659180 0.79275345 
-0.00610352 0.79271890 
-0.00561523 0.79265819 
-0.00512695 0.79257032 
-0.00463867 0.79245465 
-0.00415039 0.79231084 
-0.00366211 0.79226596 
-0.00317383 0.79228286 
-0.00268555 0.79221555 
-0.00219727 0.79205946 
-0.00170898 0.79204214 
-0.00122070 0.79198944 
-0.00073242 0.79204875 
-0.00024414 0.79192680 
0.00024414 0.82107965 
0.00073242 0.82133383 
0.00122070 0.82131185 
0.00170898 0.82125566 
0.00219727 0.82112131 
0.00268555 0.82109037 
0.00317383 0.82096960 
0.00366211 0.82075727 
0.00415039 0.82058745 
0.00463867 0.82050629 
0.00512695 0.82039670 
0.00561523 0.82025773 
0.00610352 0.82008889 
0.00659180 0.81989029 
0.00708008 0.81966259 
0.00756836 0.81940692 
0.00805664 0.81919245 
0.00854492 0.81903045 
0.00903320 0.81885665 
0.00952148 0.81867106 
0.01000977 0.81847368 
0.01049805 0.81826465 
0.01098633 0.81804418 
0.01147461 0.81781248 
0.01196289 0.81756984 
0.01245117 0.81731657 
0.01293945 0.81705299 
0.01342773 0.81677947 
0.01391602 0.81649635 
0.01440430 0.81620402 
0.01489258 0.81590291 
0.01538086 0.81559340 
0.01586914 0.81532319 
0.01635742 0.81509637 
0.01684570 0.81486697 
0.01733398 0.81463503 
0.01782227 0.81440056 
0.01831055 0.81416364 
0.01879883 0.81392432 
0.01928711 0.81368267 
0.01977539 0.81343874 
0.02026367 0.81319259 
0.02075195 0.81294425 
0.02124023 0.81269380 
0.02172852 0.81244124 
0.02221680 0.81218663 
0.02270508 0.81193005 
0.02319336 0.81167156 
0.02368164 0.81141119 
0.02416992 0.81114901 
0.02465820 0.81088506 
0.02514648 0.81061939 
0.02563477 0.81035203 
0.02612305 0.81008301 
0.02661133 0.80981242 
0.02709961 0.80954030 
0.02758789 0.80926669 
0.02807617 0.80899163 
0.02856445 0.80871517 
0.02905273 0.80843734 
0.02954102 0.80815816 
0.03002930 0.80787768 
0.03051758 0.80759594 
0.03100586 0.80731299 
0.03149414 0.80702884 
0.03198242 0.80674353 
0.03247070 0.80645711 
0.03295898 0.80616961 
0.03344727 0.80588103 
0.03393555 0.80559142 
0.03442383 0.80530081 
0.03491211 0.80500924 
0.03540039 0.80471674 
0.03588867 0.80442332 
0.03637695 0.80412902 
0.03686523 0.80383385 
0.03735352 0.80353783 
0.03784180 0.80324097 
0.03833008 0.80294332 
0.03881836 0.80264489 
0.03930664 0.80234572 
0.03979492 0.80204580 
0.04028320 0.80174518 
0.04077148 0.80144385 
0.04125977 0.80114182 
0.04174805 0.80083912 
0.04223633 0.80053576 
0.04272461 0.80023178 
0.04321289 0.79992717 
0.04370117 0.79962196 
0.04418945 0.79931616 
0.04467773 0.79900979 
0.04516602 0.79870283 
0.04565430 0.79839531 
0.04614258 0.79808725 
0.04663086 0.79777866 
0.04711914 0.79746851 
0.04760742 0.79715680 
0.04809570 0.79684459 
0.04858398 0.79653190 
0.04907227 0.79621872 
0.04956055 0.79590507 
0.05004883 0.79559096 
0.05053711 0.79527639 
0.05102539 0.79496139 
0.05151367 0.79464596 
0.05200195 0.79433009 
0.05249023 0.79401381 
0.05297852 0.79369710 
0.05346680 0.79337997 
0.05395508 0.79306244 
0.05444336 0.79274452 
0.05493164 0.79242621 
0.05541992 0.79210752 
0.05590820 0.79178845 
0.05639648 0.79146901 
0.05688477 0.79114919 
0.05737305 0.79082899 
0.05786133 0.79050844 
0.05834961 0.79018752 
0.05883789 0.78986626 
0.05932617 0.78954465 
0.05981445 0.78922269 
0.06030273 0.78890039 
0.06079102 0.78857774 
0.06127930 0.78825476 
0.06176758 0.78793143 
0.06225586 0.78760778 
0.06274414 0.78728379 
0.06323242 0.78695946 
0.06372070 0.78663481 
0.06420898 0.78630983 
0.06469727 0.78598453 
0.06518555 0.78565891 
0.06567383 0.78533297 
0.06616211 0.78500672 
0.06665039 0.78468016 
0.06713867 0.78435329 
0.06762695 0.78402612 
0.06811523 0.78369863 
0.06860352 0.78337083 
0.06909180 0.78304272 
0.06958008 0.78271431 
0.07006836 0.78238559 
0.07055664 0.78205658 
0.07104492 0.78172727 
0.07153320 0.78139766 
0.07202148 0.78106775 
0.07250977 0.78073753 
0.07299805 0.78040701 
0.07348633 0.78007619 
0.07397461 0.77974507 
0.07446289 0.77941365 
0.07495117 0.77908194 
0.07543945 0.77874993 
0.07592773 0.77841762 
0.07641602 0.77808501 
0.07690430 0.77775210 
0.07739258 0.77741889 
0.07788086 0.77708538 
0.07836914 0.77675049 
0.07885742 0.77641423 
0.07934570 0.77607767 
0.07983398 0.77574080 
0.08032227 0.77540364 
0.08081055 0.77506618 
0.08129883 0.77472842 
0.08178711 0.77439036 
0.08227539 0.77405200 
0.08276367 0.77371334 
0.08325195 0.77337437 
0.08374023 0.77303511 
0.08422852 0.77269553 
0.08471680 0.77235566 
0.08520508 0.77201547 
0.08569336 0.77167498 
0.08618164 0.77133418 
0.08666992 0.77099308 
0.08715820 0.77065167 
0.08764648 0.77030994 
0.08813477 0.76996790 
0.08862305 0.76962555 
0.08911133 0.76928289 
0.08959961 0.76893990 
0.09008789 0.76859660 
0.09057617 0.76825299 
0.09106445 0.76790905 
0.09155273 0.76756478 
0.09204102 0.76722020 
0.09252930 0.76687529 
0.09301758 0.76653006 
0.09350586 0.76618449 
0.09399414 0.76583859 
0.09448242 0.76549234 
0.09497070 0.76514577 
0.09545898 0.76479885 
0.09594727 0.76445160 
0.09643555 0.76410401 
0.09692383 0.76375607 
0.09741211 0.76340780 
0.09790039 0.76305917 
0.09838867 0.76271021 
0.09887695 0.76236089 
0.09936523 0.76201121 
0.09985352 0.76166119 
0.10034180 0.76131081 
0.10083008 0.76096007 
0.10131836 0.76060897 
0.10180664 0.76025750 
0.10229492 0.75990566 
0.10278320 0.75955345 
0.10327148 0.75920087 
0.10375977 0.75884792 
0.10424805 0.75849459 
0.10473633 0.75814088 
0.10522461 0.75778679 
0.10571289 0.75743231 
0.10620117 0.75707745 
0.10668945 0.75672219 
0.10717773 0.75636654 
0.10766602 0.75601050 
0.10815430 0.75565406 
0.10864258 0.75529722 
0.10913086 0.75493998 
0.10961914 0.75458089 
0.11010742 0.75421997 
0.11059570 0.75385864 
0.11108398 0.75349688 
0.11157227 0.75313471 
0.11206055 0.75277212 
0.11254883 0.75240910 
0.11303711 0.75204565 
0.11352539 0.75168177 
0.11401367 0.75131745 
0.11450195 0.75095269 
0.11499023 0.75058747 
0.11547852 0.75022182 
0.11596680 0.74985573 
0.11645508 0.74948917 
0.11694336 0.74912215 
0.11743164 0.74875466 
0.11791992 0.74838668 
0.11840820 0.74801823 
0.11889648 0.74764929 
0.11938477 0.74727989 
0.11987305 0.74691001 
0.12036133 0.74653965 
0.12084961 0.74616878 
0.12133789 0.74579742 
0.12182617 0.74542556 
0.12231445 0.74505318 
0.12280273 0.74468030 
0.12329102 0.74430691 
0.12377930 0.74393301 
0.12426758 0.74355858 
0.12475586 0.74318362 
0.12524414 0.74280811 
0.12573242 0.74243206 
0.12622070 0.74205546 
0.12670898 0.74167831 
0.12719727 0.74130061 
0.12768555 0.74092237 
0.12817383 0.74054356 
0.12866211 0.74016417 
0.12915039 0.73978420 
0.12963867 0.73940364 
0.13012695 0.73902250 
0.13061523 0.73864075 
0.13110352 0.73825841 
0.13159180 0.73787549 
0.13208008 0.73749194 
0.13256836 0.73710777 
0.13305664 0.73672294 
0.13354492 0.73633743 
0.13403320 0.73595128 
0.13452148 0.73556448 
0.13500977 0.73517704 
0.13549805 0.73478894 
0.13598633 0.73440018 
0.13647461 0.73401073 
0.13696289 0.73362059 
0.13745117 0.73322975 
0.13793945 0.73283820 
0.13842773 0.73244595 
0.13891602 0.73205299 
0.13940430 0.73165933 
0.13989258 0.73126493 
0.14038086 0.73086979 
0.14086914 0.73047166 
0.14135742 0.73007053 
0.14184570 0.72966862 
0.14233398 0.72926594 
0.14282227 0.72886248 
0.14331055 0.72845825 
0.14379883 0.72805322 
0.14428711 0.72764736 
0.14477539 0.72724066 
0.14526367 0.72683310 
0.14575195 0.72642469 
0.14624023 0.72601541 
0.14672852 0.72560529 
0.14721680 0.72519431 
0.14770508 0.72478243 
0.14819336 0.72436964 
0.14868164 0.72395585 
0.14916992 0.72354105 
0.14965820 0.72312531 
0.15014648 0.72270860 
0.15063477 0.72229095 
0.15112305 0.72187234 
0.15161133 0.72145272 
0.15209961 0.72103209 
0.15258789 0.72061040 
0.15307617 0.72018763 
0.15356445 0.71976380 
0.15405273 0.71933889 
0.15454102 0.71891292 
0.15502930 0.71848587 
0.15551758 0.71805768 
0.15600586 0.71762835 
0.15649414 0.71719783 
0.15698242 0.71676609 
0.15747070 0.71633315 
0.15795898 0.71589899 
0.15844727 0.71546361 
0.15893555 0.71502701 
0.15942383 0.71458911 
0.15991211 0.71414991 
0.16040039 0.71370931 
0.16088867 0.71326730 
0.16137695 0.71282391 
0.16186523 0.71237910 
0.16235352 0.71193289 
0.16284180 0.71148524 
0.16333008 0.71103611 
0.16381836 0.71058544 
0.16430664 0.71013307 
0.16479492 0.70967893 
0.16528320 0.70922317 
0.16577148 0.70876575 
0.16625977 0.70830668 
0.16674805 0.70784591 
0.16723633 0.70738337 
0.16772461 0.70691901 
0.16821289 0.70645271 
0.16870117 0.70598442 
0.16918945 0.70551419 
0.16967773 0.70504198 
0.17016602 0.70456778 
0.17065430 0.70409154 
0.17114258 0.70361317 
0.17163086 0.70313261 
0.17211914 0.70264604 
0.17260742 0.70215340 
0.17309570 0.70165841 
0.17358398 0.70116100 
0.17407227 0.70066114 
0.17456055 0.70015877 
0.17504883 0.69965377 
0.17553711 0.69914606 
0.17602539 0.69863539 
0.17651367 0.69812167 
0.17700195 0.69760499 
0.17749023 0.69708525 
0.17797852 0.69656241 
0.17846680 0.69603634 
0.17895508 0.69550693 
0.17944336 0.69497406 
0.17993164 0.69443731 
0.18041992 0.69389656 
0.18090820 0.69335201 
0.18139648 0.69280351 
0.18188477 0.69225094 
0.18237305 0.69169413 
0.18286133 0.69113293 
0.18334961 0.69056716 
0.18383789 0.68999635 
0.18432617 0.68942031 
0.18481445 0.68883916 
0.18530273 0.68825271 
0.18579102 0.68766070 
0.18627930 0.68706289 
0.18676758 0.68645908 
0.18725586 0.68584899 
0.18774414 0.68523215 
0.18823242 0.68460825 
0.18872070 0.68397720 
0.18920898 0.68333862 
0.18969727 0.68269208 
0.19018555 0.68203714 
0.19067383 0.68137346 
0.19116211 0.68070054 
0.19165039 0.68001740 
0.19213867 0.67932346 
0.19262695 0.67861862 
0.19311523 0.67790214 
0.19360352 0.67717320 
0.19409180 0.67643099 
0.19458008 0.67567468 
0.19506836 0.67490323 
0.19555664 0.67411507 
0.19604492 0.67330892 
0.19653320 0.67248371 
0.19702148 0.67163763 
0.19750977 0.67076873 
0.19799805 0.66987469 
0.19848633 0.66895278 
0.19897461 0.66799971 
0.19946289 0.66701126 
0.19995117 0.66598259 
0.20043945 0.66490770 
0.20092773 0.66377841 
0.20141602 0.66258414 
0.20190430 0.66130981 
0.20239258 0.65993226 
0.20288086 0.65841783 
0.20336914 0.65670413 
0.20385742 0.65470140 
0.20434570 0.65226244 
0.20483398 0.64915558 
0.20532227 0.64506198 
0.20581055 0.63975286 
0.20629883 0.63337635 
0.20678711 0.62666812 
0.20727539 0.62035094 
0.20776367 0.61443518 
0.20825195 0.60833195 
0.20874023 0.60163166 
0.20922852 0.59449636 
0.20971680 0.58715719 
0.21020508 0.57975091 
0.21069336 0.57217835 
0.21118164 0.56447316 
0.21166992 0.55688371 
0.21215820 0.54966036 
0.21264648 0.54299259 
0.21313477 0.53690028 
0.21362305 0.53134144 
0.21411133 0.52617195 
0.21459961 0.52115473 
0.21508789 0.51606479 
0.21557617 0.51089134 
0.21606445 0.50583850 
0.21655273 0.50097466 
0.21704102 0.49632820 
0.21752930 0.49185398 
0.21801758 0.48750172 
0.21850586 0.48309457 
0.21899414 0.47847926 
0.21948242 0.47363643 
0.21997070 0.46882219 
0.22045898 0.46417206 
0.22094727 0.45965937 
0.22143555 0.45525091 
0.22192383 0.45114833 
0.22241211 0.44742311 
0.22290039 0.44405910 
0.22338867 0.44112107 
0.22387695 0.43892310 
0.22436523 0.43732120 
0.22485352 0.43596365 
0.22534180 0.43464089 
0.22583008 0.43358064 
0.22631836 0.43276324 
0.22680664 0.43197372 
0.22729492 0.43116313 
0.22778320 0.43060444 
0.22827148 0.43030429 
0.22875977 0.43005348 
0.22924805 0.42986038 
0.22973633 0.42995709 
0.23022461 0.43033711 
0.23071289 0.43075489 
0.23120117 0.43115572 
0.23168945 0.43171979 
0.23217773 0.43241085 
0.23266602 0.43313857 
0.23315430 0.43388162 
0.23364258 0.43467034 
0.23413086 0.43548633 
0.23461914 0.43619218 
0.23510742 0.43675638 
0.23559570 0.43727328 
0.23608398 0.43774971 
0.23657227 0.43828387 
0.23706055 0.43888435 
0.23754883 0.43943964 
0.23803711 0.43996514 
0.23852539 0.44040294 
0.23901367 0.44074731 
0.23950195 0.44104796 
0.23999023 0.44132330 
0.24047852 0.44167600 
0.24096680 0.44210854 
0.24145508 0.44251617 
0.24194336 0.44291062 
0.24243164 0.44324772 
0.24291992 0.44352469 
0.24340820 0.44378028 
0.24389648 0.44402284 
0.24438477 0.44428474 
0.24487305 0.44456680 
0.24536133 0.44482986 
0.24584961 0.44507689 
0.24633789 0.44531474 
0.24682617 0.44555124 
0.24731445 0.44577234 
0.24780273 0.44597892 
0.24829102 0.44616838 
0.24877930 0.44634642 
0.24926758 0.44650777 
0.24975586 0.44665181 
0.25024414 0.44675831 
0.25073242 0.44682660 
0.25122070 0.44686836 
0.25170898 0.44688276 
0.25219727 0.44687677 
0.25268555 0.44685994 
0.25317383 0.44682290 
0.25366211 0.44676514 
0.25415039 0.44676712 
0.25463867 0.44683317 
0.25512695 0.44688076 
0.25561523 0.44690931 
0.25610352 0.44694121 
0.25659180 0.44698291 
0.25708008 0.44701199 
0.25756836 0.44702814 
0.25805664 0.44703260 
0.25854492 0.44702616 
0.25903320 0.44700671 
0.25952148 0.44697409 
0.26000977 0.44695530 
0.26049805 0.44695427 
0.26098633 0.44694475 
0.26147461 0.44692668 
0.26196289 0.44695305 
0.26245117 0.44702345 
0.26293945 0.44708437 
0.26342773 0.44713568 
0.26391602 0.44720036 
0.26440430 0.44727961 
0.26489258 0.44735059 
0.26538086 0.44741320 
0.26586914 0.44746886 
0.26635742 0.44751757 
0.26684570 0.44755775 
0.26733398 0.44758934 
0.26782227 0.44762887 
0.26831055 0.44767654 
0.26879883 0.44771580 
0.26928711 0.44774658 
0.26977539 0.44777623 
0.27026367 0.44780545 
0.27075195 0.44782707 
0.27124023 0.44784108 
0.27172852 0.44785859 
0.27221680 0.44787929 
0.27270508 0.44789194 
0.27319336 0.44789652 
0.27368164 0.44792638 
0.27416992 0.44798366 
0.27465820 0.44803570 
0.27514648 0.44808247 
0.27563477 0.44813141 
0.27612305 0.44818206 
0.27661133 0.44822677 
0.27709961 0.44826554 
0.27758789 0.44829386 
0.27807617 0.44831351 
0.27856445 0.44832950 
0.27905273 0.44834184 
0.27954102 0.44835573 
0.28002930 0.44837075 
0.28051758 0.44838141 
0.28100586 0.44838774 
0.28149414 0.44838945 
0.28198242 0.44838661 
0.28247070 0.44837913 
0.28295898 0.44836687 
0.28344727 0.44835302 
0.28393555 0.44833679 
0.28442383 0.44831372 
0.28491211 0.44828317 
0.28540039 0.44824353 
0.28588867 0.44819524 
0.28637695 0.44813754 
0.28686523 0.44806826 
0.28735352 0.44798648 
0.28784180 0.44788866 
0.28833008 0.44776911 
0.28881836 0.44762312 
0.28930664 0.44749142 
0.28979492 0.44736839 
0.29028320 0.44720427 
0.29077148 0.44699497 
0.29125977 0.44673856 
0.29174805 0.44643607 
0.29223633 0.44609412 
0.29272461 0.44571831 
0.29321289 0.44531358 
0.29370117 0.44488423 
0.29418945 0.44443118 
0.29467773 0.44394330 
0.29516602 0.44339928 
0.29565430 0.44277789 
0.29614258 0.44206189 
0.29663086 0.44122665 
0.29711914 0.44028566 
0.29760742 0.43924692 
0.29809570 0.43812862 
0.29858398 0.43698010 
0.29907227 0.43582828 
0.29956055 0.43467145 
0.30004883 0.43348927 
0.30053711 0.43227702 
0.30102539 0.43103494 
0.30151367 0.42979193 
0.30200195 0.42857871 
0.30249023 0.42743589 
0.30297852 0.42637319 
0.30346680 0.42535299 
0.30395508 0.42427960 
0.30444336 0.42306966 
0.30493164 0.42173424 
0.30541992 0.42033774 
0.30590820 0.41896811 
0.30639648 0.41767156 
0.30688477 0.41645310 
0.30737305 0.41525157 
0.30786133 0.41401997 
0.30834961 0.41270277 
0.30883789 0.41129194 
0.30932617 0.40986302 
0.30981445 0.40855099 
0.31030273 0.40739386 
0.31079102 0.40634522 
0.31127930 0.40533941 
0.31176758 0.40434497 
0.31225586 0.40334412 
0.31274414 0.40232468 
0.31323242 0.40124517 
0.31372070 0.40002351 
0.31420898 0.39856258 
0.31469727 0.39680472 
0.31518555 0.39489410 
0.31567383 0.39311088 
0.31616211 0.39159280 
0.31665039 0.39028771 
0.31713867 0.38910932 
0.31762695 0.38804448 
0.31811523 0.38708994 
0.31860352 0.38622077 
0.31909180 0.38539195 
0.31958008 0.38455183 
0.32006836 0.38372067 
0.32055664 0.38286699 
0.32104492 0.38194911 
0.32153320 0.38098050 
0.32202148 0.37996241 
0.32250977 0.37894600 
0.32299805 0.37804394 
0.32348633 0.37749983 
0.32397461 0.37726440 
0.32446289 0.37714441 
0.32495117 0.37694745 
0.32543945 0.37669011 
0.32592773 0.37641635 
0.32641602 0.37622651 
0.32690430 0.37615877 
0.32739258 0.37616988 
0.32788086 0.37620592 
0.32836914 0.37627538 
0.32885742 0.37638312 
0.32934570 0.37649614 
0.32983398 0.37662413 
0.33032227 0.37674232 
0.33081055 0.37685358 
0.33129883 0.37697792 
0.33178711 0.37711783 
0.33227539 0.37725149 
0.33276367 0.37737888 
0.33325195 0.37751134 
0.33374023 0.37764827 
0.33422852 0.37778031 
0.33471680 0.37791134 
0.33520508 0.37804438 
0.33569336 0.37817905 
0.33618164 0.37831438 
0.33666992 0.37845063 
0.33715820 0.37858513 
0.33764648 0.37871749 
0.33813477 0.37884974 
0.33862305 0.37898308 
0.33911133 0.37911435 
0.33959961 0.37924339 
0.34008789 0.37937394 
0.34057617 0.37950701 
0.34106445 0.37963862 
0.34155273 0.37976869 
0.34204102 0.37989949 
0.34252930 0.38003126 
0.34301758 0.38016154 
0.34350586 0.38029030 
0.34399414 0.38041741 
0.34448242 0.38054282 
0.34497070 0.38066655 
0.34545898 0.38078857 
0.34594727 0.38090975 
0.34643555 0.38102994 
0.34692383 0.38114812 
0.34741211 0.38126423 
0.34790039 0.38138550 
0.34838867 0.38151242 
0.34887695 0.38163788 
0.34936523 0.38176186 
0.34985352 0.38188456 
0.35034180 0.38200591 
0.35083008 0.38212564 
0.35131836 0.38224370 
0.35180664 0.38236694 
0.35229492 0.38249598 
0.35278320 0.38262416 
0.35327148 0.38275145 
0.35375977 0.38287785 
0.35424805 0.38300330 
0.35473633 0.38312777 
0.35522461 0.38325122 
0.35571289 0.38337896 
0.35620117 0.38351119 
0.35668945 0.38364263 
0.35717773 0.38377325 
0.35766602 0.38390299 
0.35815430 0.38403184 
0.35864258 0.38415980 
0.35913086 0.38428685 
0.35961914 0.38441292 
0.36010742 0.38453834 
0.36059570 0.38466327 
0.36108398 0.38478769 
0.36157227 0.38491158 
0.36206055 0.38503490 
0.36254883 0.38515767 
0.36303711 0.38527989 
0.36352539 0.38540412 
0.36401367 0.38553028 
0.36450195 0.38565577 
0.36499023 0.38578057 
0.36547852 0.38590463 
0.36596680 0.38602794 
0.36645508 0.38615049 
0.36694336 0.38627228 
0.36743164 0.38640308 
0.36791992 0.38654338 
0.36840820 0.38668357 
0.36889648 0.38682364 
0.36938477 0.38696356 
0.36987305 0.38710334 
0.37036133 0.38724298 
0.37084961 0.38738249 
0.37133789 0.38752289 
0.37182617 0.38766419 
0.37231445 0.38780534 
0.37280273 0.38794633 
0.37329102 0.38808714 
0.37377930 0.38822777 
0.37426758 0.38836822 
0.37475586 0.38850849 
0.37524414 0.38864856 
0.37573242 0.38878844 
0.37622070 0.38892811 
0.37670898 0.38906757 
0.37719727 0.38920680 
0.37768555 0.38934579 
0.37817383 0.38948454 
0.37866211 0.38962305 
0.37915039 0.38976170 
0.37963867 0.38990047 
0.38012695 0.39003895 
0.38061523 0.39017711 
0.38110352 0.39031494 
0.38159180 0.39045243 
0.38208008 0.39058956 
0.38256836 0.39072632 
0.38305664 0.39087002 
0.38354492 0.39102084 
0.38403320 0.39117149 
0.38452148 0.39132197 
0.38500977 0.39147227 
0.38549805 0.39162237 
0.38598633 0.39177228 
0.38647461 0.39192198 
0.38696289 0.39207161 
0.38745117 0.39222117 
0.38793945 0.39237049 
0.38842773 0.39251954 
0.38891602 0.39266831 
0.38940430 0.39281678 
0.38989258 0.39296494 
0.39038086 0.39311276 
0.39086914 0.39321931 
0.39135742 0.39328482 
0.39184570 0.39335026 
0.39233398 0.39341562 
0.39282227 0.39348091 
0.39331055 0.39354612 
0.39379883 0.39361125 
0.39428711 0.39367630 
0.39477539 0.39374134 
0.39526367 0.39380634 
0.39575195 0.39387125 
0.39624023 0.39393607 
0.39672852 0.39400079 
0.39721680 0.39406540 
0.39770508 0.39412990 
0.39819336 0.39419430 
0.39868164 0.39426251 
0.39916992 0.39433459 
0.39965820 0.39440664 
0.40014648 0.39447868 
0.40063477 0.39455069 
0.40112305 0.39462267 
0.40161133 0.39469463 
0.40209961 0.39476656 
0.40258789 0.39483849 
0.40307617 0.39491041 
0.40356445 0.39498230 
0.40405273 0.39505416 
0.40454102 0.39512598 
0.40502930 0.39519777 
0.40551758 0.39526952 
0.40600586 0.39534123 
0.40649414 0.39541290 
0.40698242 0.39548452 
0.40747070 0.39555610 
0.40795898 0.39562764 
0.40844727 0.39569912 
0.40893555 0.39577055 
0.40942383 0.39584193 
0.40991211 0.39591325 
0.41040039 0.39598452 
0.41088867 0.39605573 
0.41137695 0.39612688 
0.41186523 0.39619795 
0.41235352 0.39626895 
0.41284180 0.39633987 
0.41333008 0.39641070 
0.41381836 0.39648144 
0.41430664 0.39655385 
0.41479492 0.39662796 
0.41528320 0.39670198 
0.41577148 0.39677591 
0.41625977 0.39684976 
0.41674805 0.39692351 
0.41723633 0.39699715 
0.41772461 0.39707068 
0.41821289 0.39714409 
0.41870117 0.39721737 
0.41918945 0.39729052 
0.41967773 0.39736350 
0.42016602 0.39743633 
0.42065430 0.39750896 
0.42114258 0.39758140 
0.42163086 0.39765363 
0.42211914 0.39770166 
0.42260742 0.39772568 
0.42309570 0.39774969 
0.42358398 0.39777369 
0.42407227 0.39779767 
0.42456055 0.39782164 
0.42504883 0.39784561 
0.42553711 0.39786956 
0.42602539 0.39789349 
0.42651367 0.39791742 
0.42700195 0.39794134 
0.42749023 0.39796524 
0.42797852 0.39798912 
0.42846680 0.39801299 
0.42895508 0.39803685 
0.42944336 0.39806068 
0.42993164 0.39808526 
0.43041992 0.39811057 
0.43090820 0.39813588 
0.43139648 0.39816118 
0.43188477 0.39818647 
0.43237305 0.39821175 
0.43286133 0.39823702 
0.43334961 0.39826229 
0.43383789 0.39828754 
0.43432617 0.39831279 
0.43481445 0.39833802 
0.43530273 0.39836325 
0.43579102 0.39838846 
0.43627930 0.39841366 
0.43676758 0.39843885 
0.43725586 0.39846402 
0.43774414 0.39848918 
0.43823242 0.39851432 
0.43872070 0.39853945 
0.43920898 0.39856457 
0.43969727 0.39858966 
0.44018555 0.39861474 
0.44067383 0.39863980 
0.44116211 0.39866484 
0.44165039 0.39868985 
0.44213867 0.39871485 
0.44262695 0.39873982 
0.44311523 0.39876476 
0.44360352 0.39878968 
0.44409180 0.39881457 
0.44458008 0.39883943 
0.44506836 0.39886425 
0.44555664 0.39888935 
0.44604492 0.39891473 
0.44653320 0.39894007 
0.44702148 0.39896538 
0.44750977 0.39899065 
0.44799805 0.39901587 
0.44848633 0.39904105 
0.44897461 0.39906618 
0.44946289 0.39909125 
0.44995117 0.39911627 
0.45043945 0.39914122 
0.45092773 0.39916610 
0.45141602 0.39919091 
0.45190430 0.39921563 
0.45239258 0.39924026 
0.45288086 0.39926479 
0.45336914 0.39928088 
0.45385742 0.39928861 
0.45434570 0.39929634 
0.45483398 0.39930407 
0.45532227 0.39931179 
0.45581055 0.39931951 
0.45629883 0.39932723 
0.45678711 0.39933495 
0.45727539 0.39934266 
0.45776367 0.39935037 
0.45825195 0.39935808 
0.45874023 0.39936579 
0.45922852 0.39937349 
0.45971680 0.39938119 
0.46020508 0.39938889 
0.46069336 0.39939658 
0.46118164 0.39940440 
0.46166992 0.39941235 
0.46215820 0.39942030 
0.46264648 0.39942825 
0.46313477 0.39943619 
0.46362305 0.39944413 
0.46411133 0.39945207 
0.46459961 0.39946000 
0.46508789 0.39946793 
0.46557617 0.39947586 
0.46606445 0.39948379 
0.46655273 0.39949171 
0.46704102 0.39949963 
0.46752930 0.39950754 
0.46801758 0.39951546 
0.46850586 0.39952336 
0.46899414 0.39953127 
0.46948242 0.39953917 
0.46997070 0.39954706 
0.47045898 0.39955495 
0.47094727 0.39956283 
0.47143555 0.39957071 
0.47192383 0.39957859 
0.47241211 0.39958645 
0.47290039 0.39959431 
0.47338867 0.39960217 
0.47387695 0.39961001 
0.47436523 0.39961785 
0.47485352 0.39962568 
0.47534180 0.39963350 
0.47583008 0.39964132 
0.47631836 0.39964912 
0.47680664 0.39965697 
0.47729492 0.39966485 
0.47778320 0.39967273 
0.47827148 0.39968060 
0.47875977 0.39968845 
0.47924805 0.39969629 
0.47973633 0.39970411 
0.48022461 0.39971192 
0.48071289 0.39971971 
0.48120117 0.39972748 
0.48168945 0.39973523 
0.48217773 0.39974296 
0.48266602 0.39975067 
0.48315430 0.39975834 
0.48364258 0.39976599 
0.48413086 0.39977360 
0.48461914 0.39977861 
0.48510742 0.39978104 
0.48559570 0.39978346 
0.48608398 0.39978589 
0.48657227 0.39978831 
0.48706055 0.39979073 
0.48754883 0.39979316 
0.48803711 0.39979558 
0.48852539 0.39979800 
0.48901367 0.39980042 
0.48950195 0.39980284 
0.48999023 0.39980527 
0.49047852 0.39980769 
0.49096680 0.39981011 
0.49145508 0.39981252 
0.49194336 0.39981494 
0.49243164 0.39981738 
0.49291992 0.39981984 
0.49340820 0.39982230 
0.49389648 0.39982476 
0.49438477 0.39982722 
0.49487305 0.39982968 
0.49536133 0.39983214 
0.49584961 0.39983460 
0.49633789 0.39983706 
0.49682617 0.39983951 
0.49731445 0.39984197 
0.49780273 0.39984442 
0.49829102 0.39984688 
0.49877930 0.39984933 
0.49926758 0.39985178 
0.49975586 0.39985423 
0.50024414 0.39985669 
0.50073242 0.39985913 
0.50122070 0.39986158 
0.50170898 0.39986403 
0.50219727 0.39986648 
0.50268555 0.39986892 
0.50317383 0.39987136 
0.50366211 0.39987381 
0.50415039 0.39987625 
0.50463867 0.39987869 
0.50512695 0.39988112 
0.50561523 0.39988356 
0.50610352 0.39988599 
0.50659180 0.39988842 
0.50708008 0.39989085 
0.50756836 0.39989328 
0.50805664 0.39989571 
0.50854492 0.39989815 
0.50903320 0.39990059 
0.50952148 0.39990302 
0.51000977 0.39990545 
0.51049805 0.39990788 
0.51098633 0.39991030 
0.51147461 0.39991272 
0.51196289 0.39991513 
0.51245117 0.39991754 
0.51293945 0.39991995 
0.51342773 0.39992235 
0.51391602 0.39992474 
0.51440430 0.39992712 
0.51489258 0.39992950 
0.51538086 0.39993187 
0.51586914 0.39993343 
0.51635742 0.39993418 
0.51684570 0.39993493 
0.51733398 0.39993568 
0.51782227 0.39993642 
0.51831055 0.39993717 
0.51879883 0.39993792 
0.51928711 0.39993867 
0.51977539 0.39993942 
0.52026367 0.39994017 
0.52075195 0.39994091 
0.52124023 0.39994166 
0.52172852 0.39994241 
0.52221680 0.39994316 
0.52270508 0.39994391 
0.52319336 0.39994465 
0.52368164 0.39994541 
0.52416992 0.39994616 
0.52465820 0.39994691 
0.52514648 0.39994767 
0.52563477 0.39994842 
0.52612305 0.39994917 
0.52661133 0.39994993 
0.52709961 0.39995068 
0.52758789 0.39995143 
0.52807617 0.39995219 
0.52856445 0.39995294 
0.52905273 0.39995369 
0.52954102 0.39995444 
0.53002930 0.39995520 
0.53051758 0.39995595 
0.53100586 0.39995670 
0.53149414 0.39995745 
0.53198242 0.39995820 
0.53247070 0.39995895 
0.53295898 0.39995971 
0.53344727 0.39996046 
0.53393555 0.39996121 
0.53442383 0.39996196 
0.53491211 0.39996271 
0.53540039 0.39996346 
0.53588867 0.39996421 
0.53637695 0.39996496 
0.53686523 0.39996571 
0.53735352 0.39996646 
0.53784180 0.39996720 
0.53833008 0.39996795 
0.53881836 0.39996870 
0.53930664 0.39996945 
0.53979492 0.39997020 
0.54028320 0.39997094 
0.54077148 0.39997169 
0.54125977 0.39997244 
0.54174805 0.39997318 
0.54223633 0.39997393 
0.54272461 0.39997467 
0.54321289 0.39997542 
0.54370117 0.39997616 
0.54418945 0.39997690 
0.54467773 0.39997764 
0.54516602 0.39997838 
0.54565430 0.39997912 
0.54614258 0.39997986 
0.54663086 0.39998059 
0.54711914 0.39998107 
0.54760742 0.39998129 
0.54809570 0.39998151 
0.54858398 0.39998173 
0.54907227 0.39998195 
0.54956055 0.39998217 
0.55004883 0.39998239 
0.55053711 0.39998261 
0.55102539 0.39998283 
0.55151367 0.39998305 
0.55200195 0.39998327 
0.55249023 0.39998349 
0.55297852 0.39998371 
0.55346680 0.39998393 
0.55395508 0.39998415 
0.55444336 0.39998437 
0.55493164 0.39998459 
0.55541992 0.39998481 
0.55590820 0.39998503 
0.55639648 0.39998525 
0.55688477 0.39998547 
0.55737305 0.39998569 
0.55786133 0.39998591 
0.55834961 0.39998613 
0.55883789 0.39998635 
0.55932617 0.39998657 
0.55981445 0.39998680 
0.56030273 0.39998702 
0.56079102 0.39998724 
0.56127930 0.39998746 
0.56176758 0.39998768 
0.56225586 0.39998790 
0.56274414 0.39998812 
0.56323242 0.39998834 
0.56372070 0.39998856 
0.56420898 0.39998878 
0.56469727 0.39998900 
0.56518555 0.39998922 
0.56567383 0.39998944 
0.56616211 0.39998966 
0.56665039 0.39998988 
0.56713867 0.39999010 
0.56762695 0.39999032 
0.56811523 0.39999054 
0.56860352 0.39999076 
0.56909180 0.39999098 
0.56958008 0.39999120 
0.57006836 0.39999142 
0.57055664 0.39999164 
0.57104492 0.39999186 
0.57153320 0.39999208 
0.57202148 0.39999230 
0.57250977 0.39999252 
0.57299805 0.39999274 
0.57348633 0.39999296 
0.57397461 0.39999318 
0.57446289 0.39999339 
0.57495117 0.39999361 
0.57543945 0.39999383 
0.57592773 0.39999405 
0.57641602 0.39999427 
0.57690430 0.39999449 
0.57739258 0.39999470 
0.57788086 0.39999492 
0.57836914 0.39999506 
0.57885742 0.39999512 
0.57934570 0.39999518 
0.57983398 0.39999524 
0.58032227 0.39999530 
0.58081055 0.39999536 
0.58129883 0.39999542 
0.58178711 0.39999548 
0.58227539 0.39999553 
0.58276367 0.39999559 
0.58325195 0.39999565 
0.58374023 0.39999571 
0.58422852 0.39999577 
0.58471680 0.39999583 
0.58520508 0.39999589 
0.58569336 0.39999595 
0.58618164 0.39999601 
0.58666992 0.39999607 
0.58715820 0.39999613 
0.58764648 0.39999619 
0.58813477 0.39999625 
0.58862305 0.39999631 
0.58911133 0.39999637 
0.58959961 0.39999643 
0.59008789 0.39999649 
0.59057617 0.39999655 
0.59106445 0.39999661 
0.59155273 0.39999667 
0.59204102 0.39999673 
0.59252930 0.39999679 
0.59301758 0.39999684 
0.59350586 0.39999690 
0.59399414 0.39999696 
0.59448242 0.39999702 
0.59497070 0.39999708 
0.59545898 0.39999714 
0.59594727 0.39999720 
0.59643555 0.39999726 
0.59692383 0.39999732 
0.59741211 0.39999738 
0.59790039 0.39999744 
0.59838867 0.39999750 
0.59887695 0.39999756 
0.59936523 0.39999762 
0.59985352 0.39999768 
0.60034180 0.39999774 
0.60083008 0.39999780 
0.60131836 0.39999786 
0.60180664 0.39999792 
0.60229492 0.39999797 
0.60278320 0.39999803 
0.60327148 0.39999809 
0.60375977 0.39999815 
0.60424805 0.39999821 
0.60473633 0.39999827 
0.60522461 0.39999833 
0.60571289 0.39999839 
0.60620117 0.39999845 
0.60668945 0.39999851 
0.60717773 0.39999857 
0.60766602 0.39999863 
0.60815430 0.39999869 
0.60864258 0.39999875 
0.60913086 0.39999880 
0.60961914 0.39999884 
0.61010742 0.39999886 
0.61059570 0.39999887 
0.61108398 0.39999888 
0.61157227 0.39999890 
0.61206055 0.39999891 
0.61254883 0.39999893 
0.61303711 0.39999894 
0.61352539 0.39999896 
0.61401367 0.39999897 
0.61450195 0.39999899 
0.61499023 0.39999900 
0.61547852 0.39999901 
0.61596680 0.39999903 
0.61645508 0.39999904 
0.61694336 0.39999906 
0.61743164 0.39999907 
0.61791992 0.39999909 
0.61840820 0.39999910 
0.61889648 0.39999912 
0.61938477 0.39999913 
0.61987305 0.39999914 
0.62036133 0.39999916 
0.62084961 0.39999917 
0.62133789 0.39999919 
0.62182617 0.39999920 
0.62231445 0.39999922 
0.62280273 0.39999923 
0.62329102 0.39999925 
0.62377930 0.39999926 
0.62426758 0.39999927 
0.62475586 0.39999929 
0.62524414 0.39999930 
0.62573242 0.39999932 
0.62622070 0.39999933 
0.62670898 0.39999935 
0.62719727 0.39999936 
0.62768555 0.39999938 
0.62817383 0.39999939 
0.62866211 0.39999940 
0.62915039 0.39999942 
0.62963867 0.39999943 
0.63012695 0.39999945 
0.63061523 0.39999946 
0.63110352 0.39999948 
0.63159180 0.39999949 
0.63208008 0.39999951 
0.63256836 0.39999952 
0.63305664 0.39999953 
0.63354492 0.39999955 
0.63403320 0.39999956 
0.63452148 0.39999958 
0.63500977 0.39999959 
0.63549805 0.39999961 
0.63598633 0.39999962 
0.63647461 0.39999964 
0.63696289 0.39999965 
0.63745117 0.39999966 
0.63793945 0.39999968 
0.63842773 0.39999969 
0.63891602 0.39999971 
0.63940430 0.39999972 
0.63989258 0.39999974 
0.64038086 0.39999975 
0.64086914 0.39999976 
0.64135742 0.39999976 
0.64184570 0.39999976 
0.64233398 0.39999977 
0.64282227 0.39999977 
0.64331055 0.39999977 
0.64379883 0.39999978 
0.64428711 0.39999978 
0.64477539 0.39999978 
0.64526367 0.39999979 
0.64575195 0.39999979 
0.64624023 0.39999979 
0.64672852 0.39999980 
0.64721680 0.39999980 
0.64770508 0.39999980 
0.64819336 0.39999981 
0.64868164 0.39999981 
0.64916992 0.39999981 
0.64965820 0.39999981 
0.65014648 0.39999982 
0.65063477 0.39999982 
0.65112305 0.39999982 
0.65161133 0.39999983 
0.65209961 0.39999983 
0.65258789 0.39999983 
0.65307617 0.39999984 
0.65356445 0.39999984 
0.65405273 0.39999984 
0.65454102 0.39999985 
0.65502930 0.39999985 
0.65551758 0.39999985 
0.65600586 0.39999986 
0.65649414 0.39999986 
0.65698242 0.39999986 
0.65747070 0.39999986 
0.65795898 0.39999987 
0.65844727 0.39999987 
0.65893555 0.39999987 
0.65942383 0.39999988 
0.65991211 0.39999988 
0.66040039 0.39999988 
0.66088867 0.39999989 
0.66137695 0.39999989 
0.66186523 0.39999989 
0.66235352 0.39999989 
0.66284180 0.39999990 
0.66333008 0.39999990 
0.66381836 0.39999990 
0.66430664 0.39999991 
0.66479492 0.39999991 
0.66528320 0.39999991 
0.66577148 0.39999992 
0.66625977 0.39999992 
0.66674805 0.39999992 
0.66723633 0.39999993 
0.66772461 0.39999993 
0.66821289 0.39999993 
0.66870117 0.39999994 
0.66918945 0.39999994 
0.66967773 0.39999994 
0.67016602 0.39999994 
0.67065430 0.39999995 
0.67114258 0.39999995 
0.67163086 0.39999996 
0.67211914 0.39999995 
0.67260742 0.39999996 
0.67309570 0.39999996 
0.67358398 0.39999996 
0.67407227 0.39999996 
0.67456055 0.39999996 
0.67504883 0.39999996 
0.67553711 0.39999996 
0.67602539 0.39999996 
0.67651367 0.39999996 
0.67700195 0.39999996 
0.67749023 0.39999996 
0.67797852 0.39999996 
0.67846680 0.39999996 
0.67895508 0.39999997 
0.67944336 0.39999996 
0.67993164 0.39999997 
0.68041992 0.39999997 
0.68090820 0.39999997 
0.68139648 0.39999997 
0.68188477 0.39999997 
0.68237305 0.39999997 
0.68286133 0.39999997 
0.68334961 0.39999997 
0.68383789 0.39999997 
0.68432617 0.39999997 
0.68481445 0.39999997 
0.68530273 0.39999997 
0.68579102 0.39999997 
0.68627930 0.39999997 
0.68676758 0.39999998 
0.68725586 0.39999998 
0.68774414 0.39999997 
0.68823242 0.39999998 
0.68872070 0.39999998 
0.68920898 0.39999997 
0.68969727 0.39999998 
0.69018555 0.39999998 
0.69067383 0.39999998 
0.69116211 0.39999998 
0.69165039 0.39999998 
0.69213867 0.39999998 
0.69262695 0.39999998 
0.69311523 0.39999998 
0.69360352 0.39999999 
0.69409180 0.39999998 
0.69458008 0.39999998 
0.69506836 0.39999999 
0.69555664 0.39999998 
0.69604492 0.39999998 
0.69653320 0.39999999 
0.69702148 0.39999998 
0.69750977 0.39999999 
0.69799805 0.39999998 
0.69848633 0.39999999 
0.69897461 0.39999999 
0.69946289 0.40000000 
0.69995117 0.39999998 
0.70043945 0.39999999 
0.70092773 0.39999998 
0.70141602 0.39999999 
0.70190430 0.40000000 
0.70239258 0.39999998 
0.70288086 0.40000000 
0.70336914 0.39999999 
0.70385742 0.40000000 
0.70434570 0.39999999 
0.70483398 0.39999999 
0.70532227 0.40000000 
0.70581055 0.39999999 
0.70629883 0.40000000 
0.70678711 0.40000000 
0.70727539 0.39999999 
0.70776367 0.40000000 
0.70825195 0.39999999 
0.70874023 0.39999999 
0.70922852 0.39999999 
0.70971680 0.40000000 
0.71020508 0.39999999 
0.71069336 0.39999999 
0.71118164 0.40000000 
0.71166992 0.40000000 
0.71215820 0.40000000 
0.71264648 0.39999999 
0.71313477 0.40000000 
0.71362305 0.40000000 
0.71411133 0.39999999 
0.71459961 0.40000000 
0.71508789 0.39999999 
0.71557617 0.40000000 
0.71606445 0.40000000 
0.71655273 0.39999999 
0.71704102 0.40000000 
0.71752930 0.40000000 
0.71801758 0.39999999 
0.71850586 0.40000000 
0.71899414 0.40000000 
0.71948242 0.40000000 
0.71997070 0.40000000 
0.72045898 0.39999999 
0.72094727 0.39999999 
0.72143555 0.40000000 
0.72192383 0.39999999 
0.72241211 0.39999999 
0.72290039 0.39999999 
0.72338867 0.39999999 
0.72387695 0.39999999 
0.72436523 0.40000000 
0.72485352 0.40000000 
0.72534180 0.40000000 
0.72583008 0.40000000 
0.72631836 0.40000000 
0.72680664 0.39999999 
0.72729492 0.39999999 
0.72778320 0.40000000 
0.72827148 0.39999999 
0.72875977 0.40000000 
0.72924805 0.40000000 
0.72973633 0.40000000 
0.73022461 0.40000000 
0.73071289 0.40000000 
0.73120117 0.40000000 
0.73168945 0.40000000 
0.73217773 0.39999999 
0.73266602 0.39999999 
0.73315430 0.39999999 
0.73364258 0.39999999 
0.73413086 0.40000000 
0.73461914 0.39999999 
0.73510742 0.39999999 
0.73559570 0.40000000 
0.73608398 0.40000000 
0.73657227 0.40000000 
0.73706055 0.39999999 
0.73754883 0.40000000 
0.73803711 0.40000000 
0.73852539 0.39999999 
0.73901367 0.39999999 
0.73950195 0.39999999 
0.73999023 0.39999998 
0.74047852 0.40000000 
0.74096680 0.40000000 
0.74145508 0.39999999 
0.74194336 0.39999999 
0.74243164 0.39999999 
0.74291992 0.39999999 
0.74340820 0.40000000 
0.74389648 0.40000000 
0.74438477 0.40000000 
0.74487305 0.40000000 
0.74536133 0.40000000 
0.74584961 0.39999999 
0.74633789 0.39999999 
0.74682617 0.40000000 
0.74731445 0.40000000 
0.74780273 0.40000000 
0.74829102 0.40000000 
0.74877930 0.40000000 
0.74926758 0.40000000 
0.74975586 0.39999999 
0.75024414 0.40000000 
0.75073242 0.40000000 
0.75122070 0.40000000 
0.75170898 0.40000000 
0.75219727 0.40000000 
0.75268555 0.40000000 
0.75317383 0.40000000 
0.75366211 0.40000000 
0.75415039 0.39999999 
0.75463867 0.39999999 
0.75512695 0.40000000 
0.75561523 0.40000000 
0.75610352 0.40000000 
0.75659180 0.40000000 
0.75708008 0.40000000 
0.75756836 0.39999999 
0.75805664 0.39999999 
0.75854492 0.40000000 
0.75903320 0.40000000 
0.75952148 0.39999999 
0.76000977 0.40000000 
0.76049805 0.40000000 
0.76098633 0.40000000 
0.76147461 0.40000000 
0.76196289 0.39999999 
0.76245117 0.40000000 
0.76293945 0.40000000 
0.76342773 0.39999999 
0.76391602 0.40000000 
0.76440430 0.40000000 
0.76489258 0.40000000 
0.76538086 0.40000000 
0.76586914 0.40000000 
0.76635742 0.39999999 
0.76684570 0.40000000 
0.76733398 0.39999999 
0.76782227 0.40000000 
0.76831055 0.39999999 
0.76879883 0.39999999 
0.76928711 0.40000000 
0.76977539 0.39999999 
0.77026367 0.39999999 
0.77075195 0.39999999 
0.77124023 0.40000000 
0.77172852 0.39999998 
0.77221680 0.39999999 
0.77270508 0.39999999 
0.77319336 0.39999999 
0.77368164 0.40000000 
0.77416992 0.39999999 
0.77465820 0.39999998 
0.77514648 0.39999999 
0.77563477 0.40000000 
0.77612305 0.40000000 
0.77661133 0.39999999 
0.77709961 0.39999999 
0.77758789 0.39999999 
0.77807617 0.40000000 
0.77856445 0.39999999 
0.77905273 0.40000000 
0.77954102 0.39999999 
0.78002930 0.40000000 
0.78051758 0.39999999 
0.78100586 0.39999999 
0.78149414 0.40000000 
0.78198242 0.40000000 
0.78247070 0.39999999 
0.78295898 0.39999999 
0.78344727 0.40000000 
0.78393555 0.39999999 
0.78442383 0.39999999 
0.78491211 0.39999999 
0.78540039 0.40000000 
0.78588867 0.40000000 
0.78637695 0.39999999 
0.78686523 0.40000000 
0.78735352 0.39999999 
0.78784180 0.39999999 
0.78833008 0.39999999 
0.78881836 0.39999999 
0.78930664 0.40000000 
0.78979492 0.39999999 
0.79028320 0.39999999 
0.79077148 0.39999999 
0.79125977 0.40000000 
0.79174805 0.39999999 
0.79223633 0.40000000 
0.79272461 0.39999999 
0.79321289 0.40000000 
0.79370117 0.39999999 
0.79418945 0.40000000 
0.79467773 0.39999999 
0.79516602 0.39999999 
0.79565430 0.40000000 
0.79614258 0.39999999 
0.79663086 0.39999999 
0.79711914 0.40000000 
0.79760742 0.40000000 
0.79809570 0.40000000 
0.79858398 0.40000000 
0.79907227 0.39999999 
0.79956055 0.40000000 
0.80004883 0.40000000 
0.80053711 0.39999999 
0.80102539 0.39999999 
0.80151367 0.40000000 
0.80200195 0.40000000 
0.80249023 0.39999999 
0.80297852 0.40000000 
0.80346680 0.39999999 
0.80395508 0.40000000 
0.80444336 0.40000000 
0.80493164 0.40000000 
0.80541992 0.39999999 
0.80590820 0.40000000 
0.80639648 0.40000000 
0.80688477 0.40000000 
0.80737305 0.40000000 
0.80786133 0.40000000 
0.80834961 0.40000000 
0.80883789 0.40000000 
0.80932617 0.40000000 
0.80981445 0.40000000 
0.81030273 0.40000000 
0.81079102 0.40000000 
0.81127930 0.39999999 
0.81176758 0.40000000 
0.81225586 0.39999999 
0.81274414 0.40000000 
0.81323242 0.39999999 
0.81372070 0.40000000 
0.81420898 0.39999999 
0.81469727 0.40000000 
0.81518555 0.40000000 
0.81567383 0.39999999 
0.81616211 0.39999999 
0.81665039 0.40000000 
0.81713867 0.39999999 
0.81762695 0.40000000 
0.81811523 0.40000000 
0.81860352 0.40000000 
0.81909180 0.40000000 
0.81958008 0.40000000 
0.82006836 0.39999999 
0.82055664 0.40000000 
0.82104492 0.39999999 
0.82153320 0.39999999 
0.82202148 0.40000000 
0.82250977 0.40000000 
0.82299805 0.39999999 
0.82348633 0.40000000 
0.82397461 0.39999999 
0.82446289 0.40000000 
0.82495117 0.40000000 
0.82543945 0.39999999 
0.82592773 0.40000000 
0.82641602 0.40000000 
0.82690430 0.40000000 
0.82739258 0.40000000 
0.82788086 0.40000000 
0.82836914 0.39999999 
0.82885742 0.39999998 
0.82934570 0.39999998 
0.82983398 0.39999999 
0.83032227 0.39999999 
0.83081055 0.40000000 
0.83129883 0.40000000 
0.83178711 0.39999999 
0.83227539 0.39999999 
0.83276367 0.39999999 
0.83325195 0.39999999 
0.83374023 0.39999999 
0.83422852 0.40000000 
0.83471680 0.39999999 
0.83520508 0.40000000 
0.83569336 0.40000000 
0.83618164 0.40000000 
0.83666992 0.40000000 
0.83715820 0.40000000 
0.83764648 0.40000000 
0.83813477 0.39999999 
0.83862305 0.40000000 
0.83911133 0.40000000 
0.83959961 0.40000000 
0.84008789 0.40000000 
0.84057617 0.40000000 
0.84106445 0.39999999 
0.84155273 0.40000000 
0.84204102 0.40000000 
0.84252930 0.40000000 
0.84301758 0.40000000 
0.84350586 0.40000000 
0.84399414 0.40000000 
0.84448242 0.40000000 
0.84497070 0.40000000 
0.84545898 0.39999999 
0.84594727 0.39999999 
0.84643555 0.39999999 
0.84692383 0.39999999 
0.84741211 0.39999998 
0.84790039 0.39999999 
0.84838867 0.39999998 
0.84887695 0.39999999 
0.84936523 0.39999998 
0.84985352 0.39999999 
0.85034180 0.40000000 
0.85083008 0.39999999 
0.85131836 0.39999999 
0.85180664 0.40000000 
0.85229492 0.39999999 
0.85278320 0.40000000 
0.85327148 0.40000000 
0.85375977 0.40000000 
0.85424805 0.40000000 
0.85473633 0.40000000 
0.85522461 0.40000000 
0.85571289 0.40000000 
0.85620117 0.40000000 
0.85668945 0.40000000 
0.85717773 0.40000000 
0.85766602 0.40000000 
0.85815430 0.40000000 
0.85864258 0.40000000 
0.85913086 0.39999998 
0.85961914 0.39999998 
0.86010742 0.39999998 
0.86059570 0.39999998 
0.86108398 0.39999998 
0.86157227 0.39999998 
0.86206055 0.39999998 
0.86254883 0.39999998 
0.86303711 0.39999998 
0.86352539 0.39999998 
0.86401367 0.39999998 
0.86450195 0.39999998 
0.86499023 0.39999998 
0.86547852 0.39999998 
0.86596680 0.39999998 
0.86645508 0.39999998 
0.86694336 0.39999998 
0.86743164 0.39999997 
0.86791992 0.39999998 
0.86840820 0.39999997 
0.86889648 0.39999997 
0.86938477 0.39999997 
0.86987305 0.39999998 
0.87036133 0.39999997 
0.87084961 0.39999997 
0.87133789 0.39999997 
0.87182617 0.39999997 
0.87231445 0.39999997 
0.87280273 0.39999997 
0.87329102 0.39999997 
0.87377930 0.39999997 
0.87426758 0.39999997 
0.87475586 0.39999997 
0.87524414 0.39999997 
0.87573242 0.39999997 
0.87622070 0.39999997 
0.87670898 0.39999997 
0.87719727 0.39999997 
0.87768555 0.39999997 
0.87817383 0.39999997 
0.87866211 0.39999997 
0.87915039 0.39999997 
0.87963867 0.39999996 
0.88012695 0.39999996 
0.88061523 0.39999996 
0.88110352 0.39999996 
0.88159180 0.39999996 
0.88208008 0.39999996 
0.88256836 0.39999996 
0.88305664 0.39999996 
0.88354492 0.39999996 
0.88403320 0.39999996 
0.88452148 0.39999996 
0.88500977 0.39999996 
0.88549805 0.39999996 
0.88598633 0.39999996 
0.88647461 0.39999996 
0.88696289 0.39999996 
0.88745117 0.39999996 
0.88793945 0.39999996 
0.88842773 0.39999996 
0.88891602 0.39999996 
0.88940430 0.39999996 
0.88989258 0.39999996 
0.89038086 0.39999995 
0.89086914 0.39999995 
0.89135742 0.39999995 
0.89184570 0.39999995 
0.89233398 0.39999995 
0.89282227 0.39999995 
0.89331055 0.39999995 
0.89379883 0.39999995 
0.89428711 0.39999995 
0.89477539 0.39999995 
0.89526367 0.39999995 
0.89575195 0.39999995 
0.89624023 0.39999995 
0.89672852 0.39999995 
0.89721680 0.39999995 
0.89770508 0.39999995 
0.89819336 0.39999995 
0.89868164 0.39999995 
0.89916992 0.39999995 
0.89965820 0.39999994 
0.90014648 0.39999994 
0.90063477 0.39999994 
0.90112305 0.39999994 
0.90161133 0.39999994 
0.90209961 0.39999994 
0.90258789 0.39999994 
0.90307617 0.39999994 
0.90356445 0.39999994 
0.90405273 0.39999994 
0.90454102 0.39999994 
0.90502930 0.39999994 
0.90551758 0.39999994 
0.90600586 0.39999994 
0.90649414 0.39999994 
0.90698242 0.39999994 
0.90747070 0.39999994 
0.90795898 0.39999994 
0.90844727 0.39999994 
0.90893555 0.39999994 
0.90942383 0.39999994 
0.90991211 0.39999993 
0.91040039 0.39999993 
0.91088867 0.39999993 
0.91137695 0.39999993 
0.91186523 0.39999993 
0.91235352 0.39999993 
0.91284180 0.39999993 
0.91333008 0.39999993 
0.91381836 0.39999993 
0.91430664 0.39999993 
0.91479492 0.39999993 
0.91528320 0.39999993 
0.91577148 0.39999993 
0.91625977 0.39999993 
0.91674805 0.39999993 
0.91723633 0.39999993 
0.91772461 0.39999993 
0.91821289 0.39999993 
0.91870117 0.39999993 
0.91918945 0.39999993 
0.91967773 0.39999993 
0.92016602 0.39999993 
0.92065430 0.39999993 
0.92114258 0.39999993 
0.92163086 0.39999993 
0.92211914 0.39999993 
0.92260742 0.39999993 
0.92309570 0.39999993 
0.92358398 0.39999993 
0.92407227 0.39999993 
0.92456055 0.39999993 
0.92504883 0.39999993 
0.92553711 0.39999993 
0.92602539 0.39999993 
0.92651367 0.39999993 
0.92700195 0.39999993 
0.92749023 0.39999993 
0.92797852 0.39999993 
0.92846680 0.39999993 
0.92895508 0.39999993 
0.92944336 0.39999993 
0.92993164 0.39999993 
0.93041992 0.39999993 
0.93090820 0.39999993 
0.93139648 0.39999993 
0.93188477 0.39999993 
0.93237305 0.39999993 
0.93286133 0.39999993 
0.93334961 0.39999993 
0.93383789 0.39999993 
0.93432617 0.39999993 
0.93481445 0.39999993 
0.93530273 0.39999993 
0.93579102 0.39999993 
0.93627930 0.39999993 
0.93676758 0.39999993 
0.93725586 0.39999993 
0.93774414 0.39999993 
0.93823242 0.39999993 
0.93872070 0.39999993 
0.93920898 0.39999993 
0.93969727 0.39999993 
0.94018555 0.39999993 
0.94067383 0.39999993 
0.94116211 0.39999993 
0.94165039 0.39999993 
0.94213867 0.39999993 
0.94262695 0.39999993 
0.94311523 0.39999993 
0.94360352 0.39999993 
0.94409180 0.39999993 
0.94458008 0.39999993 
0.94506836 0.39999993 
0.94555664 0.39999993 
0.94604492 0.39999993 
0.94653320 0.39999993 
0.94702148 0.39999993 
0.94750977 0.39999993 
0.94799805 0.39999993 
0.94848633 0.39999993 
0.94897461 0.39999993 
0.94946289 0.39999993 
0.94995117 0.39999993 
0.95043945 0.39999993 
0.95092773 0.39999993 
0.95141602 0.39999993 
0.95190430 0.39999993 
0.95239258 0.39999993 
0.95288086 0.39999993 
0.95336914 0.39999993 
0.95385742 0.39999993 
0.95434570 0.39999993 
0.95483398 0.39999993 
0.95532227 0.39999993 
0.95581055 0.39999993 
0.95629883 0.39999993 
0.95678711 0.39999993 
0.95727539 0.39999993 
0.95776367 0.39999993 
0.95825195 0.39999993 
0.95874023 0.39999993 
0.95922852 0.39999993 
0.95971680 0.39999993 
0.96020508 0.39999993 
0.96069336 0.39999993 
0.96118164 0.39999993 
0.96166992 0.39999993 
0.96215820 0.39999993 
0.96264648 0.39999993 
0.96313477 0.39999993 
0.96362305 0.39999993 
0.96411133 0.39999993 
0.96459961 0.39999993 
0.96508789 0.39999993 
0.96557617 0.39999993 
0.96606445 0.39999993 
0.96655273 0.39999993 
0.96704102 0.39999993 
0.96752930 0.39999993 
0.96801758 0.39999993 
0.96850586 0.39999993 
0.96899414 0.39999993 
0.96948242 0.39999993 
0.96997070 0.39999993 
0.97045898 0.39999993 
0.97094727 0.39999993 
0.97143555 0.39999993 
0.97192383 0.39999993 
0.97241211 0.39999993 
0.97290039 0.39999993 
0.97338867 0.39999993 
0.97387695 0.39999993 
0.97436523 0.39999993 
0.97485352 0.39999993 
0.97534180 0.39999993 
0.97583008 0.39999993 
0.97631836 0.39999993 
0.97680664 0.39999993 
0.97729492 0.39999993 
0.97778320 0.39999993 
0.97827148 0.39999993 
0.97875977 0.39999993 
0.97924805 0.39999993 
0.97973633 0.39999993 
0.98022461 0.39999993 
0.98071289 0.39999993 
0.98120117 0.39999993 
0.98168945 0.39999993 
0.98217773 0.39999993 
0.98266602 0.39999993 
0.98315430 0.39999993 
0.98364258 0.39999993 
0.98413086 0.39999993 
0.98461914 0.39999993 
0.98510742 0.39999993 
0.98559570 0.39999993 
0.98608398 0.39999993 
0.98657227 0.39999993 
0.98706055 0.39999993 
0.98754883 0.39999993 
0.98803711 0.39999993 
0.98852539 0.39999993 
0.98901367 0.39999993 
0.98950195 0.39999993 
0.98999023 0.39999993 
0.99047852 0.39999993 
0.99096680 0.39999993 
0.99145508 0.39999993 
0.99194336 0.39999993 
0.99243164 0.39999993 
0.99291992 0.39999993 
0.99340820 0.39999993 
0.99389648 0.39999993 
0.99438477 0.39999993 
0.99487305 0.39999993 
0.99536133 0.39999993 
0.99584961 0.39999993 
0.99633789 0.39999993 
0.99682617 0.39999993 
0.99731445 0.39999993 
0.99780273 0.39999993 
0.99829102 0.39999993 
0.99877930 0.39999993 
0.99926758 0.39999993 
0.99975586 0.39999993 


==> Exp2_mean.txt <==
-0.99975586 0.40000000 
-0.99926758 0.40000000 
-0.99877930 0.40000000 
-0.99829102 0.40000000 
-0.99780273 0.40000000 
-0.99731445 0.40000000 
-0.99682617 0.40000000 
-0.99633789 0.40000000 
-0.99584961 0.40000000 
-0.99536133 0.40000000 
-0.99487305 0.40000000 
-0.99438477 0.40000000 
-0.99389648 0.40000000 
-0.99340820 0.40000000 
-0.99291992 0.40000000 
-0.99243164 0.40000000 
-0.99194336 0.40000000 
-0.99145508 0.40000000 
-0.99096680 0.40000000 
-0.99047852 0.40000000 
-0.98999023 0.40000000 
-0.98950195 0.40000000 
-0.98901367 0.40000000 
-0.98852539 0.40000000 
-0.98803711 0.40000000 
-0.98754883 0.40000000 
-0.98706055 0.40000000 
-0.98657227 0.40000000 
-0.98608398 0.40000000 
-0.98559570 0.40000000 
-0.98510742 0.40000000 
-0.98461914 0.40000000 
-0.98413086 0.40000000 
-0.98364258 0.40000000 
-0.98315430 0.40000000 
-0.98266602 0.40000000 
-0.98217773 0.40000000 
-0.98168945 0.40000000 
-0.98120117 0.40000000 
-0.98071289 0.40000000 
-0.98022461 0.40000000 
-0.97973633 0.40000000 
-0.97924805 0.40000000 
-0.97875977 0.40000000 
-0.97827148 0.40000000 
-0.97778320 0.40000000 
-0.97729492 0.40000000 
-0.97680664 0.40000000 
-0.97631836 0.40000000 
-0.97583008 0.40000000 
-0.97534180 0.40000000 
-0.97485352 0.40000000 
-0.97436523 0.40000000 
-0.97387695 0.40000000 
-0.97338867 0.40000000 
-0.97290039 0.40000000 
-0.97241211 0.40000000 
-0.97192383 0.40000000 
-0.97143555 0.40000000 
-0.97094727 0.40000000 
-0.97045898 0.40000000 
-0.96997070 0.40000000 
-0.96948242 0.40000000 
-0.96899414 0.40000000 
-0.96850586 0.40000000 
-0.96801758 0.40000000 
-0.96752930 0.40000000 
-0.96704102 0.40000000 
-0.96655273 0.40000000 
-0.96606445 0.40000000 
-0.96557617 0.40000000 
-0.96508789 0.40000000 
-0.96459961 0.40000000 
-0.96411133 0.40000000 
-0.96362305 0.40000000 
-0.96313477 0.40000000 
-0.96264648 0.40000000 
-0.96215820 0.40000000 
-0.96166992 0.40000000 
-0.96118164 0.40000000 
-0.96069336 0.40000000 
-0.96020508 0.40000000 
-0.95971680 0.40000000 
-0.95922852 0.40000000 
-0.95874023 0.40000000 
-0.95825195 0.40000000 
-0.95776367 0.40000000 
-0.95727539 0.40000000 
-0.95678711 0.40000000 
-0.95629883 0.40000000 
-0.95581055 0.40000000 
-0.95532227 0.40000000 
-0.95483398 0.40000000 
-0.95434570 0.40000000 
-0.95385742 0.40000000 
-0.95336914 0.40000000 
-0.95288086 0.40000000 
-0.95239258 0.40000000 
-0.95190430 0.40000000 
-0.95141602 0.40000000 
-0.95092773 0.40000000 
-0.95043945 0.40000000 
-0.94995117 0.40000000 
-0.94946289 0.40000000 
-0.94897461 0.40000000 
-0.94848633 0.40000000 
-0.94799805 0.40000000 
-0.94750977 0.40000000 
-0.94702148 0.40000000 
-0.94653320 0.40000000 
-0.94604492 0.40000000 
-0.94555664 0.40000000 
-0.94506836 0.40000000 
-0.94458008 0.40000000 
-0.94409180 0.40000000 
-0.94360352 0.40000000 
-0.94311523 0.40000000 
-0.94262695 0.40000000 
-0.94213867 0.40000000 
-0.94165039 0.40000000 
-0.94116211 0.40000000 
-0.94067383 0.40000000 
-0.94018555 0.40000000 
-0.93969727 0.40000000 
-0.93920898 0.40000000 
-0.93872070 0.40000000 
-0.93823242 0.40000000 
-0.93774414 0.40000000 
-0.93725586 0.40000000 
-0.93676758 0.40000000 
-0.93627930 0.40000000 
-0.93579102 0.40000000 
-0.93530273 0.40000000 
-0.93481445 0.40000000 
-0.93432617 0.40000000 
-0.93383789 0.40000000 
-0.93334961 0.40000000 
-0.93286133 0.40000000 
-0.93237305 0.40000000 
-0.93188477 0.40000000 
-0.93139648 0.40000000 
-0.93090820 0.40000000 
-0.93041992 0.40000000 
-0.92993164 0.40000000 
-0.92944336 0.40000000 
-0.92895508 0.40000000 
-0.92846680 0.40000000 
-0.92797852 0.40000000 
-0.92749023 0.40000000 
-0.92700195 0.40000000 
-0.92651367 0.40000000 
-0.92602539 0.40000000 
-0.92553711 0.40000000 
-0.92504883 0.40000000 
-0.92456055 0.40000000 
-0.92407227 0.40000000 
-0.92358398 0.40000000 
-0.92309570 0.40000000 
-0.92260742 0.40000000 
-0.92211914 0.40000000 
-0.92163086 0.40000000 
-0.92114258 0.40000000 
-0.92065430 0.40000000 
-0.92016602 0.40000000 
-0.91967773 0.40000000 
-0.91918945 0.40000000 
-0.91870117 0.40000000 
-0.91821289 0.40000000 
-0.91772461 0.40000000 
-0.91723633 0.40000000 
-0.91674805 0.40000000 
-0.91625977 0.40000000 
-0.91577148 0.40000000 
-0.91528320 0.40000000 
-0.91479492 0.40000000 
-0.91430664 0.40000000 
-0.91381836 0.40000000 
-0.91333008 0.40000000 
-0.91284180 0.40000000 
-0.91235352 0.40000000 
-0.91186523 0.40000000 
-0.91137695 0.40000000 
-0.91088867 0.40000000 
-0.91040039 0.40000000 
-0.90991211 0.40000000 
-0.90942383 0.40000000 
-0.90893555 0.40000000 
-0.90844727 0.40000000 
-0.90795898 0.40000000 
-0.90747070 0.40000000 
-0.90698242 0.40000000 
-0.90649414 0.40000000 
-0.90600586 0.40000000 
-0.90551758 0.40000000 
-0.90502930 0.40000000 
-0.90454102 0.40000000 
-0.90405273 0.40000000 
-0.90356445 0.40000000 
-0.90307617 0.40000000 
-0.90258789 0.40000000 
-0.90209961 0.40000000 
-0.90161133 0.40000000 
-0.90112305 0.40000000 
-0.90063477 0.40000000 
-0.90014648 0.40000000 
-0.89965820 0.40000000 
-0.89916992 0.40000000 
-0.89868164 0.40000000 
-0.89819336 0.40000000 
-0.89770508 0.40000000 
-0.89721680 0.40000000 
-0.89672852 0.40000000 
-0.89624023 0.40000000 
-0.89575195 0.40000000 
-0.89526367 0.40000000 
-0.89477539 0.40000000 
-0.89428711 0.40000000 
-0.89379883 0.40000000 
-0.89331055 0.40000000 
-0.89282227 0.40000000 
-0.89233398 0.40000000 
-0.89184570 0.40000000 
-0.89135742 0.40000000 
-0.89086914 0.40000000 
-0.89038086 0.40000000 
-0.88989258 0.40000000 
-0.88940430 0.40000000 
-0.88891602 0.40000001 
-0.88842773 0.40000001 
-0.88793945 0.40000001 
-0.88745117 0.40000001 
-0.88696289 0.40000001 
-0.88647461 0.40000001 
-0.88598633 0.40000001 
-0.88549805 0.40000001 
-0.88500977 0.40000001 
-0.88452148 0.40000001 
-0.88403320 0.40000001 
-0.88354492 0.40000001 
-0.88305664 0.40000001 
-0.88256836 0.40000001 
-0.88208008 0.40000001 
-0.88159180 0.40000001 
-0.88110352 0.40000001 
-0.88061523 0.40000001 
-0.88012695 0.40000001 
-0.87963867 0.40000002 
-0.87915039 0.40000002 
-0.87866211 0.40000002 
-0.87817383 0.40000002 
-0.87768555 0.40000002 
-0.87719727 0.40000002 
-0.87670898 0.40000002 
-0.87622070 0.40000002 
-0.87573242 0.40000002 
-0.87524414 0.40000002 
-0.87475586 0.40000002 
-0.87426758 0.40000002 
-0.87377930 0.40000002 
-0.87329102 0.40000002 
-0.87280273 0.40000002 
-0.87231445 0.40000002 
-0.87182617 0.40000002 
-0.87133789 0.40000002 
-0.87084961 0.40000003 
-0.87036133 0.40000003 
-0.86987305 0.40000003 
-0.86938477 0.40000003 
-0.86889648 0.40000003 
-0.86840820 0.40000003 
-0.86791992 0.40000003 
-0.86743164 0.40000003 
-0.86694336 0.40000003 
-0.86645508 0.40000003 
-0.86596680 0.40000003 
-0.86547852 0.40000003 
-0.86499023 0.40000003 
-0.86450195 0.40000003 
-0.86401367 0.40000003 
-0.86352539 0.40000003 
-0.86303711 0.40000003 
-0.86254883 0.40000003 
-0.86206055 0.40000003 
-0.86157227 0.40000004 
-0.86108398 0.40000004 
-0.86059570 0.40000004 
-0.86010742 0.40000004 
-0.85961914 0.40000004 
-0.85913086 0.40000004 
-0.85864258 0.40000004 
-0.85815430 0.40000004 
-0.85766602 0.40000005 
-0.85717773 0.40000005 
-0.85668945 0.40000005 
-0.85620117 0.40000006 
-0.85571289 0.40000006 
-0.85522461 0.40000006 
-0.85473633 0.40000006 
-0.85424805 0.40000007 
-0.85375977 0.40000007 
-0.85327148 0.40000007 
-0.85278320 0.40000007 
-0.85229492 0.40000008 
-0.85180664 0.40000008 
-0.85131836 0.40000008 
-0.85083008 0.40000009 
-0.85034180 0.40000009 
-0.84985352 0.40000009 
-0.84936523 0.40000009 
-0.84887695 0.40000010 
-0.84838867 0.40000010 
-0.84790039 0.40000010 
-0.84741211 0.40000010 
-0.84692383 0.40000011 
-0.84643555 0.40000011 
-0.84594727 0.40000011 
-0.84545898 0.40000012 
-0.84497070 0.40000012 
-0.84448242 0.40000012 
-0.84399414 0.40000012 
-0.84350586 0.40000013 
-0.84301758 0.40000013 
-0.84252930 0.40000013 
-0.84204102 0.40000013 
-0.84155273 0.40000014 
-0.84106445 0.40000014 
-0.84057617 0.40000014 
-0.84008789 0.40000015 
-0.83959961 0.40000015 
-0.83911133 0.40000015 
-0.83862305 0.40000015 
-0.83813477 0.40000016 
-0.83764648 0.40000016 
-0.83715820 0.40000016 
-0.83666992 0.40000016 
-0.83618164 0.40000017 
-0.83569336 0.40000017 
-0.83520508 0.40000017 
-0.83471680 0.40000018 
-0.83422852 0.40000018 
-0.83374023 0.40000018 
-0.83325195 0.40000018 
-0.83276367 0.40000019 
-0.83227539 0.40000019 
-0.83178711 0.40000019 
-0.83129883 0.40000020 
-0.83081055 0.40000020 
-0.83032227 0.40000020 
-0.82983398 0.40000021 
-0.82934570 0.40000021 
-0.82885742 0.40000021 
-0.82836914 0.40000021 
-0.82788086 0.40000022 
-0.82739258 0.40000023 
-0.82690430 0.40000024 
-0.82641602 0.40000025 
-0.82592773 0.40000025 
-0.82543945 0.40000026 
-0.82495117 0.40000027 
-0.82446289 0.40000028 
-0.82397461 0.40000029 
-0.82348633 0.40000030 
-0.82299805 0.40000030 
-0.82250977 0.40000031 
-0.82202148 0.40000032 
-0.82153320 0.40000033 
-0.82104492 0.40000034 
-0.82055664 0.40000035 
-0.82006836 0.40000035 
-0.81958008 0.40000036 
-0.81909180 0.40000037 
-0.81860352 0.40000038 
-0.81811523 0.40000039 
-0.81762695 0.40000040 
-0.81713867 0.40000041 
-0.81665039 0.40000042 
-0.81616211 0.40000043 
-0.81567383 0.40000044 
-0.81518555 0.40000045 
-0.81469727 0.40000045 
-0.81420898 0.40000046 
-0.81372070 0.40000047 
-0.81323242 0.40000048 
-0.81274414 0.40000049 
-0.81225586 0.40000050 
-0.81176758 0.40000051 
-0.81127930 0.40000052 
-0.81079102 0.40000053 
-0.81030273 0.40000054 
-0.80981445 0.40000055 
-0.80932617 0.40000056 
-0.80883789 0.40000056 
-0.80834961 0.40000057 
-0.80786133 0.40000058 
-0.80737305 0.40000059 
-0.80688477 0.40000060 
-0.80639648 0.40000061 
-0.80590820 0.40000062 
-0.80541992 0.40000063 
-0.80493164 0.40000064 
-0.80444336 0.40000065 
-0.80395508 0.40000066 
-0.80346680 0.40000067 
-0.80297852 0.40000068 
-0.80249023 0.40000069 
-0.80200195 0.40000070 
-0.80151367 0.40000072 
-0.80102539 0.40000073 
-0.80053711 0.40000074 
-0.80004883 0.40000075 
-0.79956055 0.40000076 
-0.79907227 0.40000077 
-0.79858398 0.40000078 
-0.79809570 0.40000079 
-0.79760742 0.40000081 
-0.79711914 0.40000082 
-0.79663086 0.40000083 
-0.79614258 0.40000085 
-0.79565430 0.40000087 
-0.79516602 0.40000089 
-0.79467773 0.40000091 
-0.79418945 0.40000093 
-0.79370117 0.40000095 
-0.79321289 0.40000097 
-0.79272461 0.40000099 
-0.79223633 0.40000101 
-0.79174805 0.40000103 
-0.79125977 0.40000105 
-0.79077148 0.40000107 
-0.79028320 0.40000109 
-0.78979492 0.40000111 
-0.78930664 0.40000113 
-0.78881836 0.40000115 
-0.78833008 0.40000117 
-0.78784180 0.40000120 
-0.78735352 0.40000122 
-0.78686523 0.40000125 
-0.78637695 0.40000127 
-0.78588867 0.40000130 
-0.78540039 0.40000132 
-0.78491211 0.40000135 
-0.78442383 0.40000137 
-0.78393555 0.40000140 
-0.78344727 0.40000142 
-0.78295898 0.40000145 
-0.78247070 0.40000147 
-0.78198242 0.40000150 
-0.78149414 0.40000152 
-0.78100586 0.40000155 
-0.78051758 0.40000157 
-0.78002930 0.40000159 
-0.77954102 0.40000162 
-0.77905273 0.40000164 
-0.77856445 0.40000167 
-0.77807617 0.40000169 
-0.77758789 0.40000172 
-0.77709961 0.40000174 
-0.77661133 0.40000177 
-0.77612305 0.40000179 
-0.77563477 0.40000182 
-0.77514648 0.40000184 
-0.77465820 0.40000187 
-0.77416992 0.40000189 
-0.77368164 0.40000192 
-0.77319336 0.40000195 
-0.77270508 0.40000198 
-0.77221680 0.40000202 
-0.77172852 0.40000205 
-0.77124023 0.40000209 
-0.77075195 0.40000212 
-0.77026367 0.40000216 
-0.76977539 0.40000219 
-0.76928711 0.40000223 
-0.76879883 0.40000226 
-0.76831055 0.40000230 
-0.76782227 0.40000233 
-0.76733398 0.40000237 
-0.76684570 0.40000240 
-0.76635742 0.40000244 
-0.76586914 0.40000247 
-0.76538086 0.40000251 
-0.76489258 0.40000255 
-0.76440430 0.40000260 
-0.76391602 0.40000264 
-0.76342773 0.40000268 
-0.76293945 0.40000272 
-0.76245117 0.40000276 
-0.76196289 0.40000281 
-0.76147461 0.40000285 
-0.76098633 0.40000289 
-0.76049805 0.40000293 
-0.76000977 0.40000298 
-0.75952148 0.40000302 
-0.75903320 0.40000306 
-0.75854492 0.40000310 
-0.75805664 0.40000315 
-0.75756836 0.40000320 
-0.75708008 0.40000325 
-0.75659180 0.40000331 
-0.75610352 0.40000337 
-0.75561523 0.40000343 
-0.75512695 0.40000349 
-0.75463867 0.40000355 
-0.75415039 0.40000361 
-0.75366211 0.40000367 
-0.75317383 0.40000373 
-0.75268555 0.40000379 
-0.75219727 0.40000385 
-0.75170898 0.40000391 
-0.75122070 0.40000397 
-0.75073242 0.40000403 
-0.75024414 0.40000409 
-0.74975586 0.40000415 
-0.74926758 0.40000421 
-0.74877930 0.40000427 
-0.74829102 0.40000433 
-0.74780273 0.40000439 
-0.74731445 0.40000445 
-0.74682617 0.40000451 
-0.74633789 0.40000457 
-0.74584961 0.40000463 
-0.74536133 0.40000469 
-0.74487305 0.40000476 
-0.74438477 0.40000482 
-0.74389648 0.40000488 
-0.74340820 0.40000494 
-0.74291992 0.40000501 
-0.74243164 0.40000507 
-0.74194336 0.40000514 
-0.74145508 0.40000523 
-0.74096680 0.40000531 
-0.74047852 0.40000540 
-0.73999023 0.40000548 
-0.73950195 0.40000556 
-0.73901367 0.40000565 
-0.73852539 0.40000573 
-0.73803711 0.40000582 
-0.73754883 0.40000591 
-0.73706055 0.40000600 
-0.73657227 0.40000608 
-0.73608398 0.40000617 
-0.73559570 0.40000626 
-0.73510742 0.40000635 
-0.73461914 0.40000644 
-0.73413086 0.40000652 
-0.73364258 0.40000661 
-0.73315430 0.40000670 
-0.73266602 0.40000678 
-0.73217773 0.40000687 
-0.73168945 0.40000696 
-0.73120117 0.40000704 
-0.73071289 0.40000713 
-0.73022461 0.40000722 
-0.72973633 0.40000731 
-0.72924805 0.40000740 
-0.72875977 0.40000749 
-0.72827148 0.40000758 
-0.72778320 0.40000767 
-0.72729492 0.40000777 
-0.72680664 0.40000786 
-0.72631836 0.40000796 
-0.72583008 0.40000808 
-0.72534180 0.40000819 
-0.72485352 0.40000831 
-0.72436523 0.40000842 
-0.72387695 0.40000854 
-0.72338867 0.40000865 
-0.72290039 0.40000877 
-0.72241211 0.40000889 
-0.72192383 0.40000901 
-0.72143555 0.40000913 
-0.72094727 0.40000926 
-0.72045898 0.40000938 
-0.71997070 0.40000950 
-0.71948242 0.40000962 
-0.71899414 0.40000975 
-0.71850586 0.40000987 
-0.71801758 0.40000999 
-0.71752930 0.40001012 
-0.71704102 0.40001024 
-0.71655273 0.40001036 
-0.71606445 0.40001049 
-0.71557617 0.40001061 
-0.71508789 0.40001073 
-0.71459961 0.40001086 
-0.71411133 0.40001099 
-0.71362305 0.40001113 
-0.71313477 0.40001126 
-0.71264648 0.40001139 
-0.71215820 0.40001152 
-0.71166992 0.40001166 
-0.71118164 0.40001179 
-0.71069336 0.40001193 
-0.71020508 0.40001208 
-0.70971680 0.40001223 
-0.70922852 0.40001238 
-0.70874023 0.40001253 
-0.70825195 0.40001269 
-0.70776367 0.40001284 
-0.70727539 0.40001299 
-0.70678711 0.40001314 
-0.70629883 0.40001330 
-0.70581055 0.40001347 
-0.70532227 0.40001363 
-0.70483398 0.40001379 
-0.70434570 0.40001395 
-0.70385742 0.40001411 
-0.70336914 0.40001427 
-0.70288086 0.40001443 
-0.70239258 0.40001457 
-0.70190430 0.40001472 
-0.70141602 0.40001486 
-0.70092773 0.40001501 
-0.70043945 0.40001516 
-0.69995117 0.40001530 
-0.69946289 0.40001545 
-0.69897461 0.40001560 
-0.69848633 0.40001576 
-0.69799805 0.40001591 
-0.69750977 0.40001607 
-0.69702148 0.40001622 
-0.69653320 0.40001638 
-0.69604492 0.40001654 
-0.69555664 0.40001670 
-0.69506836 0.40001686 
-0.69458008 0.40001702 
-0.69409180 0.40001718 
-0.69360352 0.40001734 
-0.69311523 0.40001750 
-0.69262695 0.40001767 
-0.69213867 0.40001783 
-0.69165039 0.40001800 
-0.69116211 0.40001816 
-0.69067383 0.40001833 
-0.69018555 0.40001850 
-0.68969727 0.40001867 
-0.68920898 0.40001884 
-0.68872070 0.40001902 
-0.68823242 0.40001919 
-0.68774414 0.40001937 
-0.68725586 0.40001954 
-0.68676758 0.40001972 
-0.68627930 0.40001989 
-0.68579102 0.40002007 
-0.68530273 0.40002024 
-0.68481445 0.40002043 
-0.68432617 0.40002061 
-0.68383789 0.40002079 
-0.68334961 0.40002097 
-0.68286133 0.40002115 
-0.68237305 0.40002133 
-0.68188477 0.40002152 
-0.68139648 0.40002170 
-0.68090820 0.40002189 
-0.68041992 0.40002209 
-0.67993164 0.40002228 
-0.67944336 0.40002246 
-0.67895508 0.40002264 
-0.67846680 0.40002281 
-0.67797852 0.40002298 
-0.67749023 0.40002317 
-0.67700195 0.40002336 
-0.67651367 0.40002354 
-0.67602539 0.40002373 
-0.67553711 0.40002392 
-0.67504883 0.40002410 
-0.67456055 0.40002428 
-0.67407227 0.40002447 
-0.67358398 0.40002466 
-0.67309570 0.40002486 
-0.67260742 0.40002506 
-0.67211914 0.40002527 
-0.67163086 0.40002545 
-0.67114258 0.40002561 
-0.67065430 0.40002578 
-0.67016602 0.40002594 
-0.66967773 0.40002612 
-0.66918945 0.40002631 
-0.66870117 0.40002650 
-0.66821289 0.40002669 
-0.66772461 0.40002687 
-0.66723633 0.40002704 
-0.66674805 0.40002722 
-0.66625977 0.40002739 
-0.66577148 0.40002758 
-0.66528320 0.40002779 
-0.66479492 0.40002799 
-0.66430664 0.40002820 
-0.66381836 0.40002837 
-0.66333008 0.40002853 
-0.66284180 0.40002869 
-0.66235352 0.40002883 
-0.66186523 0.40002900 
-0.66137695 0.40002920 
-0.66088867 0.40002939 
-0.66040039 0.40002957 
-0.65991211 0.40002974 
-0.65942383 0.40002990 
-0.65893555 0.40003006 
-0.65844727 0.40003020 
-0.65795898 0.40003038 
-0.65747070 0.40003058 
-0.65698242 0.40003076 
-0.65649414 0.40003094 
-0.65600586 0.40003112 
-0.65551758 0.40003129 
-0.65502930 0.40003145 
-0.65454102 0.40003159 
-0.65405273 0.40003177 
-0.65356445 0.40003197 
-0.65307617 0.40003216 
-0.65258789 0.40003233 
-0.65209961 0.40003249 
-0.65161133 0.40003265 
-0.65112305 0.40003279 
-0.65063477 0.40003291 
-0.65014648 0.40003307 
-0.64965820 0.40003326 
-0.64916992 0.40003345 
-0.64868164 0.40003362 
-0.64819336 0.40003377 
-0.64770508 0.40003389 
-0.64721680 0.40003401 
-0.64672852 0.40003413 
-0.64624023 0.40003432 
-0.64575195 0.40003456 
-0.64526367 0.40003483 
-0.64477539 0.40003512 
-0.64428711 0.40003546 
-0.64379883 0.40003586 
-0.64331055 0.40003632 
-0.64282227 0.40003684 
-0.64233398 0.40003751 
-0.64184570 0.40003833 
-0.64135742 0.40003927 
-0.64086914 0.40004035 
-0.64038086 0.40004158 
-0.63989258 0.40004299 
-0.63940430 0.40004462 
-0.63891602 0.40004649 
-0.63842773 0.40004869 
-0.63793945 0.40005126 
-0.63745117 0.40005418 
-0.63696289 0.40005750 
-0.63647461 0.40006128 
-0.63598633 0.40006557 
-0.63549805 0.40007040 
-0.63500977 0.40007582 
-0.63452148 0.40008194 
-0.63403320 0.40008881 
-0.63354492 0.40009646 
-0.63305664 0.40010495 
-0.63256836 0.40011433 
-0.63208008 0.40012466 
-0.63159180 0.40013605 
-0.63110352 0.40014858 
-0.63061523 0.40016236 
-0.63012695 0.40017748 
-0.62963867 0.40019398 
-0.62915039 0.40021195 
-0.62866211 0.40023150 
-0.62817383 0.40025273 
-0.62768555 0.40027570 
-0.62719727 0.40030050 
-0.62670898 0.40032724 
-0.62622070 0.40035602 
-0.62573242 0.40038690 
-0.62524414 0.40042000 
-0.62475586 0.40045540 
-0.62426758 0.40049322 
-0.62377930 0.40053351 
-0.62329102 0.40057638 
-0.62280273 0.40062191 
-0.62231445 0.40067020 
-0.62182617 0.40072132 
-0.62133789 0.40077538 
-0.62084961 0.40083246 
-0.62036133 0.40089266 
-0.61987305 0.40095604 
-0.61938477 0.40102269 
-0.61889648 0.40109265 
-0.61840820 0.40116600 
-0.61791992 0.40124285 
-0.61743164 0.40132326 
-0.61694336 0.40140723 
-0.61645508 0.40149482 
-0.61596680 0.40158618 
-0.61547852 0.40168138 
-0.61499023 0.40178044 
-0.61450195 0.40188341 
-0.61401367 0.40199040 
-0.61352539 0.40210147 
-0.61303711 0.40221668 
-0.61254883 0.40233608 
-0.61206055 0.40245972 
-0.61157227 0.40258764 
-0.61108398 0.40271981 
-0.61059570 0.40285626 
-0.61010742 0.40299713 
-0.60961914 0.40314244 
-0.60913086 0.40329214 
-0.60864258 0.40344627 
-0.60815430 0.40360494 
-0.60766602 0.40376818 
-0.60717773 0.40393589 
-0.60668945 0.40410810 
-0.60620117 0.40428492 
-0.60571289 0.40446639 
-0.60522461 0.40465250 
-0.60473633 0.40484325 
-0.60424805 0.40503867 
-0.60375977 0.40523873 
-0.60327148 0.40544330 
-0.60278320 0.40565235 
-0.60229492 0.40586604 
-0.60180664 0.40608434 
-0.60131836 0.40630705 
-0.60083008 0.40653414 
-0.60034180 0.40676578 
-0.59985352 0.40700195 
-0.59936523 0.40724242 
-0.59887695 0.40748716 
-0.59838867 0.40773633 
-0.59790039 0.40798988 
-0.59741211 0.40824779 
-0.59692383 0.40851001 
-0.59643555 0.40877649 
-0.59594727 0.40904719 
-0.59545898 0.40932180 
-0.59497070 0.40960029 
-0.59448242 0.40988285 
-0.59399414 0.41016943 
-0.59350586 0.41045993 
-0.59301758 0.41075429 
-0.59252930 0.41105252 
-0.59204102 0.41135458 
-0.59155273 0.41166007 
-0.59106445 0.41196895 
-0.59057617 0.41228152 
-0.59008789 0.41259771 
-0.58959961 0.41291751 
-0.58911133 0.41324088 
-0.58862305 0.41356775 
-0.58813477 0.41389807 
-0.58764648 0.41423136 
-0.58715820 0.41456757 
-0.58666992 0.41490713 
-0.58618164 0.41525002 
-0.58569336 0.41559579 
-0.58520508 0.41594444 
-0.58471680 0.41629633 
-0.58422852 0.41665145 
-0.58374023 0.41700912 
-0.58325195 0.41736933 
-0.58276367 0.41773274 
-0.58227539 0.41809934 
-0.58178711 0.41846919 
-0.58129883 0.41884228 
-0.58081055 0.41921860 
-0.58032227 0.41959813 
-0.57983398 0.41997992 
-0.57934570 0.42036397 
-0.57885742 0.42075133 
-0.57836914 0.42114204 
-0.57788086 0.42153579 
-0.57739258 0.42193261 
-0.57690430 0.42233295 
-0.57641602 0.42273687 
-0.57592773 0.42314287 
-0.57543945 0.42355100 
-0.57495117 0.42396301 
-0.57446289 0.42437898 
-0.57397461 0.42479910 
-0.57348633 0.42522347 
-0.57299805 0.42565227 
-0.57250977 0.42608563 
-0.57202148 0.42652108 
-0.57153320 0.42695879 
-0.57104492 0.42740177 
-0.57055664 0.42785025 
-0.57006836 0.42830321 
-0.56958008 0.42876092 
-0.56909180 0.42922524 
-0.56860352 0.42969650 
-0.56811523 0.43017034 
-0.56762695 0.43064721 
-0.56713867 0.43113280 
-0.56665039 0.43162770 
-0.56616211 0.43213220 
-0.56567383 0.43264707 
-0.56518555 0.43317427 
-0.56469727 0.43371482 
-0.56420898 0.43426054 
-0.56372070 0.43481288 
-0.56323242 0.43538410 
-0.56274414 0.43597626 
-0.56225586 0.43658853 
-0.56176758 0.43722401 
-0.56127930 0.43789180 
-0.56079102 0.43859679 
-0.56030273 0.43932444 
-0.55981445 0.44008298 
-0.55932617 0.44090685 
-0.55883789 0.44181107 
-0.55834961 0.44280613 
-0.55786133 0.44392243 
-0.55737305 0.44521510 
-0.55688477 0.44675438 
-0.55639648 0.44858980 
-0.55590820 0.45091361 
-0.55541992 0.45410938 
-0.55493164 0.45879494 
-0.55444336 0.46592398 
-0.55395508 0.47573859 
-0.55346680 0.48682499 
-0.55297852 0.49741563 
-0.55249023 0.50661426 
-0.55200195 0.51332673 
-0.55151367 0.51824203 
-0.55102539 0.52272646 
-0.55053711 0.52738868 
-0.55004883 0.53279013 
-0.54956055 0.53790235 
-0.54907227 0.54207159 
-0.54858398 0.54646571 
-0.54809570 0.55189414 
-0.54760742 0.55794623 
-0.54711914 0.56440633 
-0.54663086 0.57232751 
-0.54614258 0.58088242 
-0.54565430 0.58828056 
-0.54516602 0.59408841 
-0.54467773 0.59956533 
-0.54418945 0.60613045 
-0.54370117 0.61306979 
-0.54321289 0.61915760 
-0.54272461 0.62425249 
-0.54223633 0.62890663 
-0.54174805 0.63327069 
-0.54125977 0.63776304 
-0.54077148 0.64295167 
-0.54028320 0.64868851 
-0.53979492 0.65490449 
-0.53930664 0.66102527 
-0.53881836 0.66632723 
-0.53833008 0.67149488 
-0.53784180 0.67739698 
-0.53735352 0.68387825 
-0.53686523 0.69048326 
-0.53637695 0.69693229 
-0.53588867 0.70339081 
-0.53540039 0.71022414 
-0.53491211 0.71767379 
-0.53442383 0.72578392 
-0.53393555 0.73456852 
-0.53344727 0.74320408 
-0.53295898 0.75071073 
-0.53247070 0.75729499 
-0.53198242 0.76268116 
-0.53149414 0.76621316 
-0.53100586 0.76820752 
-0.53051758 0.77021372 
-0.53002930 0.77301061 
-0.52954102 0.77726319 
-0.52905273 0.78311014 
-0.52856445 0.78908737 
-0.52807617 0.79361605 
-0.52758789 0.79616801 
-0.52709961 0.79737679 
-0.52661133 0.79816731 
-0.52612305 0.79872701 
-0.52563477 0.79901956 
-0.52514648 0.79920829 
-0.52465820 0.79927471 
-0.52416992 0.79929474 
-0.52368164 0.79924068 
-0.52319336 0.79911816 
-0.52270508 0.79896943 
-0.52221680 0.79881250 
-0.52172852 0.79866884 
-0.52124023 0.79856044 
-0.52075195 0.79849295 
-0.52026367 0.79843287 
-0.51977539 0.79838160 
-0.51928711 0.79835147 
-0.51879883 0.79834281 
-0.51831055 0.79833246 
-0.51782227 0.79832053 
-0.51733398 0.79833867 
-0.51684570 0.79838692 
-0.51635742 0.79843327 
-0.51586914 0.79847772 
-0.51538086 0.79852248 
-0.51489258 0.79856753 
-0.51440430 0.79861190 
-0.51391602 0.79865557 
-0.51342773 0.79869968 
-0.51293945 0.79874422 
-0.51245117 0.79878857 
-0.51196289 0.79883272 
-0.51147461 0.79887865 
-0.51098633 0.79892636 
-0.51049805 0.79897401 
-0.51000977 0.79902162 
-0.50952148 0.79906192 
-0.50903320 0.79909493 
-0.50854492 0.79912793 
-0.50805664 0.79916091 
-0.50756836 0.79919623 
-0.50708008 0.79923388 
-0.50659180 0.79927153 
-0.50610352 0.79930918 
-0.50561523 0.79934341 
-0.50512695 0.79937424 
-0.50463867 0.79940506 
-0.50415039 0.79943589 
-0.50366211 0.79945909 
-0.50317383 0.79947467 
-0.50268555 0.79949025 
-0.50219727 0.79950583 
-0.50170898 0.79952038 
-0.50122070 0.79953390 
-0.50073242 0.79954741 
-0.50024414 0.79956093 
-0.49975586 0.79957444 
-0.49926758 0.79958796 
-0.49877930 0.79960147 
-0.49829102 0.79961499 
-0.49780273 0.79962822 
-0.49731445 0.79964118 
-0.49682617 0.79965414 
-0.49633789 0.79966710 
-0.49584961 0.79967744 
-0.49536133 0.79968514 
-0.49487305 0.79969285 
-0.49438477 0.79970055 
-0.49389648 0.79970819 
-0.49340820 0.79971575 
-0.49291992 0.79972331 
-0.49243164 0.79973087 
-0.49194336 0.79973706 
-0.49145508 0.79974187 
-0.49096680 0.79974669 
-0.49047852 0.79975150 
-0.48999023 0.79975630 
-0.48950195 0.79976108 
-0.48901367 0.79976586 
-0.48852539 0.79977064 
-0.48803711 0.79977499 
-0.48754883 0.79977891 
-0.48706055 0.79978282 
-0.48657227 0.79978674 
-0.48608398 0.79979066 
-0.48559570 0.79979457 
-0.48510742 0.79979848 
-0.48461914 0.79980238 
-0.48413086 0.79980661 
-0.48364258 0.79981114 
-0.48315430 0.79981568 
-0.48266602 0.79982022 
-0.48217773 0.79982475 
-0.48168945 0.79982928 
-0.48120117 0.79983382 
-0.48071289 0.79983835 
-0.48022461 0.79984282 
-0.47973633 0.79984723 
-0.47924805 0.79985163 
-0.47875977 0.79985604 
-0.47827148 0.79986044 
-0.47778320 0.79986485 
-0.47729492 0.79986925 
-0.47680664 0.79987366 
-0.47631836 0.79987680 
-0.47583008 0.79987869 
-0.47534180 0.79988058 
-0.47485352 0.79988246 
-0.47436523 0.79988435 
-0.47387695 0.79988624 
-0.47338867 0.79988812 
-0.47290039 0.79989001 
-0.47241211 0.79989189 
-0.47192383 0.79989375 
-0.47143555 0.79989562 
-0.47094727 0.79989749 
-0.47045898 0.79989935 
-0.46997070 0.79990122 
-0.46948242 0.79990309 
-0.46899414 0.79990495 
-0.46850586 0.79990682 
-0.46801758 0.79990868 
-0.46752930 0.79991055 
-0.46704102 0.79991242 
-0.46655273 0.79991428 
-0.46606445 0.79991615 
-0.46557617 0.79991801 
-0.46508789 0.79991988 
-0.46459961 0.79992175 
-0.46411133 0.79992361 
-0.46362305 0.79992547 
-0.46313477 0.79992733 
-0.46264648 0.79992920 
-0.46215820 0.79993106 
-0.46166992 0.79993292 
-0.46118164 0.79993479 
-0.46069336 0.79993620 
-0.46020508 0.79993717 
-0.45971680 0.79993814 
-0.45922852 0.79993911 
-0.45874023 0.79994008 
-0.45825195 0.79994105 
-0.45776367 0.79994202 
-0.45727539 0.79994299 
-0.45678711 0.79994396 
-0.45629883 0.79994493 
-0.45581055 0.79994589 
-0.45532227 0.79994686 
-0.45483398 0.79994783 
-0.45434570 0.79994880 
-0.45385742 0.79994977 
-0.45336914 0.79995074 
-0.45288086 0.79995161 
-0.45239258 0.79995237 
-0.45190430 0.79995313 
-0.45141602 0.79995390 
-0.45092773 0.79995466 
-0.45043945 0.79995543 
-0.44995117 0.79995619 
-0.44946289 0.79995695 
-0.44897461 0.79995772 
-0.44848633 0.79995848 
-0.44799805 0.79995925 
-0.44750977 0.79996001 
-0.44702148 0.79996077 
-0.44653320 0.79996154 
-0.44604492 0.79996230 
-0.44555664 0.79996307 
-0.44506836 0.79996371 
-0.44458008 0.79996424 
-0.44409180 0.79996477 
-0.44360352 0.79996530 
-0.44311523 0.79996583 
-0.44262695 0.79996636 
-0.44213867 0.79996689 
-0.44165039 0.79996742 
-0.44116211 0.79996795 
-0.44067383 0.79996848 
-0.44018555 0.79996901 
-0.43969727 0.79996954 
-0.43920898 0.79997007 
-0.43872070 0.79997060 
-0.43823242 0.79997113 
-0.43774414 0.79997166 
-0.43725586 0.79997219 
-0.43676758 0.79997272 
-0.43627930 0.79997325 
-0.43579102 0.79997379 
-0.43530273 0.79997432 
-0.43481445 0.79997485 
-0.43432617 0.79997538 
-0.43383789 0.79997591 
-0.43334961 0.79997644 
-0.43286133 0.79997697 
-0.43237305 0.79997750 
-0.43188477 0.79997803 
-0.43139648 0.79997856 
-0.43090820 0.79997909 
-0.43041992 0.79997962 
-0.42993164 0.79998015 
-0.42944336 0.79998065 
-0.42895508 0.79998112 
-0.42846680 0.79998160 
-0.42797852 0.79998208 
-0.42749023 0.79998255 
-0.42700195 0.79998303 
-0.42651367 0.79998350 
-0.42602539 0.79998398 
-0.42553711 0.79998445 
-0.42504883 0.79998493 
-0.42456055 0.79998540 
-0.42407227 0.79998588 
-0.42358398 0.79998635 
-0.42309570 0.79998683 
-0.42260742 0.79998730 
-0.42211914 0.79998778 
-0.42163086 0.79998809 
-0.42114258 0.79998825 
-0.42065430 0.79998841 
-0.42016602 0.79998857 
-0.41967773 0.79998872 
-0.41918945 0.79998888 
-0.41870117 0.79998904 
-0.41821289 0.79998919 
-0.41772461 0.79998935 
-0.41723633 0.79998951 
-0.41674805 0.79998967 
-0.41625977 0.79998982 
-0.41577148 0.79998998 
-0.41528320 0.79999014 
-0.41479492 0.79999029 
-0.41430664 0.79999045 
-0.41381836 0.79999060 
-0.41333008 0.79999075 
-0.41284180 0.79999089 
-0.41235352 0.79999104 
-0.41186523 0.79999118 
-0.41137695 0.79999133 
-0.41088867 0.79999147 
-0.41040039 0.79999162 
-0.40991211 0.79999176 
-0.40942383 0.79999191 
-0.40893555 0.79999205 
-0.40844727 0.79999220 
-0.40795898 0.79999234 
-0.40747070 0.79999249 
-0.40698242 0.79999263 
-0.40649414 0.79999277 
-0.40600586 0.79999292 
-0.40551758 0.79999306 
-0.40502930 0.79999321 
-0.40454102 0.79999335 
-0.40405273 0.79999350 
-0.40356445 0.79999364 
-0.40307617 0.79999379 
-0.40258789 0.79999393 
-0.40209961 0.79999408 
-0.40161133 0.79999422 
-0.40112305 0.79999437 
-0.40063477 0.79999451 
-0.40014648 0.79999466 
-0.39965820 0.79999480 
-0.39916992 0.79999495 
-0.39868164 0.79999509 
-0.39819336 0.79999524 
-0.39770508 0.79999538 
-0.39721680 0.79999552 
-0.39672852 0.79999566 
-0.39624023 0.79999580 
-0.39575195 0.79999595 
-0.39526367 0.79999609 
-0.39477539 0.79999623 
-0.39428711 0.79999637 
-0.39379883 0.79999651 
-0.39331055 0.79999666 
-0.39282227 0.79999680 
-0.39233398 0.79999694 
-0.39184570 0.79999708 
-0.39135742 0.79999722 
-0.39086914 0.79999737 
-0.39038086 0.79999745 
-0.38989258 0.79999749 
-0.38940430 0.79999752 
-0.38891602 0.79999755 
-0.38842773 0.79999759 
-0.38793945 0.79999762 
-0.38745117 0.79999765 
-0.38696289 0.79999768 
-0.38647461 0.79999772 
-0.38598633 0.79999775 
-0.38549805 0.79999778 
-0.38500977 0.79999781 
-0.38452148 0.79999785 
-0.38403320 0.79999788 
-0.38354492 0.79999791 
-0.38305664 0.79999794 
-0.38256836 0.79999798 
-0.38208008 0.79999801 
-0.38159180 0.79999804 
-0.38110352 0.79999807 
-0.38061523 0.79999811 
-0.38012695 0.79999814 
-0.37963867 0.79999817 
-0.37915039 0.79999820 
-0.37866211 0.79999823 
-0.37817383 0.79999827 
-0.37768555 0.79999830 
-0.37719727 0.79999833 
-0.37670898 0.79999836 
-0.37622070 0.79999839 
-0.37573242 0.79999843 
-0.37524414 0.79999846 
-0.37475586 0.79999849 
-0.37426758 0.79999852 
-0.37377930 0.79999856 
-0.37329102 0.79999859 
-0.37280273 0.79999862 
-0.37231445 0.79999865 
-0.37182617 0.79999868 
-0.37133789 0.79999872 
-0.37084961 0.79999875 
-0.37036133 0.79999878 
-0.36987305 0.79999881 
-0.36938477 0.79999884 
-0.36889648 0.79999888 
-0.36840820 0.79999891 
-0.36791992 0.79999894 
-0.36743164 0.79999897 
-0.36694336 0.79999900 
-0.36645508 0.79999904 
-0.36596680 0.79999907 
-0.36547852 0.79999910 
-0.36499023 0.79999913 
-0.36450195 0.79999916 
-0.36401367 0.79999920 
-0.36352539 0.79999923 
-0.36303711 0.79999926 
-0.36254883 0.79999929 
-0.36206055 0.79999932 
-0.36157227 0.79999936 
-0.36108398 0.79999939 
-0.36059570 0.79999942 
-0.36010742 0.79999945 
-0.35961914 0.79999948 
-0.35913086 0.79999950 
-0.35864258 0.79999951 
-0.35815430 0.79999952 
-0.35766602 0.79999952 
-0.35717773 0.79999953 
-0.35668945 0.79999954 
-0.35620117 0.79999954 
-0.35571289 0.79999955 
-0.35522461 0.79999956 
-0.35473633 0.79999956 
-0.35424805 0.79999957 
-0.35375977 0.79999957 
-0.35327148 0.79999958 
-0.35278320 0.79999959 
-0.35229492 0.79999959 
-0.35180664 0.79999960 
-0.35131836 0.79999961 
-0.35083008 0.79999961 
-0.35034180 0.79999962 
-0.34985352 0.79999963 
-0.34936523 0.79999963 
-0.34887695 0.79999964 
-0.34838867 0.79999964 
-0.34790039 0.79999965 
-0.34741211 0.79999966 
-0.34692383 0.79999966 
-0.34643555 0.79999967 
-0.34594727 0.79999968 
-0.34545898 0.79999968 
-0.34497070 0.79999969 
-0.34448242 0.79999970 
-0.34399414 0.79999970 
-0.34350586 0.79999971 
-0.34301758 0.79999972 
-0.34252930 0.79999972 
-0.34204102 0.79999973 
-0.34155273 0.79999973 
-0.34106445 0.79999974 
-0.34057617 0.79999975 
-0.34008789 0.79999975 
-0.33959961 0.79999976 
-0.33911133 0.79999977 
-0.33862305 0.79999977 
-0.33813477 0.79999978 
-0.33764648 0.79999979 
-0.33715820 0.79999979 
-0.33666992 0.79999980 
-0.33618164 0.79999980 
-0.33569336 0.79999981 
-0.33520508 0.79999982 
-0.33471680 0.79999982 
-0.33422852 0.79999983 
-0.33374023 0.79999984 
-0.33325195 0.79999984 
-0.33276367 0.79999985 
-0.33227539 0.79999986 
-0.33178711 0.79999986 
-0.33129883 0.79999987 
-0.33081055 0.79999988 
-0.33032227 0.79999988 
-0.32983398 0.79999989 
-0.32934570 0.79999989 
-0.32885742 0.79999990 
-0.32836914 0.79999991 
-0.32788086 0.79999991 
-0.32739258 0.79999991 
-0.32690430 0.79999991 
-0.32641602 0.79999991 
-0.32592773 0.79999992 
-0.32543945 0.79999992 
-0.32495117 0.79999992 
-0.32446289 0.79999992 
-0.32397461 0.79999992 
-0.32348633 0.79999992 
-0.32299805 0.79999992 
-0.32250977 0.79999992 
-0.32202148 0.79999992 
-0.32153320 0.79999993 
-0.32104492 0.79999993 
-0.32055664 0.79999993 
-0.32006836 0.79999993 
-0.31958008 0.79999993 
-0.31909180 0.79999993 
-0.31860352 0.79999993 
-0.31811523 0.79999993 
-0.31762695 0.79999994 
-0.31713867 0.79999994 
-0.31665039 0.79999994 
-0.31616211 0.79999994 
-0.31567383 0.79999994 
-0.31518555 0.79999994 
-0.31469727 0.79999994 
-0.31420898 0.79999994 
-0.31372070 0.79999994 
-0.31323242 0.79999995 
-0.31274414 0.79999995 
-0.31225586 0.79999995 
-0.31176758 0.79999995 
-0.31127930 0.79999995 
-0.31079102 0.79999995 
-0.31030273 0.79999995 
-0.30981445 0.79999995 
-0.30932617 0.79999996 
-0.30883789 0.79999996 
-0.30834961 0.79999996 
-0.30786133 0.79999996 
-0.30737305 0.79999996 
-0.30688477 0.79999996 
-0.30639648 0.79999996 
-0.30590820 0.79999996 
-0.30541992 0.79999996 
-0.30493164 0.79999997 
-0.30444336 0.79999997 
-0.30395508 0.79999997 
-0.30346680 0.79999997 
-0.30297852 0.79999997 
-0.30249023 0.79999997 
-0.30200195 0.79999997 
-0.30151367 0.79999997 
-0.30102539 0.79999998 
-0.30053711 0.79999998 
-0.30004883 0.79999998 
-0.29956055 0.79999998 
-0.29907227 0.79999998 
-0.29858398 0.79999998 
-0.29809570 0.79999998 
-0.29760742 0.79999998 
-0.29711914 0.79999998 
-0.29663086 0.79999999 
-0.29614258 0.79999999 
-0.29565430 0.79999999 
-0.29516602 0.79999999 
-0.29467773 0.79999999 
-0.29418945 0.79999999 
-0.29370117 0.79999999 
-0.29321289 0.79999999 
-0.29272461 0.79999999 
-0.29223633 0.79999999 
-0.29174805 0.79999999 
-0.29125977 0.79999999 
-0.29077148 0.79999999 
-0.29028320 0.79999999 
-0.28979492 0.79999999 
-0.28930664 0.79999999 
-0.28881836 0.79999999 
-0.28833008 0.79999999 
-0.28784180 0.79999999 
-0.28735352 0.79999999 
-0.28686523 0.79999999 
-0.28637695 0.79999999 
-0.28588867 0.79999999 
-0.28540039 0.79999999 
-0.28491211 0.79999999 
-0.28442383 0.79999999 
-0.28393555 0.79999999 
-0.28344727 0.79999999 
-0.28295898 0.79999999 
-0.28247070 0.79999999 
-0.28198242 0.79999999 
-0.28149414 0.79999999 
-0.28100586 0.79999999 
-0.28051758 0.79999999 
-0.28002930 0.79999999 
-0.27954102 0.79999999 
-0.27905273 0.79999999 
-0.27856445 0.79999999 
-0.27807617 0.79999999 
-0.27758789 0.79999999 
-0.27709961 0.79999999 
-0.27661133 0.79999999 
-0.27612305 0.79999999 
-0.27563477 0.79999999 
-0.27514648 0.79999999 
-0.27465820 0.79999999 
-0.27416992 0.79999999 
-0.27368164 0.79999999 
-0.27319336 0.79999999 
-0.27270508 0.79999999 
-0.27221680 0.80000000 
-0.27172852 0.80000000 
-0.27124023 0.80000000 
-0.27075195 0.80000000 
-0.27026367 0.80000000 
-0.26977539 0.80000000 
-0.26928711 0.80000000 
-0.26879883 0.80000000 
-0.26831055 0.80000000 
-0.26782227 0.80000000 
-0.26733398 0.80000000 
-0.26684570 0.80000000 
-0.26635742 0.80000000 
-0.26586914 0.80000000 
-0.26538086 0.80000000 
-0.26489258 0.80000000 
-0.26440430 0.80000000 
-0.26391602 0.80000000 
-0.26342773 0.80000000 
-0.26293945 0.80000000 
-0.26245117 0.80000000 
-0.26196289 0.80000000 
-0.26147461 0.80000000 
-0.26098633 0.80000000 
-0.26049805 0.80000000 
-0.26000977 0.80000000 
-0.25952148 0.80000000 
-0.25903320 0.80000000 
-0.25854492 0.80000000 
-0.25805664 0.80000000 
-0.25756836 0.80000000 
-0.25708008 0.80000000 
-0.25659180 0.80000000 
-0.25610352 0.80000000 
-0.25561523 0.80000000 
-0.25512695 0.80000000 
-0.25463867 0.80000000 
-0.25415039 0.80000000 
-0.25366211 0.80000000 
-0.25317383 0.80000000 
-0.25268555 0.80000000 
-0.25219727 0.80000000 
-0.25170898 0.80000000 
-0.25122070 0.80000000 
-0.25073242 0.80000000 
-0.25024414 0.80000000 
-0.24975586 0.80000000 
-0.24926758 0.80000000 
-0.24877930 0.80000000 
-0.24829102 0.80000000 
-0.24780273 0.80000000 
-0.24731445 0.80000000 
-0.24682617 0.80000000 
-0.24633789 0.80000000 
-0.24584961 0.80000000 
-0.24536133 0.80000000 
-0.24487305 0.80000000 
-0.24438477 0.80000000 
-0.24389648 0.80000000 
-0.24340820 0.80000000 
-0.24291992 0.80000000 
-0.24243164 0.80000000 
-0.24194336 0.80000000 
-0.24145508 0.80000000 
-0.24096680 0.80000000 
-0.24047852 0.80000000 
-0.23999023 0.80000000 
-0.23950195 0.80000000 
-0.23901367 0.80000000 
-0.23852539 0.80000000 
-0.23803711 0.80000000 
-0.23754883 0.80000000 
-0.23706055 0.80000000 
-0.23657227 0.80000000 
-0.23608398 0.80000000 
-0.23559570 0.80000000 
-0.23510742 0.80000000 
-0.23461914 0.80000000 
-0.23413086 0.80000000 
-0.23364258 0.80000000 
-0.23315430 0.80000000 
-0.23266602 0.80000000 
-0.23217773 0.80000001 
-0.23168945 0.80000001 
-0.23120117 0.80000001 
-0.23071289 0.80000001 
-0.23022461 0.80000001 
-0.22973633 0.80000001 
-0.22924805 0.80000001 
-0.22875977 0.80000002 
-0.22827148 0.80000002 
-0.22778320 0.80000002 
-0.22729492 0.80000002 
-0.22680664 0.80000002 
-0.22631836 0.80000002 
-0.22583008 0.80000002 
-0.22534180 0.80000003 
-0.22485352 0.80000003 
-0.22436523 0.80000003 
-0.22387695 0.80000003 
-0.22338867 0.80000003 
-0.22290039 0.80000003 
-0.22241211 0.80000003 
-0.22192383 0.80000004 
-0.22143555 0.80000004 
-0.22094727 0.80000004 
-0.22045898 0.80000004 
-0.21997070 0.80000004 
-0.21948242 0.80000004 
-0.21899414 0.80000004 
-0.21850586 0.80000005 
-0.21801758 0.80000005 
-0.21752930 0.80000005 
-0.21704102 0.80000005 
-0.21655273 0.80000005 
-0.21606445 0.80000005 
-0.21557617 0.80000005 
-0.21508789 0.80000005 
-0.21459961 0.80000006 
-0.21411133 0.80000006 
-0.21362305 0.80000006 
-0.21313477 0.80000006 
-0.21264648 0.80000006 
-0.21215820 0.80000006 
-0.21166992 0.80000006 
-0.21118164 0.80000007 
-0.21069336 0.80000007 
-0.21020508 0.80000007 
-0.20971680 0.80000007 
-0.20922852 0.80000007 
-0.20874023 0.80000007 
-0.20825195 0.80000007 
-0.20776367 0.80000008 
-0.20727539 0.80000008 
-0.20678711 0.80000008 
-0.20629883 0.80000008 
-0.20581055 0.80000008 
-0.20532227 0.80000008 
-0.20483398 0.80000008 
-0.20434570 0.80000009 
-0.20385742 0.80000009 
-0.20336914 0.80000009 
-0.20288086 0.80000009 
-0.20239258 0.80000010 
-0.20190430 0.80000011 
-0.20141602 0.80000012 
-0.20092773 0.80000013 
-0.20043945 0.80000014 
-0.19995117 0.80000015 
-0.19946289 0.80000016 
-0.19897461 0.80000017 
-0.19848633 0.80000018 
-0.19799805 0.80000018 
-0.19750977 0.80000019 
-0.19702148 0.80000020 
-0.19653320 0.80000021 
-0.19604492 0.80000022 
-0.19555664 0.80000023 
-0.19506836 0.80000024 
-0.19458008 0.80000025 
-0.19409180 0.80000026 
-0.19360352 0.80000027 
-0.19311523 0.80000028 
-0.19262695 0.80000029 
-0.19213867 0.80000029 
-0.19165039 0.80000030 
-0.19116211 0.80000031 
-0.19067383 0.80000032 
-0.19018555 0.80000033 
-0.18969727 0.80000034 
-0.18920898 0.80000035 
-0.18872070 0.80000036 
-0.18823242 0.80000037 
-0.18774414 0.80000038 
-0.18725586 0.80000039 
-0.18676758 0.80000040 
-0.18627930 0.80000041 
-0.18579102 0.80000041 
-0.18530273 0.80000042 
-0.18481445 0.80000043 
-0.18432617 0.80000044 
-0.18383789 0.80000045 
-0.18334961 0.80000046 
-0.18286133 0.80000047 
-0.18237305 0.80000048 
-0.18188477 0.80000049 
-0.18139648 0.80000050 
-0.18090820 0.80000051 
-0.18041992 0.80000052 
-0.17993164 0.80000053 
-0.17944336 0.80000054 
-0.17895508 0.80000055 
-0.17846680 0.80000056 
-0.17797852 0.80000057 
-0.17749023 0.80000058 
-0.17700195 0.80000059 
-0.17651367 0.80000060 
-0.17602539 0.80000061 
-0.17553711 0.80000062 
-0.17504883 0.80000063 
-0.17456055 0.80000064 
-0.17407227 0.80000065 
-0.17358398 0.80000066 
-0.17309570 0.80000067 
-0.17260742 0.80000068 
-0.17211914 0.80000069 
-0.17163086 0.80000071 
-0.17114258 0.80000074 
-0.17065430 0.80000077 
-0.17016602 0.80000080 
-0.16967773 0.80000083 
-0.16918945 0.80000085 
-0.16870117 0.80000088 
-0.16821289 0.80000091 
-0.16772461 0.80000094 
-0.16723633 0.80000097 
-0.16674805 0.80000100 
-0.16625977 0.80000103 
-0.16577148 0.80000106 
-0.16528320 0.80000108 
-0.16479492 0.80000111 
-0.16430664 0.80000114 
-0.16381836 0.80000117 
-0.16333008 0.80000121 
-0.16284180 0.80000124 
-0.16235352 0.80000127 
-0.16186523 0.80000131 
-0.16137695 0.80000134 
-0.16088867 0.80000137 
-0.16040039 0.80000141 
-0.15991211 0.80000144 
-0.15942383 0.80000147 
-0.15893555 0.80000151 
-0.15844727 0.80000154 
-0.15795898 0.80000157 
-0.15747070 0.80000161 
-0.15698242 0.80000164 
-0.15649414 0.80000167 
-0.15600586 0.80000171 
-0.15551758 0.80000174 
-0.15502930 0.80000177 
-0.15454102 0.80000181 
-0.15405273 0.80000184 
-0.15356445 0.80000187 
-0.15307617 0.80000191 
-0.15258789 0.80000194 
-0.15209961 0.80000197 
-0.15161133 0.80000201 
-0.15112305 0.80000204 
-0.15063477 0.80000207 
-0.15014648 0.80000211 
-0.14965820 0.80000214 
-0.14916992 0.80000217 
-0.14868164 0.80000221 
-0.14819336 0.80000225 
-0.14770508 0.80000229 
-0.14721680 0.80000234 
-0.14672852 0.80000239 
-0.14624023 0.80000244 
-0.14575195 0.80000248 
-0.14526367 0.80000253 
-0.14477539 0.80000258 
-0.14428711 0.80000262 
-0.14379883 0.80000267 
-0.14331055 0.80000272 
-0.14282227 0.80000276 
-0.14233398 0.80000281 
-0.14184570 0.80000285 
-0.14135742 0.80000290 
-0.14086914 0.80000295 
-0.14038086 0.80000301 
-0.13989258 0.80000308 
-0.13940430 0.80000315 
-0.13891602 0.80000322 
-0.13842773 0.80000329 
-0.13793945 0.80000336 
-0.13745117 0.80000343 
-0.13696289 0.80000350 
-0.13647461 0.80000357 
-0.13598633 0.80000364 
-0.13549805 0.80000371 
-0.13500977 0.80000378 
-0.13452148 0.80000385 
-0.13403320 0.80000392 
-0.13354492 0.80000399 
-0.13305664 0.80000406 
-0.13256836 0.80000415 
-0.13208008 0.80000425 
-0.13159180 0.80000434 
-0.13110352 0.80000444 
-0.13061523 0.80000454 
-0.13012695 0.80000464 
-0.12963867 0.80000474 
-0.12915039 0.80000484 
-0.12866211 0.80000494 
-0.12817383 0.80000504 
-0.12768555 0.80000513 
-0.12719727 0.80000523 
-0.12670898 0.80000532 
-0.12622070 0.80000542 
-0.12573242 0.80000552 
-0.12524414 0.80000561 
-0.12475586 0.80000571 
-0.12426758 0.80000581 
-0.12377930 0.80000590 
-0.12329102 0.80000600 
-0.12280273 0.80000610 
-0.12231445 0.80000619 
-0.12182617 0.80000629 
-0.12133789 0.80000639 
-0.12084961 0.80000648 
-0.12036133 0.80000657 
-0.11987305 0.80000666 
-0.11938477 0.80000675 
-0.11889648 0.80000684 
-0.11840820 0.80000693 
-0.11791992 0.80000702 
-0.11743164 0.80000711 
-0.11694336 0.80000723 
-0.11645508 0.80000737 
-0.11596680 0.80000751 
-0.11547852 0.80000765 
-0.11499023 0.80000779 
-0.11450195 0.80000793 
-0.11401367 0.80000807 
-0.11352539 0.80000821 
-0.11303711 0.80000835 
-0.11254883 0.80000848 
-0.11206055 0.80000861 
-0.11157227 0.80000874 
-0.11108398 0.80000887 
-0.11059570 0.80000900 
-0.11010742 0.80000913 
-0.10961914 0.80000926 
-0.10913086 0.80000941 
-0.10864258 0.80000956 
-0.10815430 0.80000971 
-0.10766602 0.80000986 
-0.10717773 0.80001001 
-0.10668945 0.80001016 
-0.10620117 0.80001032 
-0.10571289 0.80001047 
-0.10522461 0.80001061 
-0.10473633 0.80001075 
-0.10424805 0.80001089 
-0.10375977 0.80001103 
-0.10327148 0.80001117 
-0.10278320 0.80001131 
-0.10229492 0.80001145 
-0.10180664 0.80001160 
-0.10131836 0.80001177 
-0.10083008 0.80001198 
-0.10034180 0.80001218 
-0.09985352 0.80001239 
-0.09936523 0.80001260 
-0.09887695 0.80001281 
-0.09838867 0.80001303 
-0.09790039 0.80001324 
-0.09741211 0.80001344 
-0.09692383 0.80001364 
-0.09643555 0.80001383 
-0.09594727 0.80001403 
-0.09545898 0.80001423 
-0.09497070 0.80001444 
-0.09448242 0.80001465 
-0.09399414 0.80001485 
-0.09350586 0.80001506 
-0.09301758 0.80001527 
-0.09252930 0.80001548 
-0.09204102 0.80001569 
-0.09155273 0.80001591 
-0.09106445 0.80001614 
-0.09057617 0.80001638 
-0.09008789 0.80001661 
-0.08959961 0.80001683 
-0.08911133 0.80001704 
-0.08862305 0.80001725 
-0.08813477 0.80001746 
-0.08764648 0.80001769 
-0.08715820 0.80001794 
-0.08666992 0.80001819 
-0.08618164 0.80001844 
-0.08569336 0.80001871 
-0.08520508 0.80001902 
-0.08471680 0.80001933 
-0.08422852 0.80001964 
-0.08374023 0.80001998 
-0.08325195 0.80002034 
-0.08276367 0.80002071 
-0.08227539 0.80002107 
-0.08178711 0.80002143 
-0.08129883 0.80002177 
-0.08081055 0.80002212 
-0.08032227 0.80002246 
-0.07983398 0.80002284 
-0.07934570 0.80002327 
-0.07885742 0.80002368 
-0.07836914 0.80002410 
-0.07788086 0.80002453 
-0.07739258 0.80002495 
-0.07690430 0.80002538 
-0.07641602 0.80002580 
-0.07592773 0.80002627 
-0.07543945 0.80002679 
-0.07495117 0.80002732 
-0.07446289 0.80002784 
-0.07397461 0.80002835 
-0.07348633 0.80002886 
-0.07299805 0.80002938 
-0.07250977 0.80002988 
-0.07202148 0.80003045 
-0.07153320 0.80003109 
-0.07104492 0.80003172 
-0.07055664 0.80003234 
-0.07006836 0.80003299 
-0.06958008 0.80003366 
-0.06909180 0.80003433 
-0.06860352 0.80003499 
-0.06811523 0.80003573 
-0.06762695 0.80003654 
-0.06713867 0.80003734 
-0.06665039 0.80003814 
-0.06616211 0.80003894 
-0.06567383 0.80003974 
-0.06518555 0.80004053 
-0.06469727 0.80004132 
-0.06420898 0.80004219 
-0.06372070 0.80004314 
-0.06323242 0.80004407 
-0.06274414 0.80004500 
-0.06225586 0.80004592 
-0.06176758 0.80004685 
-0.06127930 0.80004776 
-0.06079102 0.80004865 
-0.06030273 0.80004963 
-0.05981445 0.80005069 
-0.05932617 0.80005174 
-0.05883789 0.80005276 
-0.05834961 0.80005379 
-0.05786133 0.80005484 
-0.05737305 0.80005586 
-0.05688477 0.80005686 
-0.05639648 0.80005794 
-0.05590820 0.80005910 
-0.05541992 0.80006023 
-0.05493164 0.80006133 
-0.05444336 0.80006244 
-0.05395508 0.80006356 
-0.05346680 0.80006464 
-0.05297852 0.80006569 
-0.05249023 0.80006682 
-0.05200195 0.80006801 
-0.05151367 0.80006916 
-0.05102539 0.80007027 
-0.05053711 0.80007140 
-0.05004883 0.80007255 
-0.04956055 0.80007365 
-0.04907227 0.80007470 
-0.04858398 0.80007582 
-0.04809570 0.80007699 
-0.04760742 0.80007810 
-0.04711914 0.80007917 
-0.04663086 0.80008023 
-0.04614258 0.80008130 
-0.04565430 0.80008231 
-0.04516602 0.80008326 
-0.04467773 0.80008425 
-0.04418945 0.80008527 
-0.04370117 0.80008623 
-0.04321289 0.80008714 
-0.04272461 0.80008805 
-0.04223633 0.80008898 
-0.04174805 0.80008984 
-0.04125977 0.80009063 
-0.04077148 0.80009141 
-0.04028320 0.80009220 
-0.03979492 0.80009289 
-0.03930664 0.80009349 
-0.03881836 0.80009405 
-0.03833008 0.80009456 
-0.03784180 0.80009495 
-0.03735352 0.80009521 
-0.03686523 0.80009538 
-0.03637695 0.80009544 
-0.03588867 0.80009532 
-0.03540039 0.80009501 
-0.03491211 0.80009455 
-0.03442383 0.80009391 
-0.03393555 0.80009301 
-0.03344727 0.80009181 
-0.03295898 0.80009029 
-0.03247070 0.80008841 
-0.03198242 0.80008613 
-0.03149414 0.80008339 
-0.03100586 0.80008018 
-0.03051758 0.80007644 
-0.03002930 0.80007210 
-0.02954102 0.80006709 
-0.02905273 0.80006134 
-0.02856445 0.80005478 
-0.02807617 0.80004737 
-0.02758789 0.80003902 
-0.02709961 0.80002970 
-0.02661133 0.80001934 
-0.02612305 0.80000782 
-0.02563477 0.79999506 
-0.02514648 0.79998095 
-0.02465820 0.79996542 
-0.02416992 0.79994840 
-0.02368164 0.79992983 
-0.02319336 0.79990960 
-0.02270508 0.79988764 
-0.02221680 0.79986388 
-0.02172852 0.79983823 
-0.02124023 0.79981056 
-0.02075195 0.79978079 
-0.02026367 0.79974890 
-0.01977539 0.79971481 
-0.01928711 0.79967845 
-0.01879883 0.79963974 
-0.01831055 0.79959862 
-0.01782227 0.79955501 
-0.01733398 0.79950879 
-0.01684570 0.79945989 
-0.01635742 0.79940831 
-0.01586914 0.79935400 
-0.01538086 0.79929740 
-0.01489258 0.79923846 
-0.01440430 0.79917662 
-0.01391602 0.79911182 
-0.01342773 0.79904394 
-0.01293945 0.79897293 
-0.01245117 0.79889882 
-0.01196289 0.79882157 
-0.01147461 0.79874111 
-0.01098633 0.79865739 
-0.01049805 0.79857041 
-0.01000977 0.79848012 
-0.00952148 0.79838642 
-0.00903320 0.79828927 
-0.00854492 0.79818871 
-0.00805664 0.79808472 
-0.00756836 0.79797432 
-0.00708008 0.79785749 
-0.00659180 0.79773713 
-0.00610352 0.79761322 
-0.00561523 0.79748566 
-0.00512695 0.79735444 
-0.00463867 0.79721958 
-0.00415039 0.79708108 
-0.00366211 0.79693849 
-0.00317383 0.79679180 
-0.00268555 0.79664139 
-0.00219727 0.79648725 
-0.00170898 0.79633706 
-0.00122070 0.79619081 
-0.00073242 0.79608310 
-0.00024414 0.79594274 
0.00024414 0.82571272 
0.00073242 0.82560769 
0.00122070 0.82552895 
0.00170898 0.82540552 
0.00219727 0.82527159 
0.00268555 0.82512713 
0.00317383 0.82497988 
0.00366211 0.82482982 
0.00415039 0.82467729 
0.00463867 0.82452228 
0.00512695 0.82436442 
0.00561523 0.82420371 
0.00610352 0.82404011 
0.00659180 0.82387361 
0.00708008 0.82370424 
0.00756836 0.82353199 
0.00805664 0.82335956 
0.00854492 0.82318695 
0.00903320 0.82301146 
0.00952148 0.82283311 
0.01000977 0.82265188 
0.01049805 0.82246778 
0.01098633 0.82228084 
0.01147461 0.82209109 
0.01196289 0.82189850 
0.01245117 0.82170311 
0.01293945 0.82150496 
0.01342773 0.82130407 
0.01391602 0.82110045 
0.01440430 0.82089413 
0.01489258 0.82068516 
0.01538086 0.82047357 
0.01586914 0.82025891 
0.01635742 0.82004121 
0.01684570 0.81982100 
0.01733398 0.81959832 
0.01782227 0.81937319 
0.01831055 0.81914566 
0.01879883 0.81891578 
0.01928711 0.81868360 
0.01977539 0.81844914 
0.02026367 0.81821244 
0.02075195 0.81797359 
0.02124023 0.81773261 
0.02172852 0.81748954 
0.02221680 0.81724444 
0.02270508 0.81699736 
0.02319336 0.81674834 
0.02368164 0.81649741 
0.02416992 0.81624460 
0.02465820 0.81599000 
0.02514648 0.81573365 
0.02563477 0.81547559 
0.02612305 0.81521586 
0.02661133 0.81495452 
0.02709961 0.81469161 
0.02758789 0.81442716 
0.02807617 0.81416121 
0.02856445 0.81389382 
0.02905273 0.81362502 
0.02954102 0.81335485 
0.03002930 0.81308334 
0.03051758 0.81281054 
0.03100586 0.81253650 
0.03149414 0.81226123 
0.03198242 0.81198476 
0.03247070 0.81170715 
0.03295898 0.81142843 
0.03344727 0.81114861 
0.03393555 0.81086773 
0.03442383 0.81058582 
0.03491211 0.81030292 
0.03540039 0.81001904 
0.03588867 0.80973421 
0.03637695 0.80944846 
0.03686523 0.80916183 
0.03735352 0.80887432 
0.03784180 0.80858596 
0.03833008 0.80829678 
0.03881836 0.80800680 
0.03930664 0.80771603 
0.03979492 0.80742447 
0.04028320 0.80713217 
0.04077148 0.80683915 
0.04125977 0.80654543 
0.04174805 0.80625102 
0.04223633 0.80595595 
0.04272461 0.80566023 
0.04321289 0.80536386 
0.04370117 0.80506687 
0.04418945 0.80476927 
0.04467773 0.80447108 
0.04516602 0.80417231 
0.04565430 0.80387297 
0.04614258 0.80357308 
0.04663086 0.80327264 
0.04711914 0.80297169 
0.04760742 0.80267022 
0.04809570 0.80236825 
0.04858398 0.80206578 
0.04907227 0.80176282 
0.04956055 0.80145937 
0.05004883 0.80115546 
0.05053711 0.80085108 
0.05102539 0.80054625 
0.05151367 0.80024096 
0.05200195 0.79993524 
0.05249023 0.79962908 
0.05297852 0.79932250 
0.05346680 0.79901550 
0.05395508 0.79870809 
0.05444336 0.79840028 
0.05493164 0.79809205 
0.05541992 0.79778340 
0.05590820 0.79747436 
0.05639648 0.79716495 
0.05688477 0.79685515 
0.05737305 0.79654498 
0.05786133 0.79623444 
0.05834961 0.79592354 
0.05883789 0.79561228 
0.05932617 0.79530065 
0.05981445 0.79498867 
0.06030273 0.79467634 
0.06079102 0.79436366 
0.06127930 0.79405064 
0.06176758 0.79373729 
0.06225586 0.79342360 
0.06274414 0.79310957 
0.06323242 0.79279521 
0.06372070 0.79248052 
0.06420898 0.79216551 
0.06469727 0.79185018 
0.06518555 0.79153452 
0.06567383 0.79121854 
0.06616211 0.79090225 
0.06665039 0.79058563 
0.06713867 0.79026870 
0.06762695 0.78995145 
0.06811523 0.78963389 
0.06860352 0.78931603 
0.06909180 0.78899785 
0.06958008 0.78867937 
0.07006836 0.78836058 
0.07055664 0.78804147 
0.07104492 0.78772203 
0.07153320 0.78740228 
0.07202148 0.78708224 
0.07250977 0.78676189 
0.07299805 0.78644124 
0.07348633 0.78612030 
0.07397461 0.78579905 
0.07446289 0.78547749 
0.07495117 0.78515563 
0.07543945 0.78483347 
0.07592773 0.78451101 
0.07641602 0.78418826 
0.07690430 0.78386520 
0.07739258 0.78354184 
0.07788086 0.78321819 
0.07836914 0.78289424 
0.07885742 0.78257000 
0.07934570 0.78224547 
0.07983398 0.78192063 
0.08032227 0.78159549 
0.08081055 0.78127005 
0.08129883 0.78094431 
0.08178711 0.78061827 
0.08227539 0.78029192 
0.08276367 0.77996526 
0.08325195 0.77963829 
0.08374023 0.77931102 
0.08422852 0.77898344 
0.08471680 0.77865556 
0.08520508 0.77832737 
0.08569336 0.77799887 
0.08618164 0.77767004 
0.08666992 0.77734087 
0.08715820 0.77701139 
0.08764648 0.77668160 
0.08813477 0.77635149 
0.08862305 0.77602107 
0.08911133 0.77569034 
0.08959961 0.77535928 
0.09008789 0.77502790 
0.09057617 0.77469619 
0.09106445 0.77436416 
0.09155273 0.77403181 
0.09204102 0.77369913 
0.09252930 0.77336613 
0.09301758 0.77303280 
0.09350586 0.77269913 
0.09399414 0.77236514 
0.09448242 0.77203080 
0.09497070 0.77169613 
0.09545898 0.77136112 
0.09594727 0.77102577 
0.09643555 0.77069009 
0.09692383 0.77035406 
0.09741211 0.77001769 
0.09790039 0.76968097 
0.09838867 0.76934388 
0.09887695 0.76900645 
0.09936523 0.76866866 
0.09985352 0.76833053 
0.10034180 0.76799203 
0.10083008 0.76765318 
0.10131836 0.76731396 
0.10180664 0.76697435 
0.10229492 0.76663435 
0.10278320 0.76629398 
0.10327148 0.76595323 
0.10375977 0.76561211 
0.10424805 0.76527063 
0.10473633 0.76492876 
0.10522461 0.76458650 
0.10571289 0.76424386 
0.10620117 0.76390082 
0.10668945 0.76355739 
0.10717773 0.76321357 
0.10766602 0.76286935 
0.10815430 0.76252475 
0.10864258 0.76217973 
0.10913086 0.76183432 
0.10961914 0.76148851 
0.11010742 0.76114230 
0.11059570 0.76079568 
0.11108398 0.76044863 
0.11157227 0.76010118 
0.11206055 0.75975330 
0.11254883 0.75940500 
0.11303711 0.75905627 
0.11352539 0.75870709 
0.11401367 0.75835747 
0.11450195 0.75800741 
0.11499023 0.75765690 
0.11547852 0.75730595 
0.11596680 0.75695455 
0.11645508 0.75660270 
0.11694336 0.75625039 
0.11743164 0.75589758 
0.11791992 0.75554426 
0.11840820 0.75519047 
0.11889648 0.75483621 
0.11938477 0.75448147 
0.11987305 0.75412626 
0.12036133 0.75377056 
0.12084961 0.75341436 
0.12133789 0.75305766 
0.12182617 0.75270045 
0.12231445 0.75234273 
0.12280273 0.75198450 
0.12329102 0.75162577 
0.12377930 0.75126652 
0.12426758 0.75090675 
0.12475586 0.75054645 
0.12524414 0.75018560 
0.12573242 0.74982421 
0.12622070 0.74946227 
0.12670898 0.74909978 
0.12719727 0.74873675 
0.12768555 0.74837317 
0.12817383 0.74800902 
0.12866211 0.74764429 
0.12915039 0.74727898 
0.12963867 0.74691308 
0.13012695 0.74654658 
0.13061523 0.74617949 
0.13110352 0.74581180 
0.13159180 0.74544353 
0.13208008 0.74507464 
0.13256836 0.74470513 
0.13305664 0.74433495 
0.13354492 0.74396408 
0.13403320 0.74359257 
0.13452148 0.74322041 
0.13500977 0.74284761 
0.13549805 0.74247417 
0.13598633 0.74210006 
0.13647461 0.74172528 
0.13696289 0.74134980 
0.13745117 0.74097361 
0.13793945 0.74059672 
0.13842773 0.74021913 
0.13891602 0.73984084 
0.13940430 0.73946184 
0.13989258 0.73908212 
0.14038086 0.73870165 
0.14086914 0.73832046 
0.14135742 0.73793852 
0.14184570 0.73755582 
0.14233398 0.73717235 
0.14282227 0.73678811 
0.14331055 0.73640309 
0.14379883 0.73601728 
0.14428711 0.73563064 
0.14477539 0.73524317 
0.14526367 0.73485483 
0.14575195 0.73446565 
0.14624023 0.73407562 
0.14672852 0.73368474 
0.14721680 0.73329300 
0.14770508 0.73290037 
0.14819336 0.73250684 
0.14868164 0.73211232 
0.14916992 0.73171679 
0.14965820 0.73132033 
0.15014648 0.73092291 
0.15063477 0.73052455 
0.15112305 0.73012524 
0.15161133 0.72972493 
0.15209961 0.72932361 
0.15258789 0.72892123 
0.15307617 0.72851779 
0.15356445 0.72811329 
0.15405273 0.72770771 
0.15454102 0.72730108 
0.15502930 0.72689338 
0.15551758 0.72648455 
0.15600586 0.72607458 
0.15649414 0.72566342 
0.15698242 0.72525106 
0.15747070 0.72483750 
0.15795898 0.72442272 
0.15844727 0.72400673 
0.15893555 0.72358953 
0.15942383 0.72317104 
0.15991211 0.72275124 
0.16040039 0.72233007 
0.16088867 0.72190750 
0.16137695 0.72148356 
0.16186523 0.72105821 
0.16235352 0.72063147 
0.16284180 0.72020332 
0.16333008 0.71977368 
0.16381836 0.71934252 
0.16430664 0.71890970 
0.16479492 0.71847516 
0.16528320 0.71803902 
0.16577148 0.71760124 
0.16625977 0.71716182 
0.16674805 0.71672074 
0.16723633 0.71627791 
0.16772461 0.71583328 
0.16821289 0.71538675 
0.16870117 0.71493827 
0.16918945 0.71448787 
0.16967773 0.71403550 
0.17016602 0.71358118 
0.17065430 0.71312486 
0.17114258 0.71266642 
0.17163086 0.71220582 
0.17211914 0.71174297 
0.17260742 0.71127782 
0.17309570 0.71081034 
0.17358398 0.71034044 
0.17407227 0.70986815 
0.17456055 0.70939338 
0.17504883 0.70891600 
0.17553711 0.70843594 
0.17602539 0.70795299 
0.17651367 0.70746706 
0.17700195 0.70697821 
0.17749023 0.70648633 
0.17797852 0.70599142 
0.17846680 0.70549336 
0.17895508 0.70499199 
0.17944336 0.70448719 
0.17993164 0.70397859 
0.18041992 0.70346608 
0.18090820 0.70294978 
0.18139648 0.70242957 
0.18188477 0.70190539 
0.18237305 0.70137708 
0.18286133 0.70084442 
0.18334961 0.70030725 
0.18383789 0.69976515 
0.18432617 0.69921795 
0.18481445 0.69866569 
0.18530273 0.69810817 
0.18579102 0.69754526 
0.18627930 0.69697671 
0.18676758 0.69640222 
0.18725586 0.69582152 
0.18774414 0.69523407 
0.18823242 0.69463955 
0.18872070 0.69403795 
0.18920898 0.69342891 
0.18969727 0.69281215 
0.19018555 0.69218725 
0.19067383 0.69155376 
0.19116211 0.69091118 
0.19165039 0.69025855 
0.19213867 0.68959529 
0.19262695 0.68892133 
0.19311523 0.68823599 
0.19360352 0.68753857 
0.19409180 0.68682825 
0.19458008 0.68610414 
0.19506836 0.68536523 
0.19555664 0.68460957 
0.19604492 0.68383587 
0.19653320 0.68304356 
0.19702148 0.68223096 
0.19750977 0.68139607 
0.19799805 0.68053669 
0.19848633 0.67965035 
0.19897461 0.67873402 
0.19946289 0.67778283 
0.19995117 0.67679247 
0.20043945 0.67575872 
0.20092773 0.67467509 
0.20141602 0.67353276 
0.20190430 0.67232141 
0.20239258 0.67102753 
0.20288086 0.66963351 
0.20336914 0.66811309 
0.20385742 0.66643429 
0.20434570 0.66455429 
0.20483398 0.66241695 
0.20532227 0.65995442 
0.20581055 0.65711522 
0.20629883 0.65390404 
0.20678711 0.65040409 
0.20727539 0.64669267 
0.20776367 0.64274139 
0.20825195 0.63846689 
0.20874023 0.63382940 
0.20922852 0.62889466 
0.20971680 0.62371350 
0.21020508 0.61833809 
0.21069336 0.61277917 
0.21118164 0.60711388 
0.21166992 0.60145717 
0.21215820 0.59591449 
0.21264648 0.59057633 
0.21313477 0.58545273 
0.21362305 0.58052220 
0.21411133 0.57570134 
0.21459961 0.57092131 
0.21508789 0.56612345 
0.21557617 0.56132361 
0.21606445 0.55656187 
0.21655273 0.55186317 
0.21704102 0.54722372 
0.21752930 0.54263277 
0.21801758 0.53803840 
0.21850586 0.53341746 
0.21899414 0.52876066 
0.21948242 0.52411557 
0.21997070 0.51951765 
0.22045898 0.51501803 
0.22094727 0.51065988 
0.22143555 0.50647532 
0.22192383 0.50247829 
0.22241211 0.49872724 
0.22290039 0.49533456 
0.22338867 0.49233578 
0.22387695 0.48971444 
0.22436523 0.48738993 
0.22485352 0.48534722 
0.22534180 0.48352726 
0.22583008 0.48189617 
0.22631836 0.48043254 
0.22680664 0.47915145 
0.22729492 0.47803234 
0.22778320 0.47704229 
0.22827148 0.47617605 
0.22875977 0.47542383 
0.22924805 0.47479484 
0.22973633 0.47428246 
0.23022461 0.47388732 
0.23071289 0.47358411 
0.23120117 0.47336233 
0.23168945 0.47322223 
0.23217773 0.47314829 
0.23266602 0.47310401 
0.23315430 0.47307505 
0.23364258 0.47308162 
0.23413086 0.47311303 
0.23461914 0.47314782 
0.23510742 0.47317948 
0.23559570 0.47321992 
0.23608398 0.47326644 
0.23657227 0.47329660 
0.23706055 0.47331035 
0.23754883 0.47332283 
0.23803711 0.47333533 
0.23852539 0.47334156 
0.23901367 0.47334317 
0.23950195 0.47334156 
0.23999023 0.47333824 
0.24047852 0.47332267 
0.24096680 0.47329602 
0.24145508 0.47326661 
0.24194336 0.47323528 
0.24243164 0.47320201 
0.24291992 0.47316740 
0.24340820 0.47313123 
0.24389648 0.47309387 
0.24438477 0.47305018 
0.24487305 0.47300040 
0.24536133 0.47295021 
0.24584961 0.47289978 
0.24633789 0.47285011 
0.24682617 0.47280131 
0.24731445 0.47275277 
0.24780273 0.47270456 
0.24829102 0.47265616 
0.24877930 0.47260761 
0.24926758 0.47255954 
0.24975586 0.47251199 
0.25024414 0.47246439 
0.25073242 0.47241677 
0.25122070 0.47236961 
0.25170898 0.47232292 
0.25219727 0.47228070 
0.25268555 0.47224294 
0.25317383 0.47220556 
0.25366211 0.47216854 
0.25415039 0.47213255 
0.25463867 0.47209760 
0.25512695 0.47206291 
0.25561523 0.47202849 
0.25610352 0.47199991 
0.25659180 0.47197718 
0.25708008 0.47195463 
0.25756836 0.47193226 
0.25805664 0.47190998 
0.25854492 0.47188780 
0.25903320 0.47186575 
0.25952148 0.47184381 
0.26000977 0.47182673 
0.26049805 0.47181450 
0.26098633 0.47180235 
0.26147461 0.47179029 
0.26196289 0.47177860 
0.26245117 0.47176728 
0.26293945 0.47175602 
0.26342773 0.47174482 
0.26391602 0.47173682 
0.26440430 0.47173203 
0.26489258 0.47172728 
0.26538086 0.47172257 
0.26586914 0.47171773 
0.26635742 0.47171275 
0.26684570 0.47170781 
0.26733398 0.47170289 
0.26782227 0.47169986 
0.26831055 0.47169872 
0.26879883 0.47169760 
0.26928711 0.47169651 
0.26977539 0.47169489 
0.27026367 0.47169274 
0.27075195 0.47169060 
0.27124023 0.47168849 
0.27172852 0.47168745 
0.27221680 0.47168751 
0.27270508 0.47168757 
0.27319336 0.47168765 
0.27368164 0.47168840 
0.27416992 0.47168985 
0.27465820 0.47169128 
0.27514648 0.47169272 
0.27563477 0.47169484 
0.27612305 0.47169764 
0.27661133 0.47170041 
0.27709961 0.47170318 
0.27758789 0.47170537 
0.27807617 0.47170701 
0.27856445 0.47170858 
0.27905273 0.47171011 
0.27954102 0.47171211 
0.28002930 0.47171461 
0.28051758 0.47171693 
0.28100586 0.47171911 
0.28149414 0.47172130 
0.28198242 0.47172351 
0.28247070 0.47172519 
0.28295898 0.47172627 
0.28344727 0.47172691 
0.28393555 0.47172690 
0.28442383 0.47172500 
0.28491211 0.47172066 
0.28540039 0.47171309 
0.28588867 0.47170112 
0.28637695 0.47168248 
0.28686523 0.47165496 
0.28735352 0.47161562 
0.28784180 0.47156079 
0.28833008 0.47148627 
0.28881836 0.47138711 
0.28930664 0.47125944 
0.28979492 0.47109854 
0.29028320 0.47090167 
0.29077148 0.47066727 
0.29125977 0.47039582 
0.29174805 0.47009093 
0.29223633 0.46976249 
0.29272461 0.46941628 
0.29321289 0.46905418 
0.29370117 0.46867544 
0.29418945 0.46827764 
0.29467773 0.46784715 
0.29516602 0.46735959 
0.29565430 0.46679135 
0.29614258 0.46612739 
0.29663086 0.46534937 
0.29711914 0.46445529 
0.29760742 0.46346542 
0.29809570 0.46242496 
0.29858398 0.46136313 
0.29907227 0.46028765 
0.29956055 0.45919523 
0.30004883 0.45807552 
0.30053711 0.45693645 
0.30102539 0.45579357 
0.30151367 0.45468148 
0.30200195 0.45361579 
0.30249023 0.45261372 
0.30297852 0.45165098 
0.30346680 0.45067803 
0.30395508 0.44961783 
0.30444336 0.44843658 
0.30493164 0.44716662 
0.30541992 0.44586679 
0.30590820 0.44459380 
0.30639648 0.44336009 
0.30688477 0.44215339 
0.30737305 0.44092314 
0.30786133 0.43963465 
0.30834961 0.43827570 
0.30883789 0.43689290 
0.30932617 0.43555370 
0.30981445 0.43431772 
0.31030273 0.43318738 
0.31079102 0.43212143 
0.31127930 0.43107458 
0.31176758 0.43002848 
0.31225586 0.42896475 
0.31274414 0.42784350 
0.31323242 0.42660663 
0.31372070 0.42518193 
0.31420898 0.42353973 
0.31469727 0.42172044 
0.31518555 0.41986793 
0.31567383 0.41813087 
0.31616211 0.41656159 
0.31665039 0.41514804 
0.31713867 0.41387032 
0.31762695 0.41270879 
0.31811523 0.41165212 
0.31860352 0.41066756 
0.31909180 0.40973541 
0.31958008 0.40880663 
0.32006836 0.40788147 
0.32055664 0.40693363 
0.32104492 0.40595803 
0.32153320 0.40493642 
0.32202148 0.40388362 
0.32250977 0.40291296 
0.32299805 0.40212739 
0.32348633 0.40159628 
0.32397461 0.40122935 
0.32446289 0.40092973 
0.32495117 0.40062158 
0.32543945 0.40031552 
0.32592773 0.40004817 
0.32641602 0.39987352 
0.32690430 0.39979329 
0.32739258 0.39976563 
0.32788086 0.39976334 
0.32836914 0.39975366 
0.32885742 0.39973851 
0.32934570 0.39972490 
0.32983398 0.39971822 
0.33032227 0.39971082 
0.33081055 0.39970557 
0.33129883 0.39970554 
0.33178711 0.39971197 
0.33227539 0.39971686 
0.33276367 0.39972073 
0.33325195 0.39972797 
0.33374023 0.39973879 
0.33422852 0.39974840 
0.33471680 0.39975690 
0.33520508 0.39976705 
0.33569336 0.39977889 
0.33618164 0.39979051 
0.33666992 0.39980193 
0.33715820 0.39981409 
0.33764648 0.39982701 
0.33813477 0.39983749 
0.33862305 0.39984553 
0.33911133 0.39985389 
0.33959961 0.39986259 
0.34008789 0.39987154 
0.34057617 0.39988075 
0.34106445 0.39989009 
0.34155273 0.39989958 
0.34204102 0.39990724 
0.34252930 0.39991308 
0.34301758 0.39991897 
0.34350586 0.39992492 
0.34399414 0.39993088 
0.34448242 0.39993683 
0.34497070 0.39994281 
0.34545898 0.39994881 
0.34594727 0.39995377 
0.34643555 0.39995769 
0.34692383 0.39996162 
0.34741211 0.39996556 
0.34790039 0.39997001 
0.34838867 0.39997497 
0.34887695 0.39997993 
0.34936523 0.39998489 
0.34985352 0.39998931 
0.35034180 0.39999319 
0.35083008 0.39999707 
0.35131836 0.40000095 
0.35180664 0.40000364 
0.35229492 0.40000513 
0.35278320 0.40000663 
0.35327148 0.40000812 
0.35375977 0.40000934 
0.35424805 0.40001028 
0.35473633 0.40001121 
0.35522461 0.40001215 
0.35571289 0.40001343 
0.35620117 0.40001504 
0.35668945 0.40001666 
0.35717773 0.40001828 
0.35766602 0.40001975 
0.35815430 0.40002108 
0.35864258 0.40002241 
0.35913086 0.40002373 
0.35961914 0.40002530 
0.36010742 0.40002712 
0.36059570 0.40002893 
0.36108398 0.40003075 
0.36157227 0.40003249 
0.36206055 0.40003415 
0.36254883 0.40003581 
0.36303711 0.40003747 
0.36352539 0.40003929 
0.36401367 0.40004127 
0.36450195 0.40004325 
0.36499023 0.40004523 
0.36547852 0.40004717 
0.36596680 0.40004907 
0.36645508 0.40005097 
0.36694336 0.40005287 
0.36743164 0.40005373 
0.36791992 0.40005355 
0.36840820 0.40005337 
0.36889648 0.40005318 
0.36938477 0.40005298 
0.36987305 0.40005276 
0.37036133 0.40005253 
0.37084961 0.40005231 
0.37133789 0.40005215 
0.37182617 0.40005205 
0.37231445 0.40005195 
0.37280273 0.40005185 
0.37329102 0.40005174 
0.37377930 0.40005161 
0.37426758 0.40005149 
0.37475586 0.40005137 
0.37524414 0.40005125 
0.37573242 0.40005112 
0.37622070 0.40005100 
0.37670898 0.40005088 
0.37719727 0.40005075 
0.37768555 0.40005061 
0.37817383 0.40005048 
0.37866211 0.40005034 
0.37915039 0.40005023 
0.37963867 0.40005014 
0.38012695 0.40005005 
0.38061523 0.40004996 
0.38110352 0.40004987 
0.38159180 0.40004978 
0.38208008 0.40004968 
0.38256836 0.40004958 
0.38305664 0.40004897 
0.38354492 0.40004785 
0.38403320 0.40004673 
0.38452148 0.40004561 
0.38500977 0.40004448 
0.38549805 0.40004336 
0.38598633 0.40004223 
0.38647461 0.40004111 
0.38696289 0.40003999 
0.38745117 0.40003888 
0.38793945 0.40003777 
0.38842773 0.40003666 
0.38891602 0.40003555 
0.38940430 0.40003444 
0.38989258 0.40003333 
0.39038086 0.40003222 
0.39086914 0.40003161 
0.39135742 0.40003151 
0.39184570 0.40003141 
0.39233398 0.40003131 
0.39282227 0.40003121 
0.39331055 0.40003110 
0.39379883 0.40003100 
0.39428711 0.40003090 
0.39477539 0.40003080 
0.39526367 0.40003070 
0.39575195 0.40003061 
0.39624023 0.40003051 
0.39672852 0.40003042 
0.39721680 0.40003032 
0.39770508 0.40003022 
0.39819336 0.40003012 
0.39868164 0.40002985 
0.39916992 0.40002939 
0.39965820 0.40002893 
0.40014648 0.40002847 
0.40063477 0.40002802 
0.40112305 0.40002756 
0.40161133 0.40002710 
0.40209961 0.40002664 
0.40258789 0.40002618 
0.40307617 0.40002573 
0.40356445 0.40002527 
0.40405273 0.40002482 
0.40454102 0.40002436 
0.40502930 0.40002390 
0.40551758 0.40002345 
0.40600586 0.40002299 
0.40649414 0.40002253 
0.40698242 0.40002208 
0.40747070 0.40002162 
0.40795898 0.40002117 
0.40844727 0.40002071 
0.40893555 0.40002025 
0.40942383 0.40001980 
0.40991211 0.40001934 
0.41040039 0.40001888 
0.41088867 0.40001843 
0.41137695 0.40001797 
0.41186523 0.40001752 
0.41235352 0.40001706 
0.41284180 0.40001661 
0.41333008 0.40001615 
0.41381836 0.40001570 
0.41430664 0.40001519 
0.41479492 0.40001464 
0.41528320 0.40001409 
0.41577148 0.40001354 
0.41625977 0.40001299 
0.41674805 0.40001244 
0.41723633 0.40001189 
0.41772461 0.40001133 
0.41821289 0.40001078 
0.41870117 0.40001023 
0.41918945 0.40000968 
0.41967773 0.40000913 
0.42016602 0.40000858 
0.42065430 0.40000803 
0.42114258 0.40000748 
0.42163086 0.40000693 
0.42211914 0.40000660 
0.42260742 0.40000650 
0.42309570 0.40000639 
0.42358398 0.40000629 
0.42407227 0.40000619 
0.42456055 0.40000608 
0.42504883 0.40000598 
0.42553711 0.40000588 
0.42602539 0.40000577 
0.42651367 0.40000567 
0.42700195 0.40000556 
0.42749023 0.40000546 
0.42797852 0.40000536 
0.42846680 0.40000525 
0.42895508 0.40000515 
0.42944336 0.40000505 
0.42993164 0.40000494 
0.43041992 0.40000482 
0.43090820 0.40000470 
0.43139648 0.40000458 
0.43188477 0.40000446 
0.43237305 0.40000435 
0.43286133 0.40000423 
0.43334961 0.40000411 
0.43383789 0.40000399 
0.43432617 0.40000387 
0.43481445 0.40000376 
0.43530273 0.40000364 
0.43579102 0.40000352 
0.43627930 0.40000340 
0.43676758 0.40000328 
0.43725586 0.40000317 
0.43774414 0.40000305 
0.43823242 0.40000293 
0.43872070 0.40000281 
0.43920898 0.40000269 
0.43969727 0.40000258 
0.44018555 0.40000246 
0.44067383 0.40000234 
0.44116211 0.40000222 
0.44165039 0.40000210 
0.44213867 0.40000199 
0.44262695 0.40000187 
0.44311523 0.40000175 
0.44360352 0.40000163 
0.44409180 0.40000152 
0.44458008 0.40000140 
0.44506836 0.40000128 
0.44555664 0.40000116 
0.44604492 0.40000105 
0.44653320 0.40000093 
0.44702148 0.40000082 
0.44750977 0.40000071 
0.44799805 0.40000059 
0.44848633 0.40000048 
0.44897461 0.40000036 
0.44946289 0.40000025 
0.44995117 0.40000013 
0.45043945 0.40000002 
0.45092773 0.39999990 
0.45141602 0.39999979 
0.45190430 0.39999967 
0.45239258 0.39999956 
0.45288086 0.39999945 
0.45336914 0.39999938 
0.45385742 0.39999937 
0.45434570 0.39999936 
0.45483398 0.39999935 
0.45532227 0.39999934 
0.45581055 0.39999933 
0.45629883 0.39999932 
0.45678711 0.39999931 
0.45727539 0.39999930 
0.45776367 0.39999928 
0.45825195 0.39999927 
0.45874023 0.39999926 
0.45922852 0.39999925 
0.45971680 0.39999924 
0.46020508 0.39999923 
0.46069336 0.39999922 
0.46118164 0.39999921 
0.46166992 0.39999920 
0.46215820 0.39999920 
0.46264648 0.39999919 
0.46313477 0.39999918 
0.46362305 0.39999918 
0.46411133 0.39999917 
0.46459961 0.39999917 
0.46508789 0.39999916 
0.46557617 0.39999915 
0.46606445 0.39999915 
0.46655273 0.39999914 
0.46704102 0.39999913 
0.46752930 0.39999913 
0.46801758 0.39999912 
0.46850586 0.39999912 
0.46899414 0.39999911 
0.46948242 0.39999910 
0.46997070 0.39999910 
0.47045898 0.39999909 
0.47094727 0.39999908 
0.47143555 0.39999908 
0.47192383 0.39999907 
0.47241211 0.39999906 
0.47290039 0.39999906 
0.47338867 0.39999905 
0.47387695 0.39999905 
0.47436523 0.39999904 
0.47485352 0.39999903 
0.47534180 0.39999903 
0.47583008 0.39999902 
0.47631836 0.39999901 
0.47680664 0.39999901 
0.47729492 0.39999901 
0.47778320 0.39999900 
0.47827148 0.39999900 
0.47875977 0.39999899 
0.47924805 0.39999899 
0.47973633 0.39999899 
0.48022461 0.39999898 
0.48071289 0.39999898 
0.48120117 0.39999898 
0.48168945 0.39999897 
0.48217773 0.39999897 
0.48266602 0.39999897 
0.48315430 0.39999896 
0.48364258 0.39999896 
0.48413086 0.39999896 
0.48461914 0.39999896 
0.48510742 0.39999896 
0.48559570 0.39999897 
0.48608398 0.39999898 
0.48657227 0.39999899 
0.48706055 0.39999899 
0.48754883 0.39999900 
0.48803711 0.39999901 
0.48852539 0.39999901 
0.48901367 0.39999902 
0.48950195 0.39999903 
0.48999023 0.39999904 
0.49047852 0.39999904 
0.49096680 0.39999905 
0.49145508 0.39999906 
0.49194336 0.39999906 
0.49243164 0.39999907 
0.49291992 0.39999908 
0.49340820 0.39999909 
0.49389648 0.39999910 
0.49438477 0.39999911 
0.49487305 0.39999911 
0.49536133 0.39999912 
0.49584961 0.39999913 
0.49633789 0.39999914 
0.49682617 0.39999915 
0.49731445 0.39999916 
0.49780273 0.39999917 
0.49829102 0.39999917 
0.49877930 0.39999918 
0.49926758 0.39999919 
0.49975586 0.39999920 
0.50024414 0.39999921 
0.50073242 0.39999922 
0.50122070 0.39999922 
0.50170898 0.39999923 
0.50219727 0.39999924 
0.50268555 0.39999925 
0.50317383 0.39999926 
0.50366211 0.39999927 
0.50415039 0.39999928 
0.50463867 0.39999928 
0.50512695 0.39999929 
0.50561523 0.39999930 
0.50610352 0.39999931 
0.50659180 0.39999932 
0.50708008 0.39999933 
0.50756836 0.39999933 
0.50805664 0.39999934 
0.50854492 0.39999935 
0.50903320 0.39999936 
0.50952148 0.39999937 
0.51000977 0.39999938 
0.51049805 0.39999939 
0.51098633 0.39999940 
0.51147461 0.39999941 
0.51196289 0.39999942 
0.51245117 0.39999942 
0.51293945 0.39999943 
0.51342773 0.39999944 
0.51391602 0.39999945 
0.51440430 0.39999946 
0.51489258 0.39999947 
0.51538086 0.39999948 
0.51586914 0.39999949 
0.51635742 0.39999949 
0.51684570 0.39999950 
0.51733398 0.39999950 
0.51782227 0.39999951 
0.51831055 0.39999951 
0.51879883 0.39999952 
0.51928711 0.39999952 
0.51977539 0.39999953 
0.52026367 0.39999953 
0.52075195 0.39999954 
0.52124023 0.39999954 
0.52172852 0.39999955 
0.52221680 0.39999955 
0.52270508 0.39999956 
0.52319336 0.39999956 
0.52368164 0.39999957 
0.52416992 0.39999957 
0.52465820 0.39999958 
0.52514648 0.39999958 
0.52563477 0.39999959 
0.52612305 0.39999959 
0.52661133 0.39999960 
0.52709961 0.39999960 
0.52758789 0.39999961 
0.52807617 0.39999961 
0.52856445 0.39999962 
0.52905273 0.39999962 
0.52954102 0.39999963 
0.53002930 0.39999963 
0.53051758 0.39999964 
0.53100586 0.39999964 
0.53149414 0.39999965 
0.53198242 0.39999965 
0.53247070 0.39999966 
0.53295898 0.39999967 
0.53344727 0.39999967 
0.53393555 0.39999968 
0.53442383 0.39999968 
0.53491211 0.39999969 
0.53540039 0.39999969 
0.53588867 0.39999970 
0.53637695 0.39999970 
0.53686523 0.39999971 
0.53735352 0.39999971 
0.53784180 0.39999972 
0.53833008 0.39999972 
0.53881836 0.39999973 
0.53930664 0.39999973 
0.53979492 0.39999974 
0.54028320 0.39999974 
0.54077148 0.39999975 
0.54125977 0.39999975 
0.54174805 0.39999976 
0.54223633 0.39999976 
0.54272461 0.39999977 
0.54321289 0.39999978 
0.54370117 0.39999978 
0.54418945 0.39999979 
0.54467773 0.39999979 
0.54516602 0.39999980 
0.54565430 0.39999980 
0.54614258 0.39999981 
0.54663086 0.39999981 
0.54711914 0.39999982 
0.54760742 0.39999982 
0.54809570 0.39999982 
0.54858398 0.39999982 
0.54907227 0.39999982 
0.54956055 0.39999983 
0.55004883 0.39999983 
0.55053711 0.39999983 
0.55102539 0.39999983 
0.55151367 0.39999983 
0.55200195 0.39999984 
0.55249023 0.39999984 
0.55297852 0.39999984 
0.55346680 0.39999984 
0.55395508 0.39999984 
0.55444336 0.39999985 
0.55493164 0.39999985 
0.55541992 0.39999985 
0.55590820 0.39999985 
0.55639648 0.39999985 
0.55688477 0.39999986 
0.55737305 0.39999986 
0.55786133 0.39999986 
0.55834961 0.39999986 
0.55883789 0.39999986 
0.55932617 0.39999987 
0.55981445 0.39999987 
0.56030273 0.39999987 
0.56079102 0.39999987 
0.56127930 0.39999988 
0.56176758 0.39999988 
0.56225586 0.39999988 
0.56274414 0.39999988 
0.56323242 0.39999988 
0.56372070 0.39999989 
0.56420898 0.39999989 
0.56469727 0.39999989 
0.56518555 0.39999989 
0.56567383 0.39999989 
0.56616211 0.39999990 
0.56665039 0.39999990 
0.56713867 0.39999990 
0.56762695 0.39999990 
0.56811523 0.39999990 
0.56860352 0.39999991 
0.56909180 0.39999991 
0.56958008 0.39999991 
0.57006836 0.39999991 
0.57055664 0.39999991 
0.57104492 0.39999992 
0.57153320 0.39999992 
0.57202148 0.39999992 
0.57250977 0.39999992 
0.57299805 0.39999992 
0.57348633 0.39999993 
0.57397461 0.39999993 
0.57446289 0.39999993 
0.57495117 0.39999993 
0.57543945 0.39999993 
0.57592773 0.39999994 
0.57641602 0.39999994 
0.57690430 0.39999994 
0.57739258 0.39999994 
0.57788086 0.39999994 
0.57836914 0.39999995 
0.57885742 0.39999995 
0.57934570 0.39999995 
0.57983398 0.39999995 
0.58032227 0.39999995 
0.58081055 0.39999995 
0.58129883 0.39999995 
0.58178711 0.39999995 
0.58227539 0.39999995 
0.58276367 0.39999995 
0.58325195 0.39999995 
0.58374023 0.39999995 
0.58422852 0.39999995 
0.58471680 0.39999995 
0.58520508 0.39999995 
0.58569336 0.39999996 
0.58618164 0.39999996 
0.58666992 0.39999996 
0.58715820 0.39999996 
0.58764648 0.39999996 
0.58813477 0.39999996 
0.58862305 0.39999996 
0.58911133 0.39999996 
0.58959961 0.39999996 
0.59008789 0.39999996 
0.59057617 0.39999996 
0.59106445 0.39999996 
0.59155273 0.39999996 
0.59204102 0.39999996 
0.59252930 0.39999996 
0.59301758 0.39999997 
0.59350586 0.39999997 
0.59399414 0.39999997 
0.59448242 0.39999997 
0.59497070 0.39999997 
0.59545898 0.39999997 
0.59594727 0.39999997 
0.59643555 0.39999997 
0.59692383 0.39999997 
0.59741211 0.39999997 
0.59790039 0.39999997 
0.59838867 0.39999997 
0.59887695 0.39999997 
0.59936523 0.39999997 
0.59985352 0.39999997 
0.60034180 0.39999997 
0.60083008 0.39999998 
0.60131836 0.39999998 
0.60180664 0.39999998 
0.60229492 0.39999998 
0.60278320 0.39999998 
0.60327148 0.39999998 
0.60375977 0.39999998 
0.60424805 0.39999998 
0.60473633 0.39999998 
0.60522461 0.39999998 
0.60571289 0.39999998 
0.60620117 0.39999998 
0.60668945 0.39999998 
0.60717773 0.39999998 
0.60766602 0.39999998 
0.60815430 0.39999998 
0.60864258 0.39999999 
0.60913086 0.39999999 
0.60961914 0.39999999 
0.61010742 0.39999999 
0.61059570 0.39999999 
0.61108398 0.39999999 
0.61157227 0.39999999 
0.61206055 0.39999999 
0.61254883 0.39999999 
0.61303711 0.39999999 
0.61352539 0.39999999 
0.61401367 0.39999999 
0.61450195 0.39999999 
0.61499023 0.39999999 
0.61547852 0.39999999 
0.61596680 0.39999999 
0.61645508 0.39999999 
0.61694336 0.39999999 
0.61743164 0.39999999 
0.61791992 0.39999999 
0.61840820 0.39999999 
0.61889648 0.39999999 
0.61938477 0.39999999 
0.61987305 0.39999999 
0.62036133 0.39999999 
0.62084961 0.39999999 
0.62133789 0.39999999 
0.62182617 0.39999999 
0.62231445 0.39999999 
0.62280273 0.39999999 
0.62329102 0.39999999 
0.62377930 0.39999999 
0.62426758 0.39999999 
0.62475586 0.39999999 
0.62524414 0.39999999 
0.62573242 0.39999999 
0.62622070 0.39999999 
0.62670898 0.39999999 
0.62719727 0.39999999 
0.62768555 0.39999999 
0.62817383 0.39999999 
0.62866211 0.39999999 
0.62915039 0.39999999 
0.62963867 0.39999999 
0.63012695 0.39999999 
0.63061523 0.39999999 
0.63110352 0.39999999 
0.63159180 0.39999999 
0.63208008 0.39999999 
0.63256836 0.39999999 
0.63305664 0.39999999 
0.63354492 0.39999999 
0.63403320 0.39999999 
0.63452148 0.40000000 
0.63500977 0.40000000 
0.63549805 0.40000000 
0.63598633 0.40000000 
0.63647461 0.40000000 
0.63696289 0.40000000 
0.63745117 0.40000000 
0.63793945 0.40000000 
0.63842773 0.40000000 
0.63891602 0.40000000 
0.63940430 0.40000000 
0.63989258 0.40000000 
0.64038086 0.40000000 
0.64086914 0.40000000 
0.64135742 0.40000000 
0.64184570 0.40000000 
0.64233398 0.40000000 
0.64282227 0.40000000 
0.64331055 0.40000000 
0.64379883 0.40000000 
0.64428711 0.40000000 
0.64477539 0.40000000 
0.64526367 0.40000000 
0.64575195 0.40000000 
0.64624023 0.40000000 
0.64672852 0.40000000 
0.64721680 0.40000000 
0.64770508 0.40000000 
0.64819336 0.40000000 
0.64868164 0.40000000 
0.64916992 0.40000000 
0.64965820 0.40000000 
0.65014648 0.40000000 
0.65063477 0.40000000 
0.65112305 0.40000000 
0.65161133 0.40000000 
0.65209961 0.40000000 
0.65258789 0.40000000 
0.65307617 0.40000000 
0.65356445 0.40000000 
0.65405273 0.40000000 
0.65454102 0.40000000 
0.65502930 0.40000000 
0.65551758 0.40000000 
0.65600586 0.40000000 
0.65649414 0.40000000 
0.65698242 0.40000000 
0.65747070 0.40000000 
0.65795898 0.40000000 
0.65844727 0.40000000 
0.65893555 0.40000000 
0.65942383 0.40000000 
0.65991211 0.40000000 
0.66040039 0.40000000 
0.66088867 0.40000000 
0.66137695 0.40000000 
0.66186523 0.40000000 
0.66235352 0.40000000 
0.66284180 0.40000000 
0.66333008 0.40000000 
0.66381836 0.40000000 
0.66430664 0.40000000 
0.66479492 0.40000000 
0.66528320 0.40000000 
0.66577148 0.40000000 
0.66625977 0.40000000 
0.66674805 0.40000000 
0.66723633 0.40000000 
0.66772461 0.40000000 
0.66821289 0.40000000 
0.66870117 0.40000000 
0.66918945 0.40000000 
0.66967773 0.40000000 
0.67016602 0.40000000 
0.67065430 0.40000000 
0.67114258 0.40000000 
0.67163086 0.40000000 
0.67211914 0.40000000 
0.67260742 0.40000000 
0.67309570 0.40000000 
0.67358398 0.40000000 
0.67407227 0.40000000 
0.67456055 0.40000000 
0.67504883 0.40000000 
0.67553711 0.40000000 
0.67602539 0.40000000 
0.67651367 0.40000000 
0.67700195 0.40000000 
0.67749023 0.40000000 
0.67797852 0.40000000 
0.67846680 0.40000000 
0.67895508 0.40000000 
0.67944336 0.40000000 
0.67993164 0.40000000 
0.68041992 0.40000000 
0.68090820 0.40000000 
0.68139648 0.40000000 
0.68188477 0.40000000 
0.68237305 0.40000000 
0.68286133 0.40000000 
0.68334961 0.40000000 
0.68383789 0.40000000 
0.68432617 0.40000000 
0.68481445 0.40000000 
0.68530273 0.40000000 
0.68579102 0.40000000 
0.68627930 0.40000000 
0.68676758 0.40000000 
0.68725586 0.40000000 
0.68774414 0.40000000 
0.68823242 0.40000000 
0.68872070 0.40000000 
0.68920898 0.40000000 
0.68969727 0.40000000 
0.69018555 0.40000000 
0.69067383 0.40000000 
0.69116211 0.40000000 
0.69165039 0.40000000 
0.69213867 0.40000000 
0.69262695 0.40000000 
0.69311523 0.40000000 
0.69360352 0.40000000 
0.69409180 0.40000000 
0.69458008 0.40000000 
0.69506836 0.40000000 
0.69555664 0.40000000 
0.69604492 0.40000000 
0.69653320 0.40000000 
0.69702148 0.40000000 
0.69750977 0.40000000 
0.69799805 0.40000000 
0.69848633 0.40000000 
0.69897461 0.40000000 
0.69946289 0.40000000 
0.69995117 0.40000000 
0.70043945 0.40000000 
0.70092773 0.40000000 
0.70141602 0.40000000 
0.70190430 0.40000000 
0.70239258 0.40000000 
0.70288086 0.40000000 
0.70336914 0.40000000 
0.70385742 0.40000000 
0.70434570 0.40000000 
0.70483398 0.40000000 
0.70532227 0.40000000 
0.70581055 0.40000000 
0.70629883 0.40000000 
0.70678711 0.40000000 
0.70727539 0.40000000 
0.70776367 0.40000000 
0.70825195 0.40000000 
0.70874023 0.40000000 
0.70922852 0.40000000 
0.70971680 0.40000000 
0.71020508 0.40000000 
0.71069336 0.40000000 
0.71118164 0.40000000 
0.71166992 0.40000000 
0.71215820 0.40000000 
0.71264648 0.40000000 
0.71313477 0.40000000 
0.71362305 0.40000000 
0.71411133 0.40000000 
0.71459961 0.40000000 
0.71508789 0.40000000 
0.71557617 0.40000000 
0.71606445 0.40000000 
0.71655273 0.40000000 
0.71704102 0.40000000 
0.71752930 0.40000000 
0.71801758 0.40000000 
0.71850586 0.40000000 
0.71899414 0.40000000 
0.71948242 0.40000000 
0.71997070 0.40000000 
0.72045898 0.40000000 
0.72094727 0.40000000 
0.72143555 0.40000000 
0.72192383 0.40000000 
0.72241211 0.40000000 
0.72290039 0.40000000 
0.72338867 0.40000000 
0.72387695 0.40000000 
0.72436523 0.40000000 
0.72485352 0.40000000 
0.72534180 0.40000000 
0.72583008 0.40000000 
0.72631836 0.40000000 
0.72680664 0.40000000 
0.72729492 0.40000000 
0.72778320 0.40000000 
0.72827148 0.40000000 
0.72875977 0.40000000 
0.72924805 0.40000000 
0.72973633 0.40000000 
0.73022461 0.40000000 
0.73071289 0.40000000 
0.73120117 0.40000000 
0.73168945 0.40000000 
0.73217773 0.40000000 
0.73266602 0.40000000 
0.73315430 0.40000000 
0.73364258 0.40000000 
0.73413086 0.40000000 
0.73461914 0.40000000 
0.73510742 0.40000000 
0.73559570 0.40000000 
0.73608398 0.40000000 
0.73657227 0.40000000 
0.73706055 0.40000000 
0.73754883 0.40000000 
0.73803711 0.40000000 
0.73852539 0.40000000 
0.73901367 0.40000000 
0.73950195 0.40000000 
0.73999023 0.40000000 
0.74047852 0.40000000 
0.74096680 0.40000000 
0.74145508 0.40000000 
0.74194336 0.40000000 
0.74243164 0.40000000 
0.74291992 0.40000000 
0.74340820 0.40000000 
0.74389648 0.40000000 
0.74438477 0.40000000 
0.74487305 0.40000000 
0.74536133 0.40000000 
0.74584961 0.40000000 
0.74633789 0.40000000 
0.74682617 0.40000000 
0.74731445 0.40000000 
0.74780273 0.40000000 
0.74829102 0.40000000 
0.74877930 0.40000000 
0.74926758 0.40000000 
0.74975586 0.40000000 
0.75024414 0.40000000 
0.75073242 0.40000000 
0.75122070 0.40000000 
0.75170898 0.40000000 
0.75219727 0.40000000 
0.75268555 0.40000000 
0.75317383 0.40000000 
0.75366211 0.40000000 
0.75415039 0.40000000 
0.75463867 0.40000000 
0.75512695 0.40000000 
0.75561523 0.40000000 
0.75610352 0.40000000 
0.75659180 0.40000000 
0.75708008 0.40000000 
0.75756836 0.40000000 
0.75805664 0.40000000 
0.75854492 0.40000000 
0.75903320 0.40000000 
0.75952148 0.40000000 
0.76000977 0.40000000 
0.76049805 0.40000000 
0.76098633 0.40000000 
0.76147461 0.40000000 
0.76196289 0.40000000 
0.76245117 0.40000000 
0.76293945 0.40000000 
0.76342773 0.40000000 
0.76391602 0.40000000 
0.76440430 0.40000000 
0.76489258 0.40000000 
0.76538086 0.40000000 
0.76586914 0.40000000 
0.76635742 0.40000000 
0.76684570 0.40000000 
0.76733398 0.40000000 
0.76782227 0.40000000 
0.76831055 0.40000000 
0.76879883 0.40000000 
0.76928711 0.40000000 
0.76977539 0.40000000 
0.77026367 0.40000000 
0.77075195 0.40000000 
0.77124023 0.40000000 
0.77172852 0.40000000 
0.77221680 0.40000000 
0.77270508 0.40000000 
0.77319336 0.40000000 
0.77368164 0.40000000 
0.77416992 0.40000000 
0.77465820 0.40000000 
0.77514648 0.40000000 
0.77563477 0.40000000 
0.77612305 0.40000000 
0.77661133 0.40000000 
0.77709961 0.40000000 
0.77758789 0.40000000 
0.77807617 0.40000000 
0.77856445 0.40000000 
0.77905273 0.40000000 
0.77954102 0.40000000 
0.78002930 0.40000000 
0.78051758 0.40000000 
0.78100586 0.40000000 
0.78149414 0.40000000 
0.78198242 0.40000000 
0.78247070 0.40000000 
0.78295898 0.40000000 
0.78344727 0.40000000 
0.78393555 0.40000000 
0.78442383 0.40000000 
0.78491211 0.40000000 
0.78540039 0.40000000 
0.78588867 0.40000000 
0.78637695 0.40000000 
0.78686523 0.40000000 
0.78735352 0.40000000 
0.78784180 0.40000000 
0.78833008 0.40000000 
0.78881836 0.40000000 
0.78930664 0.40000000 
0.78979492 0.40000000 
0.79028320 0.40000000 
0.79077148 0.40000000 
0.79125977 0.40000000 
0.79174805 0.40000000 
0.79223633 0.40000000 
0.79272461 0.40000000 
0.79321289 0.40000000 
0.79370117 0.40000000 
0.79418945 0.40000000 
0.79467773 0.40000000 
0.79516602 0.40000000 
0.79565430 0.40000000 
0.79614258 0.40000000 
0.79663086 0.40000000 
0.79711914 0.40000000 
0.79760742 0.40000000 
0.79809570 0.40000000 
0.79858398 0.40000000 
0.79907227 0.40000000 
0.79956055 0.40000000 
0.80004883 0.40000000 
0.80053711 0.40000000 
0.80102539 0.40000000 
0.80151367 0.40000000 
0.80200195 0.40000000 
0.80249023 0.40000000 
0.80297852 0.40000000 
0.80346680 0.40000000 
0.80395508 0.40000000 
0.80444336 0.40000000 
0.80493164 0.40000000 
0.80541992 0.40000000 
0.80590820 0.40000000 
0.80639648 0.40000000 
0.80688477 0.40000000 
0.80737305 0.40000000 
0.80786133 0.40000000 
0.80834961 0.40000000 
0.80883789 0.40000000 
0.80932617 0.40000000 
0.80981445 0.40000000 
0.81030273 0.40000000 
0.81079102 0.40000000 
0.81127930 0.40000000 
0.81176758 0.40000000 
0.81225586 0.40000000 
0.81274414 0.40000000 
0.81323242 0.40000000 
0.81372070 0.40000000 
0.81420898 0.40000000 
0.81469727 0.40000000 
0.81518555 0.40000000 
0.81567383 0.40000000 
0.81616211 0.40000000 
0.81665039 0.40000000 
0.81713867 0.40000000 
0.81762695 0.40000000 
0.81811523 0.40000000 
0.81860352 0.40000000 
0.81909180 0.40000000 
0.81958008 0.40000000 
0.82006836 0.40000000 
0.82055664 0.40000000 
0.82104492 0.40000000 
0.82153320 0.40000000 
0.82202148 0.40000000 
0.82250977 0.40000000 
0.82299805 0.40000000 
0.82348633 0.40000000 
0.82397461 0.40000000 
0.82446289 0.40000000 
0.82495117 0.40000000 
0.82543945 0.40000000 
0.82592773 0.40000000 
0.82641602 0.40000000 
0.82690430 0.40000000 
0.82739258 0.40000000 
0.82788086 0.40000000 
0.82836914 0.40000000 
0.82885742 0.40000000 
0.82934570 0.40000000 
0.82983398 0.40000000 
0.83032227 0.40000000 
0.83081055 0.40000000 
0.83129883 0.40000000 
0.83178711 0.40000000 
0.83227539 0.40000000 
0.83276367 0.40000000 
0.83325195 0.40000000 
0.83374023 0.40000000 
0.83422852 0.40000000 
0.83471680 0.40000000 
0.83520508 0.40000000 
0.83569336 0.40000000 
0.83618164 0.40000000 
0.83666992 0.40000000 
0.83715820 0.40000000 
0.83764648 0.40000000 
0.83813477 0.40000000 
0.83862305 0.40000000 
0.83911133 0.40000000 
0.83959961 0.40000000 
0.84008789 0.40000000 
0.84057617 0.40000000 
0.84106445 0.40000000 
0.84155273 0.40000000 
0.84204102 0.40000000 
0.84252930 0.40000000 
0.84301758 0.40000000 
0.84350586 0.40000000 
0.84399414 0.40000000 
0.84448242 0.40000000 
0.84497070 0.40000000 
0.84545898 0.40000000 
0.84594727 0.40000000 
0.84643555 0.40000000 
0.84692383 0.40000000 
0.84741211 0.40000000 
0.84790039 0.40000000 
0.84838867 0.40000000 
0.84887695 0.40000000 
0.84936523 0.40000000 
0.84985352 0.40000000 
0.85034180 0.40000000 
0.85083008 0.40000000 
0.85131836 0.40000000 
0.85180664 0.40000000 
0.85229492 0.40000000 
0.85278320 0.40000000 
0.85327148 0.40000000 
0.85375977 0.40000000 
0.85424805 0.40000000 
0.85473633 0.40000000 
0.85522461 0.40000000 
0.85571289 0.40000000 
0.85620117 0.40000000 
0.85668945 0.40000000 
0.85717773 0.40000000 
0.85766602 0.40000000 
0.85815430 0.40000000 
0.85864258 0.40000000 
0.85913086 0.40000000 
0.85961914 0.40000000 
0.86010742 0.40000000 
0.86059570 0.40000000 
0.86108398 0.40000000 
0.86157227 0.40000000 
0.86206055 0.40000000 
0.86254883 0.40000000 
0.86303711 0.40000000 
0.86352539 0.40000000 
0.86401367 0.40000000 
0.86450195 0.40000000 
0.86499023 0.40000000 
0.86547852 0.40000000 
0.86596680 0.40000000 
0.86645508 0.40000000 
0.86694336 0.40000000 
0.86743164 0.40000000 
0.86791992 0.40000000 
0.86840820 0.40000000 
0.86889648 0.40000000 
0.86938477 0.40000000 
0.86987305 0.40000000 
0.87036133 0.40000000 
0.87084961 0.40000000 
0.87133789 0.40000000 
0.87182617 0.40000000 
0.87231445 0.40000000 
0.87280273 0.40000000 
0.87329102 0.40000000 
0.87377930 0.40000000 
0.87426758 0.40000000 
0.87475586 0.40000000 
0.87524414 0.40000000 
0.87573242 0.40000000 
0.87622070 0.40000000 
0.87670898 0.40000000 
0.87719727 0.40000000 
0.87768555 0.40000000 
0.87817383 0.40000000 
0.87866211 0.40000000 
0.87915039 0.40000000 
0.87963867 0.40000000 
0.88012695 0.40000000 
0.88061523 0.40000000 
0.88110352 0.40000000 
0.88159180 0.40000000 
0.88208008 0.40000000 
0.88256836 0.40000000 
0.88305664 0.40000000 
0.88354492 0.40000000 
0.88403320 0.40000000 
0.88452148 0.40000000 
0.88500977 0.40000000 
0.88549805 0.40000000 
0.88598633 0.40000000 
0.88647461 0.40000000 
0.88696289 0.40000000 
0.88745117 0.40000000 
0.88793945 0.40000000 
0.88842773 0.40000000 
0.88891602 0.40000000 
0.88940430 0.40000000 
0.88989258 0.40000000 
0.89038086 0.40000000 
0.89086914 0.40000000 
0.89135742 0.40000000 
0.89184570 0.40000000 
0.89233398 0.40000000 
0.89282227 0.40000000 
0.89331055 0.40000000 
0.89379883 0.40000000 
0.89428711 0.40000000 
0.89477539 0.40000000 
0.89526367 0.40000000 
0.89575195 0.40000000 
0.89624023 0.40000000 
0.89672852 0.40000000 
0.89721680 0.40000000 
0.89770508 0.40000000 
0.89819336 0.40000000 
0.89868164 0.40000000 
0.89916992 0.40000000 
0.89965820 0.40000000 
0.90014648 0.40000000 
0.90063477 0.40000000 
0.90112305 0.40000000 
0.90161133 0.40000000 
0.90209961 0.40000000 
0.90258789 0.40000000 
0.90307617 0.40000000 
0.90356445 0.40000000 
0.90405273 0.40000000 
0.90454102 0.40000000 
0.90502930 0.40000000 
0.90551758 0.40000000 
0.90600586 0.40000000 
0.90649414 0.40000000 
0.90698242 0.40000000 
0.90747070 0.40000000 
0.90795898 0.40000000 
0.90844727 0.40000000 
0.90893555 0.40000000 
0.90942383 0.40000000 
0.90991211 0.40000000 
0.91040039 0.40000000 
0.91088867 0.40000000 
0.91137695 0.40000000 
0.91186523 0.40000000 
0.91235352 0.40000000 
0.91284180 0.40000000 
0.91333008 0.40000000 
0.91381836 0.40000000 
0.91430664 0.40000000 
0.91479492 0.40000000 
0.91528320 0.40000000 
0.91577148 0.40000000 
0.91625977 0.40000000 
0.91674805 0.40000000 
0.91723633 0.40000000 
0.91772461 0.40000000 
0.91821289 0.40000000 
0.91870117 0.40000000 
0.91918945 0.40000000 
0.91967773 0.40000000 
0.92016602 0.40000000 
0.92065430 0.40000000 
0.92114258 0.40000000 
0.92163086 0.40000000 
0.92211914 0.40000000 
0.92260742 0.40000000 
0.92309570 0.40000000 
0.92358398 0.40000000 
0.92407227 0.40000000 
0.92456055 0.40000000 
0.92504883 0.40000000 
0.92553711 0.40000000 
0.92602539 0.40000000 
0.92651367 0.40000000 
0.92700195 0.40000000 
0.92749023 0.40000000 
0.92797852 0.40000000 
0.92846680 0.40000000 
0.92895508 0.40000000 
0.92944336 0.40000000 
0.92993164 0.40000000 
0.93041992 0.40000000 
0.93090820 0.40000000 
0.93139648 0.40000000 
0.93188477 0.40000000 
0.93237305 0.40000000 
0.93286133 0.40000000 
0.93334961 0.40000000 
0.93383789 0.40000000 
0.93432617 0.40000000 
0.93481445 0.40000000 
0.93530273 0.40000000 
0.93579102 0.40000000 
0.93627930 0.40000000 
0.93676758 0.40000000 
0.93725586 0.40000000 
0.93774414 0.40000000 
0.93823242 0.40000000 
0.93872070 0.40000000 
0.93920898 0.40000000 
0.93969727 0.40000000 
0.94018555 0.40000000 
0.94067383 0.40000000 
0.94116211 0.40000000 
0.94165039 0.40000000 
0.94213867 0.40000000 
0.94262695 0.40000000 
0.94311523 0.40000000 
0.94360352 0.40000000 
0.94409180 0.40000000 
0.94458008 0.40000000 
0.94506836 0.40000000 
0.94555664 0.40000000 
0.94604492 0.40000000 
0.94653320 0.40000000 
0.94702148 0.40000000 
0.94750977 0.40000000 
0.94799805 0.40000000 
0.94848633 0.40000000 
0.94897461 0.40000000 
0.94946289 0.40000000 
0.94995117 0.40000000 
0.95043945 0.40000000 
0.95092773 0.40000000 
0.95141602 0.40000000 
0.95190430 0.40000000 
0.95239258 0.40000000 
0.95288086 0.40000000 
0.95336914 0.40000000 
0.95385742 0.40000000 
0.95434570 0.40000000 
0.95483398 0.40000000 
0.95532227 0.40000000 
0.95581055 0.40000000 
0.95629883 0.40000000 
0.95678711 0.40000000 
0.95727539 0.40000000 
0.95776367 0.40000000 
0.95825195 0.40000000 
0.95874023 0.40000000 
0.95922852 0.40000000 
0.95971680 0.40000000 
0.96020508 0.40000000 
0.96069336 0.40000000 
0.96118164 0.40000000 
0.96166992 0.40000000 
0.96215820 0.40000000 
0.96264648 0.40000000 
0.96313477 0.40000000 
0.96362305 0.40000000 
0.96411133 0.40000000 
0.96459961 0.40000000 
0.96508789 0.40000000 
0.96557617 0.40000000 
0.96606445 0.40000000 
0.96655273 0.40000000 
0.96704102 0.40000000 
0.96752930 0.40000000 
0.96801758 0.40000000 
0.96850586 0.40000000 
0.96899414 0.40000000 
0.96948242 0.40000000 
0.96997070 0.40000000 
0.97045898 0.40000000 
0.97094727 0.40000000 
0.97143555 0.40000000 
0.97192383 0.40000000 
0.97241211 0.40000000 
0.97290039 0.40000000 
0.97338867 0.40000000 
0.97387695 0.40000000 
0.97436523 0.40000000 
0.97485352 0.40000000 
0.97534180 0.40000000 
0.97583008 0.40000000 
0.97631836 0.40000000 
0.97680664 0.40000000 
0.97729492 0.40000000 
0.97778320 0.40000000 
0.97827148 0.40000000 
0.97875977 0.40000000 
0.97924805 0.40000000 
0.97973633 0.40000000 
0.98022461 0.40000000 
0.98071289 0.40000000 
0.98120117 0.40000000 
0.98168945 0.40000000 
0.98217773 0.40000000 
0.98266602 0.40000000 
0.98315430 0.40000000 
0.98364258 0.40000000 
0.98413086 0.40000000 
0.98461914 0.40000000 
0.98510742 0.40000000 
0.98559570 0.40000000 
0.98608398 0.40000000 
0.98657227 0.40000000 
0.98706055 0.40000000 
0.98754883 0.40000000 
0.98803711 0.40000000 
0.98852539 0.40000000 
0.98901367 0.40000000 
0.98950195 0.40000000 
0.98999023 0.40000000 
0.99047852 0.40000000 
0.99096680 0.40000000 
0.99145508 0.40000000 
0.99194336 0.40000000 
0.99243164 0.40000000 
0.99291992 0.40000000 
0.99340820 0.40000000 
0.99389648 0.40000000 
0.99438477 0.40000000 
0.99487305 0.40000000 
0.99536133 0.40000000 
0.99584961 0.40000000 
0.99633789 0.40000000 
0.99682617 0.40000000 
0.99731445 0.40000000 
0.99780273 0.40000000 
0.99829102 0.40000000 
0.99877930 0.40000000 
0.99926758 0.40000000 
0.99975586 0.40000000 


==> Exp2_single_sample_-0.3_-0.3.txt <==
-0.99902344 0.40000000 
-0.99707031 0.40000000 
-0.99511719 0.40000000 
-0.99316406 0.40000000 
-0.99121094 0.40000000 
-0.98925781 0.40000000 
-0.98730469 0.40000000 
-0.98535156 0.40000000 
-0.98339844 0.40000000 
-0.98144531 0.40000000 
-0.97949219 0.40000000 
-0.97753906 0.40000000 
-0.97558594 0.40000000 
-0.97363281 0.40000000 
-0.97167969 0.40000000 
-0.96972656 0.40000000 
-0.96777344 0.40000000 
-0.96582031 0.40000000 
-0.96386719 0.40000000 
-0.96191406 0.40000000 
-0.95996094 0.40000000 
-0.95800781 0.40000000 
-0.95605469 0.40000000 
-0.95410156 0.40000000 
-0.95214844 0.40000000 
-0.95019531 0.40000000 
-0.94824219 0.40000000 
-0.94628906 0.40000000 
-0.94433594 0.40000000 
-0.94238281 0.40000000 
-0.94042969 0.40000000 
-0.93847656 0.40000000 
-0.93652344 0.40000000 
-0.93457031 0.40000000 
-0.93261719 0.40000000 
-0.93066406 0.40000000 
-0.92871094 0.40000000 
-0.92675781 0.40000000 
-0.92480469 0.40000000 
-0.92285156 0.40000000 
-0.92089844 0.40000000 
-0.91894531 0.40000000 
-0.91699219 0.40000000 
-0.91503906 0.40000000 
-0.91308594 0.40000000 
-0.91113281 0.40000000 
-0.90917969 0.40000000 
-0.90722656 0.40000000 
-0.90527344 0.40000000 
-0.90332031 0.40000000 
-0.90136719 0.40000000 
-0.89941406 0.40000000 
-0.89746094 0.40000000 
-0.89550781 0.40000000 
-0.89355469 0.40000000 
-0.89160156 0.40000000 
-0.88964844 0.40000000 
-0.88769531 0.40000000 
-0.88574219 0.40000000 
-0.88378906 0.40000000 
-0.88183594 0.40000000 
-0.87988281 0.40000000 
-0.87792969 0.40000000 
-0.87597656 0.40000000 
-0.87402344 0.40000000 
-0.87207031 0.40000000 
-0.87011719 0.40000000 
-0.86816406 0.40000000 
-0.86621094 0.40000000 
-0.86425781 0.40000000 
-0.86230469 0.40000000 
-0.86035156 0.40000000 
-0.85839844 0.40000000 
-0.85644531 0.40000000 
-0.85449219 0.40000000 
-0.85253906 0.40000000 
-0.85058594 0.40000000 
-0.84863281 0.40000000 
-0.84667969 0.40000000 
-0.84472656 0.40000000 
-0.84277344 0.40000000 
-0.84082031 0.40000000 
-0.83886719 0.40000000 
-0.83691406 0.40000000 
-0.83496094 0.40000000 
-0.83300781 0.40000000 
-0.83105469 0.40000000 
-0.82910156 0.40000000 
-0.82714844 0.40000000 
-0.82519531 0.40000000 
-0.82324219 0.40000000 
-0.82128906 0.40000000 
-0.81933594 0.40000000 
-0.81738281 0.40000000 
-0.81542969 0.40000000 
-0.81347656 0.40000000 
-0.81152344 0.40000000 
-0.80957031 0.40000000 
-0.80761719 0.40000000 
-0.80566406 0.40000000 
-0.80371094 0.40000000 
-0.80175781 0.40000000 
-0.79980469 0.40000000 
-0.79785156 0.40000000 
-0.79589844 0.40000000 
-0.79394531 0.40000000 
-0.79199219 0.40000000 
-0.79003906 0.40000000 
-0.78808594 0.40000000 
-0.78613281 0.40000000 
-0.78417969 0.40000000 
-0.78222656 0.40000000 
-0.78027344 0.40000000 
-0.77832031 0.40000000 
-0.77636719 0.40000000 
-0.77441406 0.40000000 
-0.77246094 0.40000000 
-0.77050781 0.40000000 
-0.76855469 0.40000000 
-0.76660156 0.40000000 
-0.76464844 0.40000000 
-0.76269531 0.40000000 
-0.76074219 0.40000000 
-0.75878906 0.40000000 
-0.75683594 0.40000000 
-0.75488281 0.40000000 
-0.75292969 0.40000000 
-0.75097656 0.40000000 
-0.74902344 0.40000000 
-0.74707031 0.40000000 
-0.74511719 0.40000000 
-0.74316406 0.40000000 
-0.74121094 0.40000000 
-0.73925781 0.40000000 
-0.73730469 0.40000000 
-0.73535156 0.40000000 
-0.73339844 0.40000000 
-0.73144531 0.40000000 
-0.72949219 0.40000000 
-0.72753906 0.40000000 
-0.72558594 0.40000000 
-0.72363281 0.40000000 
-0.72167969 0.40000000 
-0.71972656 0.40000000 
-0.71777344 0.40000000 
-0.71582031 0.40000000 
-0.71386719 0.40000000 
-0.71191406 0.40000000 
-0.70996094 0.40000000 
-0.70800781 0.40000000 
-0.70605469 0.40000000 
-0.70410156 0.40000000 
-0.70214844 0.40000000 
-0.70019531 0.40000000 
-0.69824219 0.40000000 
-0.69628906 0.40000000 
-0.69433594 0.40000000 
-0.69238281 0.40000000 
-0.69042969 0.40000000 
-0.68847656 0.40000001 
-0.68652344 0.40000001 
-0.68457031 0.40000002 
-0.68261719 0.40000003 
-0.68066406 0.40000005 
-0.67871094 0.40000009 
-0.67675781 0.40000014 
-0.67480469 0.40000022 
-0.67285156 0.40000036 
-0.67089844 0.40000056 
-0.66894531 0.40000087 
-0.66699219 0.40000135 
-0.66503906 0.40000205 
-0.66308594 0.40000309 
-0.66113281 0.40000460 
-0.65917969 0.40000679 
-0.65722656 0.40000990 
-0.65527344 0.40001429 
-0.65332031 0.40002041 
-0.65136719 0.40002885 
-0.64941406 0.40004034 
-0.64746094 0.40005582 
-0.64550781 0.40007644 
-0.64355469 0.40010362 
-0.64160156 0.40013903 
-0.63964844 0.40018466 
-0.63769531 0.40024283 
-0.63574219 0.40031617 
-0.63378906 0.40040765 
-0.63183594 0.40052055 
-0.62988281 0.40065844 
-0.62792969 0.40082514 
-0.62597656 0.40102464 
-0.62402344 0.40126107 
-0.62207031 0.40153862 
-0.62011719 0.40186146 
-0.61816406 0.40223369 
-0.61621094 0.40265926 
-0.61425781 0.40314192 
-0.61230469 0.40368522 
-0.61035156 0.40429246 
-0.60839844 0.40496670 
-0.60644531 0.40571084 
-0.60449219 0.40652759 
-0.60253906 0.40741964 
-0.60058594 0.40838970 
-0.59863281 0.40944066 
-0.59667969 0.41057572 
-0.59472656 0.41179865 
-0.59277344 0.41311396 
-0.59082031 0.41452724 
-0.58886719 0.41604553 
-0.58691406 0.41767779 
-0.58496094 0.41943556 
-0.58300781 0.42133384 
-0.58105469 0.42339224 
-0.57910156 0.42563674 
-0.57714844 0.42810215 
-0.57519531 0.43083577 
-0.57324219 0.43390311 
-0.57128906 0.43739689 
-0.56933594 0.44145182 
-0.56738281 0.44627003 
-0.56542969 0.45216669 
-0.56347656 0.45965667 
-0.56152344 0.46962958 
-0.55957031 0.48372652 
-0.55761719 0.50519080 
-0.55566406 0.54066999 
-0.55371094 0.60160647 
-0.55175781 0.68904989 
-0.54980469 0.76101730 
-0.54785156 0.79039464 
-0.54589844 0.79793866 
-0.54394531 0.79957287 
-0.54199219 0.79991217 
-0.54003906 0.79998197 
-0.53808594 0.79999630 
-0.53613281 0.79999924 
-0.53417969 0.79999984 
-0.53222656 0.79999997 
-0.53027344 0.79999999 
-0.52832031 0.80000000 
-0.52636719 0.80000000 
-0.52441406 0.80000000 
-0.52246094 0.80000000 
-0.52050781 0.80000000 
-0.51855469 0.80000000 
-0.51660156 0.80000000 
-0.51464844 0.80000000 
-0.51269531 0.80000000 
-0.51074219 0.80000000 
-0.50878906 0.80000000 
-0.50683594 0.80000000 
-0.50488281 0.80000000 
-0.50292969 0.80000000 
-0.50097656 0.80000000 
-0.49902344 0.80000000 
-0.49707031 0.80000000 
-0.49511719 0.80000000 
-0.49316406 0.80000000 
-0.49121094 0.80000000 
-0.48925781 0.80000000 
-0.48730469 0.80000000 
-0.48535156 0.80000000 
-0.48339844 0.80000000 
-0.48144531 0.80000000 
-0.47949219 0.80000000 
-0.47753906 0.80000000 
-0.47558594 0.80000000 
-0.47363281 0.80000000 
-0.47167969 0.80000000 
-0.46972656 0.80000000 
-0.46777344 0.80000000 
-0.46582031 0.80000000 
-0.46386719 0.80000000 
-0.46191406 0.80000000 
-0.45996094 0.80000000 
-0.45800781 0.80000000 
-0.45605469 0.80000000 
-0.45410156 0.80000000 
-0.45214844 0.80000000 
-0.45019531 0.80000000 
-0.44824219 0.80000000 
-0.44628906 0.80000000 
-0.44433594 0.80000000 
-0.44238281 0.80000000 
-0.44042969 0.80000000 
-0.43847656 0.80000000 
-0.43652344 0.80000000 
-0.43457031 0.80000000 
-0.43261719 0.80000000 
-0.43066406 0.80000000 
-0.42871094 0.80000000 
-0.42675781 0.80000000 
-0.42480469 0.80000000 
-0.42285156 0.80000000 
-0.42089844 0.80000000 
-0.41894531 0.80000000 
-0.41699219 0.80000000 
-0.41503906 0.80000000 
-0.41308594 0.80000000 
-0.41113281 0.80000000 
-0.40917969 0.80000000 
-0.40722656 0.80000000 
-0.40527344 0.80000000 
-0.40332031 0.80000000 
-0.40136719 0.80000000 
-0.39941406 0.80000000 
-0.39746094 0.80000000 
-0.39550781 0.80000000 
-0.39355469 0.80000000 
-0.39160156 0.80000000 
-0.38964844 0.80000000 
-0.38769531 0.80000000 
-0.38574219 0.80000000 
-0.38378906 0.80000000 
-0.38183594 0.80000000 
-0.37988281 0.80000000 
-0.37792969 0.80000000 
-0.37597656 0.80000000 
-0.37402344 0.80000000 
-0.37207031 0.80000000 
-0.37011719 0.80000000 
-0.36816406 0.80000000 
-0.36621094 0.80000000 
-0.36425781 0.80000000 
-0.36230469 0.80000000 
-0.36035156 0.80000000 
-0.35839844 0.80000000 
-0.35644531 0.80000000 
-0.35449219 0.80000000 
-0.35253906 0.80000000 
-0.35058594 0.80000000 
-0.34863281 0.80000000 
-0.34667969 0.80000000 
-0.34472656 0.80000000 
-0.34277344 0.80000000 
-0.34082031 0.80000000 
-0.33886719 0.80000000 
-0.33691406 0.80000000 
-0.33496094 0.80000000 
-0.33300781 0.80000000 
-0.33105469 0.80000000 
-0.32910156 0.80000000 
-0.32714844 0.80000000 
-0.32519531 0.80000000 
-0.32324219 0.80000000 
-0.32128906 0.80000000 
-0.31933594 0.80000000 
-0.31738281 0.80000000 
-0.31542969 0.80000000 
-0.31347656 0.80000000 
-0.31152344 0.80000000 
-0.30957031 0.80000000 
-0.30761719 0.80000000 
-0.30566406 0.80000000 
-0.30371094 0.80000000 
-0.30175781 0.80000000 
-0.29980469 0.80000000 
-0.29785156 0.80000000 
-0.29589844 0.80000000 
-0.29394531 0.80000000 
-0.29199219 0.80000000 
-0.29003906 0.80000000 
-0.28808594 0.80000000 
-0.28613281 0.80000000 
-0.28417969 0.80000000 
-0.28222656 0.80000000 
-0.28027344 0.80000000 
-0.27832031 0.80000000 
-0.27636719 0.80000000 
-0.27441406 0.80000000 
-0.27246094 0.80000000 
-0.27050781 0.80000000 
-0.26855469 0.80000000 
-0.26660156 0.80000000 
-0.26464844 0.80000000 
-0.26269531 0.80000000 
-0.26074219 0.80000000 
-0.25878906 0.80000000 
-0.25683594 0.80000000 
-0.25488281 0.80000000 
-0.25292969 0.80000000 
-0.25097656 0.80000000 
-0.24902344 0.80000000 
-0.24707031 0.80000000 
-0.24511719 0.80000000 
-0.24316406 0.80000000 
-0.24121094 0.80000000 
-0.23925781 0.80000000 
-0.23730469 0.80000000 
-0.23535156 0.80000000 
-0.23339844 0.80000000 
-0.23144531 0.80000000 
-0.22949219 0.80000000 
-0.22753906 0.80000000 
-0.22558594 0.80000000 
-0.22363281 0.80000000 
-0.22167969 0.80000000 
-0.21972656 0.80000000 
-0.21777344 0.80000000 
-0.21582031 0.80000000 
-0.21386719 0.80000000 
-0.21191406 0.80000000 
-0.20996094 0.80000000 
-0.20800781 0.80000000 
-0.20605469 0.80000000 
-0.20410156 0.80000000 
-0.20214844 0.80000000 
-0.20019531 0.80000000 
-0.19824219 0.80000000 
-0.19628906 0.80000000 
-0.19433594 0.80000000 
-0.19238281 0.80000000 
-0.19042969 0.80000000 
-0.18847656 0.80000000 
-0.18652344 0.80000000 
-0.18457031 0.80000000 
-0.18261719 0.80000000 
-0.18066406 0.80000000 
-0.17871094 0.80000000 
-0.17675781 0.80000000 
-0.17480469 0.80000000 
-0.17285156 0.80000000 
-0.17089844 0.80000000 
-0.16894531 0.80000000 
-0.16699219 0.80000000 
-0.16503906 0.80000000 
-0.16308594 0.80000000 
-0.16113281 0.80000000 
-0.15917969 0.80000000 
-0.15722656 0.80000000 
-0.15527344 0.80000000 
-0.15332031 0.80000000 
-0.15136719 0.80000000 
-0.14941406 0.80000000 
-0.14746094 0.80000000 
-0.14550781 0.80000000 
-0.14355469 0.80000000 
-0.14160156 0.80000000 
-0.13964844 0.80000000 
-0.13769531 0.80000000 
-0.13574219 0.80000000 
-0.13378906 0.80000000 
-0.13183594 0.80000000 
-0.12988281 0.80000000 
-0.12792969 0.80000000 
-0.12597656 0.80000000 
-0.12402344 0.80000000 
-0.12207031 0.80000000 
-0.12011719 0.80000000 
-0.11816406 0.80000000 
-0.11621094 0.80000000 
-0.11425781 0.80000000 
-0.11230469 0.80000000 
-0.11035156 0.80000000 
-0.10839844 0.80000000 
-0.10644531 0.80000000 
-0.10449219 0.80000000 
-0.10253906 0.80000000 
-0.10058594 0.80000000 
-0.09863281 0.80000000 
-0.09667969 0.79999999 
-0.09472656 0.79999998 
-0.09277344 0.79999997 
-0.09082031 0.79999994 
-0.08886719 0.79999988 
-0.08691406 0.79999979 
-0.08496094 0.79999962 
-0.08300781 0.79999934 
-0.08105469 0.79999888 
-0.07910156 0.79999811 
-0.07714844 0.79999688 
-0.07519531 0.79999495 
-0.07324219 0.79999195 
-0.07128906 0.79998740 
-0.06933594 0.79998061 
-0.06738281 0.79997068 
-0.06542969 0.79995639 
-0.06347656 0.79993621 
-0.06152344 0.79990820 
-0.05957031 0.79987000 
-0.05761719 0.79981878 
-0.05566406 0.79975127 
-0.05371094 0.79966376 
-0.05175781 0.79955216 
-0.04980469 0.79941210 
-0.04785156 0.79923903 
-0.04589844 0.79902840 
-0.04394531 0.79877575 
-0.04199219 0.79847692 
-0.04003906 0.79812819 
-0.03808594 0.79772638 
-0.03613281 0.79726896 
-0.03417969 0.79675411 
-0.03222656 0.79618075 
-0.03027344 0.79554851 
-0.02832031 0.79485773 
-0.02636719 0.79410932 
-0.02441406 0.79330476 
-0.02246094 0.79244594 
-0.02050781 0.79153511 
-0.01855469 0.79057479 
-0.01660156 0.78956763 
-0.01464844 0.78851640 
-0.01269531 0.78742391 
-0.01074219 0.78629293 
-0.00878906 0.78512616 
-0.00683594 0.78392621 
-0.00488281 0.78269558 
-0.00292969 0.78143661 
-0.00097656 0.78015152 
0.00097656 0.81450805 
0.00292969 0.81347342 
0.00488281 0.81242145 
0.00683594 0.81135322 
0.00878906 0.81026970 
0.01074219 0.80917181 
0.01269531 0.80806040 
0.01464844 0.80693625 
0.01660156 0.80580007 
0.01855469 0.80465253 
0.02050781 0.80349425 
0.02246094 0.80232576 
0.02441406 0.80114758 
0.02636719 0.79996017 
0.02832031 0.79876395 
0.03027344 0.79755930 
0.03222656 0.79634656 
0.03417969 0.79512604 
0.03613281 0.79389802 
0.03808594 0.79266275 
0.04003906 0.79142045 
0.04199219 0.79017132 
0.04394531 0.78891552 
0.04589844 0.78765321 
0.04785156 0.78638453 
0.04980469 0.78510956 
0.05175781 0.78382842 
0.05371094 0.78254116 
0.05566406 0.78124786 
0.05761719 0.77994854 
0.05957031 0.77864324 
0.06152344 0.77733197 
0.06347656 0.77601472 
0.06542969 0.77469149 
0.06738281 0.77336225 
0.06933594 0.77202695 
0.07128906 0.77068554 
0.07324219 0.76933797 
0.07519531 0.76798415 
0.07714844 0.76662401 
0.07910156 0.76525743 
0.08105469 0.76388431 
0.08300781 0.76250453 
0.08496094 0.76111796 
0.08691406 0.75972444 
0.08886719 0.75832383 
0.09082031 0.75691594 
0.09277344 0.75550060 
0.09472656 0.75407760 
0.09667969 0.75264674 
0.09863281 0.75120778 
0.10058594 0.74976049 
0.10253906 0.74830461 
0.10449219 0.74683987 
0.10644531 0.74536596 
0.10839844 0.74388257 
0.11035156 0.74238938 
0.11230469 0.74088603 
0.11425781 0.73937214 
0.11621094 0.73784730 
0.11816406 0.73631108 
0.12011719 0.73476303 
0.12207031 0.73320265 
0.12402344 0.73162942 
0.12597656 0.73004277 
0.12792969 0.72844210 
0.12988281 0.72682677 
0.13183594 0.72519607 
0.13378906 0.72354926 
0.13574219 0.72188553 
0.13769531 0.72020400 
0.13964844 0.71850375 
0.14160156 0.71678374 
0.14355469 0.71504288 
0.14550781 0.71327995 
0.14746094 0.71149366 
0.14941406 0.70968256 
0.15136719 0.70784510 
0.15332031 0.70597956 
0.15527344 0.70408406 
0.15722656 0.70215652 
0.15917969 0.70019463 
0.16113281 0.69819586 
0.16308594 0.69615737 
0.16503906 0.69407599 
0.16699219 0.69194819 
0.16894531 0.68976995 
0.17089844 0.68753677 
0.17285156 0.68524352 
0.17480469 0.68288434 
0.17675781 0.68045251 
0.17871094 0.67794025 
0.18066406 0.67533854 
0.18261719 0.67263679 
0.18457031 0.66982257 
0.18652344 0.66688107 
0.18847656 0.66379462 
0.19042969 0.66054188 
0.19238281 0.65709691 
0.19433594 0.65342789 
0.19628906 0.64949548 
0.19824219 0.64525064 
0.20019531 0.64063176 
0.20214844 0.63556096 
0.20410156 0.62993942 
0.20605469 0.62364180 
0.20800781 0.61651026 
0.20996094 0.60835019 
0.21191406 0.59893248 
0.21386719 0.58801325 
0.21582031 0.57539124 
0.21777344 0.56102922 
0.21972656 0.54524571 
0.22167969 0.52889470 
0.22363281 0.51331919 
0.22558594 0.49991297 
0.22753906 0.48952109 
0.22949219 0.48218427 
0.23144531 0.47737123 
0.23339844 0.47437484 
0.23535156 0.47257333 
0.23730469 0.47151418 
0.23925781 0.47090029 
0.24121094 0.47054776 
0.24316406 0.47034658 
0.24511719 0.47023230 
0.24707031 0.47016762 
0.24902344 0.47013114 
0.25097656 0.47011061 
0.25292969 0.47009910 
0.25488281 0.47009266 
0.25683594 0.47008906 
0.25878906 0.47008705 
0.26074219 0.47008592 
0.26269531 0.47008527 
0.26464844 0.47008487 
0.26660156 0.47008458 
0.26855469 0.47008431 
0.27050781 0.47008396 
0.27246094 0.47008345 
0.27441406 0.47008263 
0.27636719 0.47008129 
0.27832031 0.47007911 
0.28027344 0.47007556 
0.28222656 0.47006979 
0.28417969 0.47006048 
0.28613281 0.47004548 
0.28808594 0.47002144 
0.29003906 0.46998305 
0.29199219 0.46992195 
0.29394531 0.46982508 
0.29589844 0.46967204 
0.29785156 0.46943125 
0.29980469 0.46905421 
0.30175781 0.46846744 
0.30371094 0.46756185 
0.30566406 0.46618067 
0.30761719 0.46411023 
0.30957031 0.46108413 
0.31152344 0.45682083 
0.31347656 0.45111881 
0.31542969 0.44401129 
0.31738281 0.43591204 
0.31933594 0.42760559 
0.32128906 0.41999148 
0.32324219 0.41372438 
0.32519531 0.40902361 
0.32714844 0.40574547 
0.32910156 0.40357705 
0.33105469 0.40219362 
0.33300781 0.40133176 
0.33496094 0.40080304 
0.33691406 0.40048192 
0.33886719 0.40028816 
0.34082031 0.40017179 
0.34277344 0.40010214 
0.34472656 0.40006058 
0.34667969 0.40003583 
0.34863281 0.40002114 
0.35058594 0.40001243 
0.35253906 0.40000729 
0.35449219 0.40000426 
0.35644531 0.40000248 
0.35839844 0.40000144 
0.36035156 0.40000083 
0.36230469 0.40000048 
0.36425781 0.40000028 
0.36621094 0.40000016 
0.36816406 0.40000009 
0.37011719 0.40000005 
0.37207031 0.40000003 
0.37402344 0.40000002 
0.37597656 0.40000001 
0.37792969 0.40000000 
0.37988281 0.40000000 
0.38183594 0.40000000 
0.38378906 0.40000000 
0.38574219 0.40000000 
0.38769531 0.40000000 
0.38964844 0.40000000 
0.39160156 0.40000000 
0.39355469 0.40000000 
0.39550781 0.40000000 
0.39746094 0.40000000 
0.39941406 0.40000000 
0.40136719 0.40000000 
0.40332031 0.40000000 
0.40527344 0.40000000 
0.40722656 0.40000000 
0.40917969 0.40000000 
0.41113281 0.40000000 
0.41308594 0.40000000 
0.41503906 0.40000000 
0.41699219 0.40000000 
0.41894531 0.40000000 
0.42089844 0.40000000 
0.42285156 0.40000000 
0.42480469 0.40000000 
0.42675781 0.40000000 
0.42871094 0.40000000 
0.43066406 0.40000000 
0.43261719 0.40000000 
0.43457031 0.40000000 
0.43652344 0.40000000 
0.43847656 0.40000000 
0.44042969 0.40000000 
0.44238281 0.40000000 
0.44433594 0.40000000 
0.44628906 0.40000000 
0.44824219 0.40000000 
0.45019531 0.40000000 
0.45214844 0.40000000 
0.45410156 0.40000000 
0.45605469 0.40000000 
0.45800781 0.40000000 
0.45996094 0.40000000 
0.46191406 0.40000000 
0.46386719 0.40000000 
0.46582031 0.40000000 
0.46777344 0.40000000 
0.46972656 0.40000000 
0.47167969 0.40000000 
0.47363281 0.40000000 
0.47558594 0.40000000 
0.47753906 0.40000000 
0.47949219 0.40000000 
0.48144531 0.40000000 
0.48339844 0.40000000 
0.48535156 0.40000000 
0.48730469 0.40000000 
0.48925781 0.40000000 
0.49121094 0.40000000 
0.49316406 0.40000000 
0.49511719 0.40000000 
0.49707031 0.40000000 
0.49902344 0.40000000 
0.50097656 0.40000000 
0.50292969 0.40000000 
0.50488281 0.40000000 
0.50683594 0.40000000 
0.50878906 0.40000000 
0.51074219 0.40000000 
0.51269531 0.40000000 
0.51464844 0.40000000 
0.51660156 0.40000000 
0.51855469 0.40000000 
0.52050781 0.40000000 
0.52246094 0.40000000 
0.52441406 0.40000000 
0.52636719 0.40000000 
0.52832031 0.40000000 
0.53027344 0.40000000 
0.53222656 0.40000000 
0.53417969 0.40000000 
0.53613281 0.40000000 
0.53808594 0.40000000 
0.54003906 0.40000000 
0.54199219 0.40000000 
0.54394531 0.40000000 
0.54589844 0.40000000 
0.54785156 0.40000000 
0.54980469 0.40000000 
0.55175781 0.40000000 
0.55371094 0.40000000 
0.55566406 0.40000000 
0.55761719 0.40000000 
0.55957031 0.40000000 
0.56152344 0.40000000 
0.56347656 0.40000000 
0.56542969 0.40000000 
0.56738281 0.40000000 
0.56933594 0.40000000 
0.57128906 0.40000000 
0.57324219 0.40000000 
0.57519531 0.40000000 
0.57714844 0.40000000 
0.57910156 0.40000000 
0.58105469 0.40000000 
0.58300781 0.40000000 
0.58496094 0.40000000 
0.58691406 0.40000000 
0.58886719 0.40000000 
0.59082031 0.40000000 
0.59277344 0.40000000 
0.59472656 0.40000000 
0.59667969 0.40000000 
0.59863281 0.40000000 
0.60058594 0.40000000 
0.60253906 0.40000000 
0.60449219 0.40000000 
0.60644531 0.40000000 
0.60839844 0.40000000 
0.61035156 0.40000000 
0.61230469 0.40000000 
0.61425781 0.40000000 
0.61621094 0.40000000 
0.61816406 0.40000000 
0.62011719 0.40000000 
0.62207031 0.40000000 
0.62402344 0.40000000 
0.62597656 0.40000000 
0.62792969 0.40000000 
0.62988281 0.40000000 
0.63183594 0.40000000 
0.63378906 0.40000000 
0.63574219 0.40000000 
0.63769531 0.40000000 
0.63964844 0.40000000 
0.64160156 0.40000000 
0.64355469 0.40000000 
0.64550781 0.40000000 
0.64746094 0.40000000 
0.64941406 0.40000000 
0.65136719 0.40000000 
0.65332031 0.40000000 
0.65527344 0.40000000 
0.65722656 0.40000000 
0.65917969 0.40000000 
0.66113281 0.40000000 
0.66308594 0.40000000 
0.66503906 0.40000000 
0.66699219 0.40000000 
0.66894531 0.40000000 
0.67089844 0.40000000 
0.67285156 0.40000000 
0.67480469 0.40000000 
0.67675781 0.40000000 
0.67871094 0.40000000 
0.68066406 0.40000000 
0.68261719 0.40000000 
0.68457031 0.40000000 
0.68652344 0.40000000 
0.68847656 0.40000000 
0.69042969 0.40000000 
0.69238281 0.40000000 
0.69433594 0.40000000 
0.69628906 0.40000000 
0.69824219 0.40000000 
0.70019531 0.40000000 
0.70214844 0.40000000 
0.70410156 0.40000000 
0.70605469 0.40000000 
0.70800781 0.40000000 
0.70996094 0.40000000 
0.71191406 0.40000000 
0.71386719 0.40000000 
0.71582031 0.40000000 
0.71777344 0.40000000 
0.71972656 0.40000000 
0.72167969 0.40000000 
0.72363281 0.40000000 
0.72558594 0.40000000 
0.72753906 0.40000000 
0.72949219 0.40000000 
0.73144531 0.40000000 
0.73339844 0.40000000 
0.73535156 0.40000000 
0.73730469 0.40000000 
0.73925781 0.40000000 
0.74121094 0.40000000 
0.74316406 0.40000000 
0.74511719 0.40000000 
0.74707031 0.40000000 
0.74902344 0.40000000 
0.75097656 0.40000000 
0.75292969 0.40000000 
0.75488281 0.40000000 
0.75683594 0.40000000 
0.75878906 0.40000000 
0.76074219 0.40000000 
0.76269531 0.40000000 
0.76464844 0.40000000 
0.76660156 0.40000000 
0.76855469 0.40000000 
0.77050781 0.40000000 
0.77246094 0.40000000 
0.77441406 0.40000000 
0.77636719 0.40000000 
0.77832031 0.40000000 
0.78027344 0.40000000 
0.78222656 0.40000000 
0.78417969 0.40000000 
0.78613281 0.40000000 
0.78808594 0.40000000 
0.79003906 0.40000000 
0.79199219 0.40000000 
0.79394531 0.40000000 
0.79589844 0.40000000 
0.79785156 0.40000000 
0.79980469 0.40000000 
0.80175781 0.40000000 
0.80371094 0.40000000 
0.80566406 0.40000000 
0.80761719 0.40000000 
0.80957031 0.40000000 
0.81152344 0.40000000 
0.81347656 0.40000000 
0.81542969 0.40000000 
0.81738281 0.40000000 
0.81933594 0.40000000 
0.82128906 0.40000000 
0.82324219 0.40000000 
0.82519531 0.40000000 
0.82714844 0.40000000 
0.82910156 0.40000000 
0.83105469 0.40000000 
0.83300781 0.40000000 
0.83496094 0.40000000 
0.83691406 0.40000000 
0.83886719 0.40000000 
0.84082031 0.40000000 
0.84277344 0.40000000 
0.84472656 0.40000000 
0.84667969 0.40000000 
0.84863281 0.40000000 
0.85058594 0.40000000 
0.85253906 0.40000000 
0.85449219 0.40000000 
0.85644531 0.40000000 
0.85839844 0.40000000 
0.86035156 0.40000000 
0.86230469 0.40000000 
0.86425781 0.40000000 
0.86621094 0.40000000 
0.86816406 0.40000000 
0.87011719 0.40000000 
0.87207031 0.40000000 
0.87402344 0.40000000 
0.87597656 0.40000000 
0.87792969 0.40000000 
0.87988281 0.40000000 
0.88183594 0.40000000 
0.88378906 0.40000000 
0.88574219 0.40000000 
0.88769531 0.40000000 
0.88964844 0.40000000 
0.89160156 0.40000000 
0.89355469 0.40000000 
0.89550781 0.40000000 
0.89746094 0.40000000 
0.89941406 0.40000000 
0.90136719 0.40000000 
0.90332031 0.40000000 
0.90527344 0.40000000 
0.90722656 0.40000000 
0.90917969 0.40000000 
0.91113281 0.40000000 
0.91308594 0.40000000 
0.91503906 0.40000000 
0.91699219 0.40000000 
0.91894531 0.40000000 
0.92089844 0.40000000 
0.92285156 0.40000000 
0.92480469 0.40000000 
0.92675781 0.40000000 
0.92871094 0.40000000 
0.93066406 0.40000000 
0.93261719 0.40000000 
0.93457031 0.40000000 
0.93652344 0.40000000 
0.93847656 0.40000000 
0.94042969 0.40000000 
0.94238281 0.40000000 
0.94433594 0.40000000 
0.94628906 0.40000000 
0.94824219 0.40000000 
0.95019531 0.40000000 
0.95214844 0.40000000 
0.95410156 0.40000000 
0.95605469 0.40000000 
0.95800781 0.40000000 
0.95996094 0.40000000 
0.96191406 0.40000000 
0.96386719 0.40000000 
0.96582031 0.40000000 
0.96777344 0.40000000 
0.96972656 0.40000000 
0.97167969 0.40000000 
0.97363281 0.40000000 
0.97558594 0.40000000 
0.97753906 0.40000000 
0.97949219 0.40000000 
0.98144531 0.40000000 
0.98339844 0.40000000 
0.98535156 0.40000000 
0.98730469 0.40000000 
0.98925781 0.40000000 
0.99121094 0.40000000 
0.99316406 0.40000000 
0.99511719 0.40000000 
0.99707031 0.40000000 
0.99902344 0.40000000 


==> Exp2_single_sample_-0.3_0.3.txt <==
-0.99902344 0.40000000 
-0.99707031 0.40000000 
-0.99511719 0.40000000 
-0.99316406 0.40000000 
-0.99121094 0.40000000 
-0.98925781 0.40000000 
-0.98730469 0.40000000 
-0.98535156 0.40000000 
-0.98339844 0.40000000 
-0.98144531 0.40000000 
-0.97949219 0.40000000 
-0.97753906 0.40000000 
-0.97558594 0.40000000 
-0.97363281 0.40000000 
-0.97167969 0.40000000 
-0.96972656 0.40000000 
-0.96777344 0.40000000 
-0.96582031 0.40000000 
-0.96386719 0.40000000 
-0.96191406 0.40000000 
-0.95996094 0.40000000 
-0.95800781 0.40000000 
-0.95605469 0.40000000 
-0.95410156 0.40000000 
-0.95214844 0.40000000 
-0.95019531 0.40000000 
-0.94824219 0.40000000 
-0.94628906 0.40000000 
-0.94433594 0.40000000 
-0.94238281 0.40000000 
-0.94042969 0.40000000 
-0.93847656 0.40000000 
-0.93652344 0.40000000 
-0.93457031 0.40000000 
-0.93261719 0.40000000 
-0.93066406 0.40000000 
-0.92871094 0.40000000 
-0.92675781 0.40000000 
-0.92480469 0.40000000 
-0.92285156 0.40000000 
-0.92089844 0.40000000 
-0.91894531 0.40000000 
-0.91699219 0.40000000 
-0.91503906 0.40000000 
-0.91308594 0.40000000 
-0.91113281 0.40000000 
-0.90917969 0.40000000 
-0.90722656 0.40000000 
-0.90527344 0.40000000 
-0.90332031 0.40000000 
-0.90136719 0.40000000 
-0.89941406 0.40000000 
-0.89746094 0.40000000 
-0.89550781 0.40000000 
-0.89355469 0.40000000 
-0.89160156 0.40000000 
-0.88964844 0.40000000 
-0.88769531 0.40000000 
-0.88574219 0.40000000 
-0.88378906 0.40000000 
-0.88183594 0.40000000 
-0.87988281 0.40000000 
-0.87792969 0.40000000 
-0.87597656 0.40000000 
-0.87402344 0.40000000 
-0.87207031 0.40000000 
-0.87011719 0.40000000 
-0.86816406 0.40000000 
-0.86621094 0.40000000 
-0.86425781 0.40000000 
-0.86230469 0.40000000 
-0.86035156 0.40000000 
-0.85839844 0.40000000 
-0.85644531 0.40000000 
-0.85449219 0.40000000 
-0.85253906 0.40000000 
-0.85058594 0.40000000 
-0.84863281 0.40000000 
-0.84667969 0.40000000 
-0.84472656 0.40000000 
-0.84277344 0.40000000 
-0.84082031 0.40000000 
-0.83886719 0.40000000 
-0.83691406 0.40000000 
-0.83496094 0.40000000 
-0.83300781 0.40000000 
-0.83105469 0.40000000 
-0.82910156 0.40000000 
-0.82714844 0.40000000 
-0.82519531 0.40000000 
-0.82324219 0.40000000 
-0.82128906 0.40000000 
-0.81933594 0.40000000 
-0.81738281 0.40000000 
-0.81542969 0.40000000 
-0.81347656 0.40000000 
-0.81152344 0.40000000 
-0.80957031 0.40000000 
-0.80761719 0.40000000 
-0.80566406 0.40000000 
-0.80371094 0.40000000 
-0.80175781 0.40000000 
-0.79980469 0.40000000 
-0.79785156 0.40000000 
-0.79589844 0.40000000 
-0.79394531 0.40000000 
-0.79199219 0.40000000 
-0.79003906 0.40000000 
-0.78808594 0.40000000 
-0.78613281 0.40000000 
-0.78417969 0.40000000 
-0.78222656 0.40000000 
-0.78027344 0.40000000 
-0.77832031 0.40000000 
-0.77636719 0.40000000 
-0.77441406 0.40000000 
-0.77246094 0.40000000 
-0.77050781 0.40000000 
-0.76855469 0.40000000 
-0.76660156 0.40000000 
-0.76464844 0.40000000 
-0.76269531 0.40000000 
-0.76074219 0.40000000 
-0.75878906 0.40000000 
-0.75683594 0.40000000 
-0.75488281 0.40000000 
-0.75292969 0.40000000 
-0.75097656 0.40000000 
-0.74902344 0.40000000 
-0.74707031 0.40000000 
-0.74511719 0.40000000 
-0.74316406 0.40000000 
-0.74121094 0.40000000 
-0.73925781 0.40000000 
-0.73730469 0.40000000 
-0.73535156 0.40000000 
-0.73339844 0.40000000 
-0.73144531 0.40000000 
-0.72949219 0.40000000 
-0.72753906 0.40000000 
-0.72558594 0.40000000 
-0.72363281 0.40000000 
-0.72167969 0.40000000 
-0.71972656 0.40000000 
-0.71777344 0.40000000 
-0.71582031 0.40000000 
-0.71386719 0.40000000 
-0.71191406 0.40000000 
-0.70996094 0.40000000 
-0.70800781 0.40000000 
-0.70605469 0.40000000 
-0.70410156 0.40000000 
-0.70214844 0.40000000 
-0.70019531 0.40000000 
-0.69824219 0.40000000 
-0.69628906 0.40000000 
-0.69433594 0.40000000 
-0.69238281 0.40000000 
-0.69042969 0.40000000 
-0.68847656 0.40000001 
-0.68652344 0.40000001 
-0.68457031 0.40000002 
-0.68261719 0.40000003 
-0.68066406 0.40000005 
-0.67871094 0.40000009 
-0.67675781 0.40000014 
-0.67480469 0.40000022 
-0.67285156 0.40000036 
-0.67089844 0.40000056 
-0.66894531 0.40000087 
-0.66699219 0.40000135 
-0.66503906 0.40000205 
-0.66308594 0.40000309 
-0.66113281 0.40000460 
-0.65917969 0.40000679 
-0.65722656 0.40000990 
-0.65527344 0.40001429 
-0.65332031 0.40002041 
-0.65136719 0.40002885 
-0.64941406 0.40004034 
-0.64746094 0.40005582 
-0.64550781 0.40007644 
-0.64355469 0.40010362 
-0.64160156 0.40013903 
-0.63964844 0.40018466 
-0.63769531 0.40024283 
-0.63574219 0.40031617 
-0.63378906 0.40040765 
-0.63183594 0.40052055 
-0.62988281 0.40065844 
-0.62792969 0.40082514 
-0.62597656 0.40102464 
-0.62402344 0.40126107 
-0.62207031 0.40153862 
-0.62011719 0.40186146 
-0.61816406 0.40223369 
-0.61621094 0.40265926 
-0.61425781 0.40314192 
-0.61230469 0.40368522 
-0.61035156 0.40429246 
-0.60839844 0.40496670 
-0.60644531 0.40571084 
-0.60449219 0.40652759 
-0.60253906 0.40741964 
-0.60058594 0.40838970 
-0.59863281 0.40944066 
-0.59667969 0.41057572 
-0.59472656 0.41179865 
-0.59277344 0.41311396 
-0.59082031 0.41452724 
-0.58886719 0.41604553 
-0.58691406 0.41767779 
-0.58496094 0.41943556 
-0.58300781 0.42133384 
-0.58105469 0.42339224 
-0.57910156 0.42563674 
-0.57714844 0.42810215 
-0.57519531 0.43083577 
-0.57324219 0.43390311 
-0.57128906 0.43739689 
-0.56933594 0.44145182 
-0.56738281 0.44627003 
-0.56542969 0.45216669 
-0.56347656 0.45965667 
-0.56152344 0.46962958 
-0.55957031 0.48372652 
-0.55761719 0.50519080 
-0.55566406 0.54066999 
-0.55371094 0.60160647 
-0.55175781 0.68904989 
-0.54980469 0.76101730 
-0.54785156 0.79039464 
-0.54589844 0.79793866 
-0.54394531 0.79957287 
-0.54199219 0.79991217 
-0.54003906 0.79998197 
-0.53808594 0.79999630 
-0.53613281 0.79999924 
-0.53417969 0.79999984 
-0.53222656 0.79999997 
-0.53027344 0.79999999 
-0.52832031 0.80000000 
-0.52636719 0.80000000 
-0.52441406 0.80000000 
-0.52246094 0.80000000 
-0.52050781 0.80000000 
-0.51855469 0.80000000 
-0.51660156 0.80000000 
-0.51464844 0.80000000 
-0.51269531 0.80000000 
-0.51074219 0.80000000 
-0.50878906 0.80000000 
-0.50683594 0.80000000 
-0.50488281 0.80000000 
-0.50292969 0.80000000 
-0.50097656 0.80000000 
-0.49902344 0.80000000 
-0.49707031 0.80000000 
-0.49511719 0.80000000 
-0.49316406 0.80000000 
-0.49121094 0.80000000 
-0.48925781 0.80000000 
-0.48730469 0.80000000 
-0.48535156 0.80000000 
-0.48339844 0.80000000 
-0.48144531 0.80000000 
-0.47949219 0.80000000 
-0.47753906 0.80000000 
-0.47558594 0.80000000 
-0.47363281 0.80000000 
-0.47167969 0.80000000 
-0.46972656 0.80000000 
-0.46777344 0.80000000 
-0.46582031 0.80000000 
-0.46386719 0.80000000 
-0.46191406 0.80000000 
-0.45996094 0.80000000 
-0.45800781 0.80000000 
-0.45605469 0.80000000 
-0.45410156 0.80000000 
-0.45214844 0.80000000 
-0.45019531 0.80000000 
-0.44824219 0.80000000 
-0.44628906 0.80000000 
-0.44433594 0.80000000 
-0.44238281 0.80000000 
-0.44042969 0.80000000 
-0.43847656 0.80000000 
-0.43652344 0.80000000 
-0.43457031 0.80000000 
-0.43261719 0.80000000 
-0.43066406 0.80000000 
-0.42871094 0.80000000 
-0.42675781 0.80000000 
-0.42480469 0.80000000 
-0.42285156 0.80000000 
-0.42089844 0.80000000 
-0.41894531 0.80000000 
-0.41699219 0.80000000 
-0.41503906 0.80000000 
-0.41308594 0.80000000 
-0.41113281 0.80000000 
-0.40917969 0.80000000 
-0.40722656 0.80000000 
-0.40527344 0.80000000 
-0.40332031 0.80000000 
-0.40136719 0.80000000 
-0.39941406 0.80000000 
-0.39746094 0.80000000 
-0.39550781 0.80000000 
-0.39355469 0.80000000 
-0.39160156 0.80000000 
-0.38964844 0.80000000 
-0.38769531 0.80000000 
-0.38574219 0.80000000 
-0.38378906 0.80000000 
-0.38183594 0.80000000 
-0.37988281 0.80000000 
-0.37792969 0.80000000 
-0.37597656 0.80000000 
-0.37402344 0.80000000 
-0.37207031 0.80000000 
-0.37011719 0.80000000 
-0.36816406 0.80000000 
-0.36621094 0.80000000 
-0.36425781 0.80000000 
-0.36230469 0.80000000 
-0.36035156 0.80000000 
-0.35839844 0.80000000 
-0.35644531 0.80000000 
-0.35449219 0.80000000 
-0.35253906 0.80000000 
-0.35058594 0.80000000 
-0.34863281 0.80000000 
-0.34667969 0.80000000 
-0.34472656 0.80000000 
-0.34277344 0.80000000 
-0.34082031 0.80000000 
-0.33886719 0.80000000 
-0.33691406 0.80000000 
-0.33496094 0.80000000 
-0.33300781 0.80000000 
-0.33105469 0.80000000 
-0.32910156 0.80000000 
-0.32714844 0.80000000 
-0.32519531 0.80000000 
-0.32324219 0.80000000 
-0.32128906 0.80000000 
-0.31933594 0.80000000 
-0.31738281 0.80000000 
-0.31542969 0.80000000 
-0.31347656 0.80000000 
-0.31152344 0.80000000 
-0.30957031 0.80000000 
-0.30761719 0.80000000 
-0.30566406 0.80000000 
-0.30371094 0.80000000 
-0.30175781 0.80000000 
-0.29980469 0.80000000 
-0.29785156 0.80000000 
-0.29589844 0.80000000 
-0.29394531 0.80000000 
-0.29199219 0.80000000 
-0.29003906 0.80000000 
-0.28808594 0.80000000 
-0.28613281 0.80000000 
-0.28417969 0.80000000 
-0.28222656 0.80000000 
-0.28027344 0.80000000 
-0.27832031 0.80000000 
-0.27636719 0.80000000 
-0.27441406 0.80000000 
-0.27246094 0.80000000 
-0.27050781 0.80000000 
-0.26855469 0.80000000 
-0.26660156 0.80000000 
-0.26464844 0.80000000 
-0.26269531 0.80000000 
-0.26074219 0.80000000 
-0.25878906 0.80000000 
-0.25683594 0.80000000 
-0.25488281 0.80000000 
-0.25292969 0.80000000 
-0.25097656 0.80000000 
-0.24902344 0.80000000 
-0.24707031 0.80000000 
-0.24511719 0.80000000 
-0.24316406 0.80000000 
-0.24121094 0.80000000 
-0.23925781 0.80000000 
-0.23730469 0.80000000 
-0.23535156 0.80000000 
-0.23339844 0.80000000 
-0.23144531 0.80000000 
-0.22949219 0.80000000 
-0.22753906 0.80000000 
-0.22558594 0.80000000 
-0.22363281 0.80000000 
-0.22167969 0.80000000 
-0.21972656 0.80000000 
-0.21777344 0.80000000 
-0.21582031 0.80000000 
-0.21386719 0.80000000 
-0.21191406 0.80000000 
-0.20996094 0.80000000 
-0.20800781 0.80000000 
-0.20605469 0.80000000 
-0.20410156 0.80000000 
-0.20214844 0.80000000 
-0.20019531 0.80000000 
-0.19824219 0.80000000 
-0.19628906 0.80000000 
-0.19433594 0.80000000 
-0.19238281 0.80000000 
-0.19042969 0.80000000 
-0.18847656 0.80000000 
-0.18652344 0.80000000 
-0.18457031 0.80000000 
-0.18261719 0.80000000 
-0.18066406 0.80000000 
-0.17871094 0.80000000 
-0.17675781 0.80000000 
-0.17480469 0.80000000 
-0.17285156 0.80000000 
-0.17089844 0.80000000 
-0.16894531 0.80000000 
-0.16699219 0.80000000 
-0.16503906 0.80000000 
-0.16308594 0.80000000 
-0.16113281 0.80000000 
-0.15917969 0.80000000 
-0.15722656 0.80000000 
-0.15527344 0.80000000 
-0.15332031 0.80000000 
-0.15136719 0.80000000 
-0.14941406 0.80000000 
-0.14746094 0.80000000 
-0.14550781 0.80000000 
-0.14355469 0.80000000 
-0.14160156 0.80000000 
-0.13964844 0.80000000 
-0.13769531 0.80000000 
-0.13574219 0.80000000 
-0.13378906 0.80000000 
-0.13183594 0.80000000 
-0.12988281 0.80000000 
-0.12792969 0.80000000 
-0.12597656 0.80000000 
-0.12402344 0.80000000 
-0.12207031 0.80000000 
-0.12011719 0.80000000 
-0.11816406 0.80000000 
-0.11621094 0.80000000 
-0.11425781 0.80000000 
-0.11230469 0.80000000 
-0.11035156 0.80000000 
-0.10839844 0.80000000 
-0.10644531 0.80000000 
-0.10449219 0.80000000 
-0.10253906 0.80000000 
-0.10058594 0.80000000 
-0.09863281 0.80000000 
-0.09667969 0.79999999 
-0.09472656 0.79999998 
-0.09277344 0.79999997 
-0.09082031 0.79999994 
-0.08886719 0.79999988 
-0.08691406 0.79999979 
-0.08496094 0.79999962 
-0.08300781 0.79999934 
-0.08105469 0.79999888 
-0.07910156 0.79999811 
-0.07714844 0.79999688 
-0.07519531 0.79999495 
-0.07324219 0.79999195 
-0.07128906 0.79998740 
-0.06933594 0.79998061 
-0.06738281 0.79997068 
-0.06542969 0.79995639 
-0.06347656 0.79993621 
-0.06152344 0.79990820 
-0.05957031 0.79987000 
-0.05761719 0.79981878 
-0.05566406 0.79975127 
-0.05371094 0.79966376 
-0.05175781 0.79955216 
-0.04980469 0.79941210 
-0.04785156 0.79923903 
-0.04589844 0.79902840 
-0.04394531 0.79877575 
-0.04199219 0.79847692 
-0.04003906 0.79812819 
-0.03808594 0.79772638 
-0.03613281 0.79726896 
-0.03417969 0.79675411 
-0.03222656 0.79618075 
-0.03027344 0.79554851 
-0.02832031 0.79485773 
-0.02636719 0.79410932 
-0.02441406 0.79330476 
-0.02246094 0.79244594 
-0.02050781 0.79153511 
-0.01855469 0.79057479 
-0.01660156 0.78956763 
-0.01464844 0.78851640 
-0.01269531 0.78742391 
-0.01074219 0.78629293 
-0.00878906 0.78512616 
-0.00683594 0.78392621 
-0.00488281 0.78269558 
-0.00292969 0.78143661 
-0.00097656 0.78015152 
0.00097656 0.82932094 
0.00292969 0.82841884 
0.00488281 0.82750214 
0.00683594 0.82657165 
0.00878906 0.82562811 
0.01074219 0.82467221 
0.01269531 0.82370462 
0.01464844 0.82272594 
0.01660156 0.82173673 
0.01855469 0.82073751 
0.02050781 0.81972876 
0.02246094 0.81871093 
0.02441406 0.81768442 
0.02636719 0.81664960 
0.02832031 0.81560683 
0.03027344 0.81455641 
0.03222656 0.81349864 
0.03417969 0.81243376 
0.03613281 0.81136203 
0.03808594 0.81028366 
0.04003906 0.80919883 
0.04199219 0.80810773 
0.04394531 0.80701051 
0.04589844 0.80590731 
0.04785156 0.80479825 
0.04980469 0.80368344 
0.05175781 0.80256297 
0.05371094 0.80143692 
0.05566406 0.80030535 
0.05761719 0.79916833 
0.05957031 0.79802588 
0.06152344 0.79687806 
0.06347656 0.79572487 
0.06542969 0.79456632 
0.06738281 0.79340242 
0.06933594 0.79223316 
0.07128906 0.79105851 
0.07324219 0.78987846 
0.07519531 0.78869297 
0.07714844 0.78750200 
0.07910156 0.78630548 
0.08105469 0.78510336 
0.08300781 0.78389558 
0.08496094 0.78268204 
0.08691406 0.78146268 
0.08886719 0.78023738 
0.09082031 0.77900606 
0.09277344 0.77776859 
0.09472656 0.77652485 
0.09667969 0.77527473 
0.09863281 0.77401806 
0.10058594 0.77275472 
0.10253906 0.77148453 
0.10449219 0.77020734 
0.10644531 0.76892295 
0.10839844 0.76763117 
0.11035156 0.76633181 
0.11230469 0.76502465 
0.11425781 0.76370945 
0.11621094 0.76238597 
0.11816406 0.76105396 
0.12011719 0.75971313 
0.12207031 0.75836321 
0.12402344 0.75700387 
0.12597656 0.75563480 
0.12792969 0.75425564 
0.12988281 0.75286602 
0.13183594 0.75146556 
0.13378906 0.75005382 
0.13574219 0.74863036 
0.13769531 0.74719472 
0.13964844 0.74574637 
0.14160156 0.74428478 
0.14355469 0.74280936 
0.14550781 0.74131950 
0.14746094 0.73981453 
0.14941406 0.73829374 
0.15136719 0.73675636 
0.15332031 0.73520157 
0.15527344 0.73362848 
0.15722656 0.73203614 
0.15917969 0.73042351 
0.16113281 0.72878950 
0.16308594 0.72713288 
0.16503906 0.72545236 
0.16699219 0.72374652 
0.16894531 0.72201382 
0.17089844 0.72025258 
0.17285156 0.71846097 
0.17480469 0.71663700 
0.17675781 0.71477846 
0.17871094 0.71288295 
0.18066406 0.71094781 
0.18261719 0.70897010 
0.18457031 0.70694657 
0.18652344 0.70487360 
0.18847656 0.70274712 
0.19042969 0.70056260 
0.19238281 0.69831492 
0.19433594 0.69599826 
0.19628906 0.69360604 
0.19824219 0.69113067 
0.20019531 0.68856344 
0.20214844 0.68589425 
0.20410156 0.68311132 
0.20605469 0.68020083 
0.20800781 0.67714644 
0.20996094 0.67392869 
0.21191406 0.67052433 
0.21386719 0.66690528 
0.21582031 0.66303756 
0.21777344 0.65887976 
0.21972656 0.65438129 
0.22167969 0.64948026 
0.22363281 0.64410129 
0.22558594 0.63815333 
0.22753906 0.63152877 
0.22949219 0.62410547 
0.23144531 0.61575549 
0.23339844 0.60636659 
0.23535156 0.59588461 
0.23730469 0.58438218 
0.23925781 0.57214308 
0.24121094 0.55971682 
0.24316406 0.54786726 
0.24511719 0.53737539 
0.24707031 0.52878146 
0.24902344 0.52223766 
0.25097656 0.51755404 
0.25292969 0.51436015 
0.25488281 0.51225839 
0.25683594 0.51090989 
0.25878906 0.51005992 
0.26074219 0.50953087 
0.26269531 0.50920458 
0.26464844 0.50900477 
0.26660156 0.50888311 
0.26855469 0.50880940 
0.27050781 0.50876495 
0.27246094 0.50873825 
0.27441406 0.50872228 
0.27636719 0.50871276 
0.27832031 0.50870712 
0.28027344 0.50870378 
0.28222656 0.50870182 
0.28417969 0.50870066 
0.28613281 0.50869998 
0.28808594 0.50869958 
0.29003906 0.50869933 
0.29199219 0.50869914 
0.29394531 0.50869895 
0.29589844 0.50869866 
0.29785156 0.50869810 
0.29980469 0.50869696 
0.30175781 0.50869455 
0.30371094 0.50868945 
0.30566406 0.50867861 
0.30761719 0.50865558 
0.30957031 0.50860665 
0.31152344 0.50850280 
0.31347656 0.50828262 
0.31542969 0.50781711 
0.31738281 0.50683851 
0.31933594 0.50480604 
0.32128906 0.50068992 
0.32324219 0.49277329 
0.32519531 0.47900874 
0.32714844 0.45901477 
0.32910156 0.43688742 
0.33105469 0.41921330 
0.33300781 0.40873078 
0.33496094 0.40367070 
0.33691406 0.40148759 
0.33886719 0.40059346 
0.34082031 0.40023524 
0.34277344 0.40009301 
0.34472656 0.40003673 
0.34667969 0.40001450 
0.34863281 0.40000572 
0.35058594 0.40000226 
0.35253906 0.40000089 
0.35449219 0.40000035 
0.35644531 0.40000014 
0.35839844 0.40000005 
0.36035156 0.40000002 
0.36230469 0.40000001 
0.36425781 0.40000000 
0.36621094 0.40000000 
0.36816406 0.40000000 
0.37011719 0.40000000 
0.37207031 0.40000000 
0.37402344 0.40000000 
0.37597656 0.40000000 
0.37792969 0.40000000 
0.37988281 0.40000000 
0.38183594 0.40000000 
0.38378906 0.40000000 
0.38574219 0.40000000 
0.38769531 0.40000000 
0.38964844 0.40000000 
0.39160156 0.40000000 
0.39355469 0.40000000 
0.39550781 0.40000000 
0.39746094 0.40000000 
0.39941406 0.40000000 
0.40136719 0.40000000 
0.40332031 0.40000000 
0.40527344 0.40000000 
0.40722656 0.40000000 
0.40917969 0.40000000 
0.41113281 0.40000000 
0.41308594 0.40000000 
0.41503906 0.40000000 
0.41699219 0.40000000 
0.41894531 0.40000000 
0.42089844 0.40000000 
0.42285156 0.40000000 
0.42480469 0.40000000 
0.42675781 0.40000000 
0.42871094 0.40000000 
0.43066406 0.40000000 
0.43261719 0.40000000 
0.43457031 0.40000000 
0.43652344 0.40000000 
0.43847656 0.40000000 
0.44042969 0.40000000 
0.44238281 0.40000000 
0.44433594 0.40000000 
0.44628906 0.40000000 
0.44824219 0.40000000 
0.45019531 0.40000000 
0.45214844 0.40000000 
0.45410156 0.40000000 
0.45605469 0.40000000 
0.45800781 0.40000000 
0.45996094 0.40000000 
0.46191406 0.40000000 
0.46386719 0.40000000 
0.46582031 0.40000000 
0.46777344 0.40000000 
0.46972656 0.40000000 
0.47167969 0.40000000 
0.47363281 0.40000000 
0.47558594 0.40000000 
0.47753906 0.40000000 
0.47949219 0.40000000 
0.48144531 0.40000000 
0.48339844 0.40000000 
0.48535156 0.40000000 
0.48730469 0.40000000 
0.48925781 0.40000000 
0.49121094 0.40000000 
0.49316406 0.40000000 
0.49511719 0.40000000 
0.49707031 0.40000000 
0.49902344 0.40000000 
0.50097656 0.40000000 
0.50292969 0.40000000 
0.50488281 0.40000000 
0.50683594 0.40000000 
0.50878906 0.40000000 
0.51074219 0.40000000 
0.51269531 0.40000000 
0.51464844 0.40000000 
0.51660156 0.40000000 
0.51855469 0.40000000 
0.52050781 0.40000000 
0.52246094 0.40000000 
0.52441406 0.40000000 
0.52636719 0.40000000 
0.52832031 0.40000000 
0.53027344 0.40000000 
0.53222656 0.40000000 
0.53417969 0.40000000 
0.53613281 0.40000000 
0.53808594 0.40000000 
0.54003906 0.40000000 
0.54199219 0.40000000 
0.54394531 0.40000000 
0.54589844 0.40000000 
0.54785156 0.40000000 
0.54980469 0.40000000 
0.55175781 0.40000000 
0.55371094 0.40000000 
0.55566406 0.40000000 
0.55761719 0.40000000 
0.55957031 0.40000000 
0.56152344 0.40000000 
0.56347656 0.40000000 
0.56542969 0.40000000 
0.56738281 0.40000000 
0.56933594 0.40000000 
0.57128906 0.40000000 
0.57324219 0.40000000 
0.57519531 0.40000000 
0.57714844 0.40000000 
0.57910156 0.40000000 
0.58105469 0.40000000 
0.58300781 0.40000000 
0.58496094 0.40000000 
0.58691406 0.40000000 
0.58886719 0.40000000 
0.59082031 0.40000000 
0.59277344 0.40000000 
0.59472656 0.40000000 
0.59667969 0.40000000 
0.59863281 0.40000000 
0.60058594 0.40000000 
0.60253906 0.40000000 
0.60449219 0.40000000 
0.60644531 0.40000000 
0.60839844 0.40000000 
0.61035156 0.40000000 
0.61230469 0.40000000 
0.61425781 0.40000000 
0.61621094 0.40000000 
0.61816406 0.40000000 
0.62011719 0.40000000 
0.62207031 0.40000000 
0.62402344 0.40000000 
0.62597656 0.40000000 
0.62792969 0.40000000 
0.62988281 0.40000000 
0.63183594 0.40000000 
0.63378906 0.40000000 
0.63574219 0.40000000 
0.63769531 0.40000000 
0.63964844 0.40000000 
0.64160156 0.40000000 
0.64355469 0.40000000 
0.64550781 0.40000000 
0.64746094 0.40000000 
0.64941406 0.40000000 
0.65136719 0.40000000 
0.65332031 0.40000000 
0.65527344 0.40000000 
0.65722656 0.40000000 
0.65917969 0.40000000 
0.66113281 0.40000000 
0.66308594 0.40000000 
0.66503906 0.40000000 
0.66699219 0.40000000 
0.66894531 0.40000000 
0.67089844 0.40000000 
0.67285156 0.40000000 
0.67480469 0.40000000 
0.67675781 0.40000000 
0.67871094 0.40000000 
0.68066406 0.40000000 
0.68261719 0.40000000 
0.68457031 0.40000000 
0.68652344 0.40000000 
0.68847656 0.40000000 
0.69042969 0.40000000 
0.69238281 0.40000000 
0.69433594 0.40000000 
0.69628906 0.40000000 
0.69824219 0.40000000 
0.70019531 0.40000000 
0.70214844 0.40000000 
0.70410156 0.40000000 
0.70605469 0.40000000 
0.70800781 0.40000000 
0.70996094 0.40000000 
0.71191406 0.40000000 
0.71386719 0.40000000 
0.71582031 0.40000000 
0.71777344 0.40000000 
0.71972656 0.40000000 
0.72167969 0.40000000 
0.72363281 0.40000000 
0.72558594 0.40000000 
0.72753906 0.40000000 
0.72949219 0.40000000 
0.73144531 0.40000000 
0.73339844 0.40000000 
0.73535156 0.40000000 
0.73730469 0.40000000 
0.73925781 0.40000000 
0.74121094 0.40000000 
0.74316406 0.40000000 
0.74511719 0.40000000 
0.74707031 0.40000000 
0.74902344 0.40000000 
0.75097656 0.40000000 
0.75292969 0.40000000 
0.75488281 0.40000000 
0.75683594 0.40000000 
0.75878906 0.40000000 
0.76074219 0.40000000 
0.76269531 0.40000000 
0.76464844 0.40000000 
0.76660156 0.40000000 
0.76855469 0.40000000 
0.77050781 0.40000000 
0.77246094 0.40000000 
0.77441406 0.40000000 
0.77636719 0.40000000 
0.77832031 0.40000000 
0.78027344 0.40000000 
0.78222656 0.40000000 
0.78417969 0.40000000 
0.78613281 0.40000000 
0.78808594 0.40000000 
0.79003906 0.40000000 
0.79199219 0.40000000 
0.79394531 0.40000000 
0.79589844 0.40000000 
0.79785156 0.40000000 
0.79980469 0.40000000 
0.80175781 0.40000000 
0.80371094 0.40000000 
0.80566406 0.40000000 
0.80761719 0.40000000 
0.80957031 0.40000000 
0.81152344 0.40000000 
0.81347656 0.40000000 
0.81542969 0.40000000 
0.81738281 0.40000000 
0.81933594 0.40000000 
0.82128906 0.40000000 
0.82324219 0.40000000 
0.82519531 0.40000000 
0.82714844 0.40000000 
0.82910156 0.40000000 
0.83105469 0.40000000 
0.83300781 0.40000000 
0.83496094 0.40000000 
0.83691406 0.40000000 
0.83886719 0.40000000 
0.84082031 0.40000000 
0.84277344 0.40000000 
0.84472656 0.40000000 
0.84667969 0.40000000 
0.84863281 0.40000000 
0.85058594 0.40000000 
0.85253906 0.40000000 
0.85449219 0.40000000 
0.85644531 0.40000000 
0.85839844 0.40000000 
0.86035156 0.40000000 
0.86230469 0.40000000 
0.86425781 0.40000000 
0.86621094 0.40000000 
0.86816406 0.40000000 
0.87011719 0.40000000 
0.87207031 0.40000000 
0.87402344 0.40000000 
0.87597656 0.40000000 
0.87792969 0.40000000 
0.87988281 0.40000000 
0.88183594 0.40000000 
0.88378906 0.40000000 
0.88574219 0.40000000 
0.88769531 0.40000000 
0.88964844 0.40000000 
0.89160156 0.40000000 
0.89355469 0.40000000 
0.89550781 0.40000000 
0.89746094 0.40000000 
0.89941406 0.40000000 
0.90136719 0.40000000 
0.90332031 0.40000000 
0.90527344 0.40000000 
0.90722656 0.40000000 
0.90917969 0.40000000 
0.91113281 0.40000000 
0.91308594 0.40000000 
0.91503906 0.40000000 
0.91699219 0.40000000 
0.91894531 0.40000000 
0.92089844 0.40000000 
0.92285156 0.40000000 
0.92480469 0.40000000 
0.92675781 0.40000000 
0.92871094 0.40000000 
0.93066406 0.40000000 
0.93261719 0.40000000 
0.93457031 0.40000000 
0.93652344 0.40000000 
0.93847656 0.40000000 
0.94042969 0.40000000 
0.94238281 0.40000000 
0.94433594 0.40000000 
0.94628906 0.40000000 
0.94824219 0.40000000 
0.95019531 0.40000000 
0.95214844 0.40000000 
0.95410156 0.40000000 
0.95605469 0.40000000 
0.95800781 0.40000000 
0.95996094 0.40000000 
0.96191406 0.40000000 
0.96386719 0.40000000 
0.96582031 0.40000000 
0.96777344 0.40000000 
0.96972656 0.40000000 
0.97167969 0.40000000 
0.97363281 0.40000000 
0.97558594 0.40000000 
0.97753906 0.40000000 
0.97949219 0.40000000 
0.98144531 0.40000000 
0.98339844 0.40000000 
0.98535156 0.40000000 
0.98730469 0.40000000 
0.98925781 0.40000000 
0.99121094 0.40000000 
0.99316406 0.40000000 
0.99511719 0.40000000 
0.99707031 0.40000000 
0.99902344 0.40000000 


==> Exp2_single_sample_0.3_-0.3.txt <==
-0.99902344 0.40000000 
-0.99707031 0.40000000 
-0.99511719 0.40000000 
-0.99316406 0.40000000 
-0.99121094 0.40000000 
-0.98925781 0.40000000 
-0.98730469 0.40000000 
-0.98535156 0.40000000 
-0.98339844 0.40000000 
-0.98144531 0.40000000 
-0.97949219 0.40000000 
-0.97753906 0.40000000 
-0.97558594 0.40000000 
-0.97363281 0.40000000 
-0.97167969 0.40000000 
-0.96972656 0.40000000 
-0.96777344 0.40000000 
-0.96582031 0.40000000 
-0.96386719 0.40000000 
-0.96191406 0.40000000 
-0.95996094 0.40000000 
-0.95800781 0.40000000 
-0.95605469 0.40000000 
-0.95410156 0.40000000 
-0.95214844 0.40000000 
-0.95019531 0.40000000 
-0.94824219 0.40000000 
-0.94628906 0.40000000 
-0.94433594 0.40000000 
-0.94238281 0.40000000 
-0.94042969 0.40000000 
-0.93847656 0.40000000 
-0.93652344 0.40000000 
-0.93457031 0.40000000 
-0.93261719 0.40000000 
-0.93066406 0.40000000 
-0.92871094 0.40000000 
-0.92675781 0.40000000 
-0.92480469 0.40000000 
-0.92285156 0.40000000 
-0.92089844 0.40000000 
-0.91894531 0.40000000 
-0.91699219 0.40000000 
-0.91503906 0.40000000 
-0.91308594 0.40000000 
-0.91113281 0.40000000 
-0.90917969 0.40000000 
-0.90722656 0.40000000 
-0.90527344 0.40000000 
-0.90332031 0.40000000 
-0.90136719 0.40000000 
-0.89941406 0.40000000 
-0.89746094 0.40000000 
-0.89550781 0.40000000 
-0.89355469 0.40000000 
-0.89160156 0.40000000 
-0.88964844 0.40000000 
-0.88769531 0.40000000 
-0.88574219 0.40000000 
-0.88378906 0.40000000 
-0.88183594 0.40000000 
-0.87988281 0.40000000 
-0.87792969 0.40000000 
-0.87597656 0.40000000 
-0.87402344 0.40000000 
-0.87207031 0.40000000 
-0.87011719 0.40000000 
-0.86816406 0.40000000 
-0.86621094 0.40000000 
-0.86425781 0.40000000 
-0.86230469 0.40000000 
-0.86035156 0.40000000 
-0.85839844 0.40000000 
-0.85644531 0.40000000 
-0.85449219 0.40000000 
-0.85253906 0.40000000 
-0.85058594 0.40000000 
-0.84863281 0.40000000 
-0.84667969 0.40000000 
-0.84472656 0.40000000 
-0.84277344 0.40000000 
-0.84082031 0.40000000 
-0.83886719 0.40000000 
-0.83691406 0.40000000 
-0.83496094 0.40000000 
-0.83300781 0.40000000 
-0.83105469 0.40000000 
-0.82910156 0.40000000 
-0.82714844 0.40000000 
-0.82519531 0.40000000 
-0.82324219 0.40000000 
-0.82128906 0.40000000 
-0.81933594 0.40000000 
-0.81738281 0.40000000 
-0.81542969 0.40000000 
-0.81347656 0.40000000 
-0.81152344 0.40000000 
-0.80957031 0.40000000 
-0.80761719 0.40000000 
-0.80566406 0.40000000 
-0.80371094 0.40000000 
-0.80175781 0.40000000 
-0.79980469 0.40000000 
-0.79785156 0.40000000 
-0.79589844 0.40000000 
-0.79394531 0.40000000 
-0.79199219 0.40000000 
-0.79003906 0.40000000 
-0.78808594 0.40000000 
-0.78613281 0.40000000 
-0.78417969 0.40000000 
-0.78222656 0.40000000 
-0.78027344 0.40000000 
-0.77832031 0.40000000 
-0.77636719 0.40000000 
-0.77441406 0.40000000 
-0.77246094 0.40000000 
-0.77050781 0.40000000 
-0.76855469 0.40000000 
-0.76660156 0.40000000 
-0.76464844 0.40000000 
-0.76269531 0.40000000 
-0.76074219 0.40000000 
-0.75878906 0.40000000 
-0.75683594 0.40000000 
-0.75488281 0.40000000 
-0.75292969 0.40000000 
-0.75097656 0.40000000 
-0.74902344 0.40000000 
-0.74707031 0.40000000 
-0.74511719 0.40000000 
-0.74316406 0.40000000 
-0.74121094 0.40000000 
-0.73925781 0.40000000 
-0.73730469 0.40000000 
-0.73535156 0.40000000 
-0.73339844 0.40000000 
-0.73144531 0.40000000 
-0.72949219 0.40000000 
-0.72753906 0.40000000 
-0.72558594 0.40000000 
-0.72363281 0.40000000 
-0.72167969 0.40000000 
-0.71972656 0.40000000 
-0.71777344 0.40000000 
-0.71582031 0.40000001 
-0.71386719 0.40000001 
-0.71191406 0.40000002 
-0.70996094 0.40000003 
-0.70800781 0.40000006 
-0.70605469 0.40000009 
-0.70410156 0.40000015 
-0.70214844 0.40000025 
-0.70019531 0.40000039 
-0.69824219 0.40000062 
-0.69628906 0.40000098 
-0.69433594 0.40000151 
-0.69238281 0.40000231 
-0.69042969 0.40000348 
-0.68847656 0.40000520 
-0.68652344 0.40000766 
-0.68457031 0.40001117 
-0.68261719 0.40001610 
-0.68066406 0.40002293 
-0.67871094 0.40003229 
-0.67675781 0.40004496 
-0.67480469 0.40006190 
-0.67285156 0.40008428 
-0.67089844 0.40011348 
-0.66894531 0.40015115 
-0.66699219 0.40019916 
-0.66503906 0.40025964 
-0.66308594 0.40033494 
-0.66113281 0.40042763 
-0.65917969 0.40054046 
-0.65722656 0.40067627 
-0.65527344 0.40083800 
-0.65332031 0.40102859 
-0.65136719 0.40125088 
-0.64941406 0.40150761 
-0.64746094 0.40180129 
-0.64550781 0.40213418 
-0.64355469 0.40250823 
-0.64160156 0.40292504 
-0.63964844 0.40338586 
-0.63769531 0.40389156 
-0.63574219 0.40444264 
-0.63378906 0.40503926 
-0.63183594 0.40568125 
-0.62988281 0.40636818 
-0.62792969 0.40709934 
-0.62597656 0.40787384 
-0.62402344 0.40869063 
-0.62207031 0.40954851 
-0.62011719 0.41044623 
-0.61816406 0.41138248 
-0.61621094 0.41235594 
-0.61425781 0.41336530 
-0.61230469 0.41440930 
-0.61035156 0.41548672 
-0.60839844 0.41659642 
-0.60644531 0.41773736 
-0.60449219 0.41890859 
-0.60253906 0.42010928 
-0.60058594 0.42133870 
-0.59863281 0.42259627 
-0.59667969 0.42388152 
-0.59472656 0.42519414 
-0.59277344 0.42653395 
-0.59082031 0.42790093 
-0.58886719 0.42929521 
-0.58691406 0.43071713 
-0.58496094 0.43216717 
-0.58300781 0.43364606 
-0.58105469 0.43515474 
-0.57910156 0.43669440 
-0.57714844 0.43826651 
-0.57519531 0.43987290 
-0.57324219 0.44151576 
-0.57128906 0.44319772 
-0.56933594 0.44492196 
-0.56738281 0.44669229 
-0.56542969 0.44851329 
-0.56347656 0.45039049 
-0.56152344 0.45233060 
-0.55957031 0.45434179 
-0.55761719 0.45643414 
-0.55566406 0.45862009 
-0.55371094 0.46091530 
-0.55175781 0.46333955 
-0.54980469 0.46591829 
-0.54785156 0.46868469 
-0.54589844 0.47168272 
-0.54394531 0.47497188 
-0.54199219 0.47863439 
-0.54003906 0.48278693 
-0.53808594 0.48759994 
-0.53613281 0.49333119 
-0.53417969 0.50038631 
-0.53222656 0.50943352 
-0.53027344 0.52163080 
-0.52832031 0.53908474 
-0.52636719 0.56570297 
-0.52441406 0.60792962 
-0.52246094 0.67005593 
-0.52050781 0.73622544 
-0.51855469 0.77761404 
-0.51660156 0.79356281 
-0.51464844 0.79828267 
-0.51269531 0.79955188 
-0.51074219 0.79988377 
-0.50878906 0.79996991 
-0.50683594 0.79999221 
-0.50488281 0.79999799 
-0.50292969 0.79999948 
-0.50097656 0.79999987 
-0.49902344 0.79999997 
-0.49707031 0.79999999 
-0.49511719 0.80000000 
-0.49316406 0.80000000 
-0.49121094 0.80000000 
-0.48925781 0.80000000 
-0.48730469 0.80000000 
-0.48535156 0.80000000 
-0.48339844 0.80000000 
-0.48144531 0.80000000 
-0.47949219 0.80000000 
-0.47753906 0.80000000 
-0.47558594 0.80000000 
-0.47363281 0.80000000 
-0.47167969 0.80000000 
-0.46972656 0.80000000 
-0.46777344 0.80000000 
-0.46582031 0.80000000 
-0.46386719 0.80000000 
-0.46191406 0.80000000 
-0.45996094 0.80000000 
-0.45800781 0.80000000 
-0.45605469 0.80000000 
-0.45410156 0.80000000 
-0.45214844 0.80000000 
-0.45019531 0.80000000 
-0.44824219 0.80000000 
-0.44628906 0.80000000 
-0.44433594 0.80000000 
-0.44238281 0.80000000 
-0.44042969 0.80000000 
-0.43847656 0.80000000 
-0.43652344 0.80000000 
-0.43457031 0.80000000 
-0.43261719 0.80000000 
-0.43066406 0.80000000 
-0.42871094 0.80000000 
-0.42675781 0.80000000 
-0.42480469 0.80000000 
-0.42285156 0.80000000 
-0.42089844 0.80000000 
-0.41894531 0.80000000 
-0.41699219 0.80000000 
-0.41503906 0.80000000 
-0.41308594 0.80000000 
-0.41113281 0.80000000 
-0.40917969 0.80000000 
-0.40722656 0.80000000 
-0.40527344 0.80000000 
-0.40332031 0.80000000 
-0.40136719 0.80000000 
-0.39941406 0.80000000 
-0.39746094 0.80000000 
-0.39550781 0.80000000 
-0.39355469 0.80000000 
-0.39160156 0.80000000 
-0.38964844 0.80000000 
-0.38769531 0.80000000 
-0.38574219 0.80000000 
-0.38378906 0.80000000 
-0.38183594 0.80000000 
-0.37988281 0.80000000 
-0.37792969 0.80000000 
-0.37597656 0.80000000 
-0.37402344 0.80000000 
-0.37207031 0.80000000 
-0.37011719 0.80000000 
-0.36816406 0.80000000 
-0.36621094 0.80000000 
-0.36425781 0.80000000 
-0.36230469 0.80000000 
-0.36035156 0.80000000 
-0.35839844 0.80000000 
-0.35644531 0.80000000 
-0.35449219 0.80000000 
-0.35253906 0.80000000 
-0.35058594 0.80000000 
-0.34863281 0.80000000 
-0.34667969 0.80000000 
-0.34472656 0.80000000 
-0.34277344 0.80000000 
-0.34082031 0.80000000 
-0.33886719 0.80000000 
-0.33691406 0.80000000 
-0.33496094 0.80000000 
-0.33300781 0.80000000 
-0.33105469 0.80000000 
-0.32910156 0.80000000 
-0.32714844 0.80000000 
-0.32519531 0.80000000 
-0.32324219 0.80000000 
-0.32128906 0.80000000 
-0.31933594 0.80000000 
-0.31738281 0.80000000 
-0.31542969 0.80000000 
-0.31347656 0.80000000 
-0.31152344 0.80000000 
-0.30957031 0.80000000 
-0.30761719 0.80000000 
-0.30566406 0.80000000 
-0.30371094 0.80000000 
-0.30175781 0.80000000 
-0.29980469 0.80000000 
-0.29785156 0.80000000 
-0.29589844 0.80000000 
-0.29394531 0.80000000 
-0.29199219 0.80000000 
-0.29003906 0.80000000 
-0.28808594 0.80000000 
-0.28613281 0.80000000 
-0.28417969 0.80000000 
-0.28222656 0.80000000 
-0.28027344 0.80000000 
-0.27832031 0.80000000 
-0.27636719 0.80000000 
-0.27441406 0.80000000 
-0.27246094 0.80000000 
-0.27050781 0.80000000 
-0.26855469 0.80000000 
-0.26660156 0.80000000 
-0.26464844 0.80000000 
-0.26269531 0.80000000 
-0.26074219 0.80000000 
-0.25878906 0.80000000 
-0.25683594 0.80000000 
-0.25488281 0.80000000 
-0.25292969 0.80000000 
-0.25097656 0.80000000 
-0.24902344 0.80000000 
-0.24707031 0.80000000 
-0.24511719 0.80000000 
-0.24316406 0.80000000 
-0.24121094 0.80000000 
-0.23925781 0.80000000 
-0.23730469 0.80000000 
-0.23535156 0.80000000 
-0.23339844 0.80000000 
-0.23144531 0.80000000 
-0.22949219 0.80000000 
-0.22753906 0.80000000 
-0.22558594 0.80000000 
-0.22363281 0.80000000 
-0.22167969 0.80000000 
-0.21972656 0.80000000 
-0.21777344 0.80000000 
-0.21582031 0.80000000 
-0.21386719 0.80000000 
-0.21191406 0.80000000 
-0.20996094 0.80000000 
-0.20800781 0.80000000 
-0.20605469 0.80000000 
-0.20410156 0.80000000 
-0.20214844 0.80000000 
-0.20019531 0.80000000 
-0.19824219 0.80000000 
-0.19628906 0.80000000 
-0.19433594 0.80000000 
-0.19238281 0.80000000 
-0.19042969 0.80000000 
-0.18847656 0.80000000 
-0.18652344 0.80000000 
-0.18457031 0.80000000 
-0.18261719 0.80000000 
-0.18066406 0.80000000 
-0.17871094 0.80000000 
-0.17675781 0.80000000 
-0.17480469 0.80000000 
-0.17285156 0.80000000 
-0.17089844 0.80000000 
-0.16894531 0.80000000 
-0.16699219 0.80000000 
-0.16503906 0.80000000 
-0.16308594 0.80000000 
-0.16113281 0.80000000 
-0.15917969 0.80000000 
-0.15722656 0.80000000 
-0.15527344 0.80000000 
-0.15332031 0.80000000 
-0.15136719 0.80000000 
-0.14941406 0.80000000 
-0.14746094 0.80000000 
-0.14550781 0.80000000 
-0.14355469 0.80000000 
-0.14160156 0.80000000 
-0.13964844 0.80000000 
-0.13769531 0.80000000 
-0.13574219 0.80000000 
-0.13378906 0.80000000 
-0.13183594 0.80000000 
-0.12988281 0.80000000 
-0.12792969 0.80000000 
-0.12597656 0.80000000 
-0.12402344 0.80000000 
-0.12207031 0.80000000 
-0.12011719 0.80000000 
-0.11816406 0.80000000 
-0.11621094 0.80000000 
-0.11425781 0.80000000 
-0.11230469 0.80000000 
-0.11035156 0.80000000 
-0.10839844 0.80000000 
-0.10644531 0.80000000 
-0.10449219 0.80000000 
-0.10253906 0.80000000 
-0.10058594 0.80000000 
-0.09863281 0.80000000 
-0.09667969 0.80000000 
-0.09472656 0.80000000 
-0.09277344 0.80000000 
-0.09082031 0.80000000 
-0.08886719 0.80000000 
-0.08691406 0.80000000 
-0.08496094 0.80000000 
-0.08300781 0.80000000 
-0.08105469 0.80000000 
-0.07910156 0.80000000 
-0.07714844 0.80000000 
-0.07519531 0.80000000 
-0.07324219 0.80000000 
-0.07128906 0.80000000 
-0.06933594 0.80000000 
-0.06738281 0.80000000 
-0.06542969 0.80000000 
-0.06347656 0.79999999 
-0.06152344 0.79999999 
-0.05957031 0.79999998 
-0.05761719 0.79999996 
-0.05566406 0.79999993 
-0.05371094 0.79999988 
-0.05175781 0.79999980 
-0.04980469 0.79999966 
-0.04785156 0.79999944 
-0.04589844 0.79999909 
-0.04394531 0.79999853 
-0.04199219 0.79999766 
-0.04003906 0.79999633 
-0.03808594 0.79999434 
-0.03613281 0.79999138 
-0.03417969 0.79998707 
-0.03222656 0.79998087 
-0.03027344 0.79997209 
-0.02832031 0.79995984 
-0.02636719 0.79994299 
-0.02441406 0.79992016 
-0.02246094 0.79988965 
-0.02050781 0.79984948 
-0.01855469 0.79979732 
-0.01660156 0.79973054 
-0.01464844 0.79964620 
-0.01269531 0.79954113 
-0.01074219 0.79941194 
-0.00878906 0.79925516 
-0.00683594 0.79906727 
-0.00488281 0.79884483 
-0.00292969 0.79858459 
-0.00097656 0.79828356 
0.00097656 0.81047919 
0.00292969 0.81016734 
0.00488281 0.80981593 
0.00683594 0.80942344 
0.00878906 0.80898874 
0.01074219 0.80851112 
0.01269531 0.80799024 
0.01464844 0.80742615 
0.01660156 0.80681926 
0.01855469 0.80617025 
0.02050781 0.80548009 
0.02246094 0.80474998 
0.02441406 0.80398128 
0.02636719 0.80317548 
0.02832031 0.80233418 
0.03027344 0.80145901 
0.03222656 0.80055166 
0.03417969 0.79961380 
0.03613281 0.79864706 
0.03808594 0.79765305 
0.04003906 0.79663332 
0.04199219 0.79558934 
0.04394531 0.79452253 
0.04589844 0.79343420 
0.04785156 0.79232561 
0.04980469 0.79119790 
0.05175781 0.79005218 
0.05371094 0.78888942 
0.05566406 0.78771056 
0.05761719 0.78651645 
0.05957031 0.78530785 
0.06152344 0.78408548 
0.06347656 0.78284998 
0.06542969 0.78160192 
0.06738281 0.78034184 
0.06933594 0.77907021 
0.07128906 0.77778743 
0.07324219 0.77649389 
0.07519531 0.77518991 
0.07714844 0.77387578 
0.07910156 0.77255174 
0.08105469 0.77121799 
0.08300781 0.76987471 
0.08496094 0.76852204 
0.08691406 0.76716009 
0.08886719 0.76578892 
0.09082031 0.76440858 
0.09277344 0.76301909 
0.09472656 0.76162044 
0.09667969 0.76021259 
0.09863281 0.75879548 
0.10058594 0.75736900 
0.10253906 0.75593305 
0.10449219 0.75448748 
0.10644531 0.75303211 
0.10839844 0.75156675 
0.11035156 0.75009116 
0.11230469 0.74860509 
0.11425781 0.74710825 
0.11621094 0.74560031 
0.11816406 0.74408092 
0.12011719 0.74254968 
0.12207031 0.74100617 
0.12402344 0.73944991 
0.12597656 0.73788039 
0.12792969 0.73629702 
0.12988281 0.73469920 
0.13183594 0.73308624 
0.13378906 0.73145739 
0.13574219 0.72981183 
0.13769531 0.72814867 
0.13964844 0.72646693 
0.14160156 0.72476550 
0.14355469 0.72304321 
0.14550781 0.72129872 
0.14746094 0.71953057 
0.14941406 0.71773712 
0.15136719 0.71591658 
0.15332031 0.71406691 
0.15527344 0.71218584 
0.15722656 0.71027082 
0.15917969 0.70831896 
0.16113281 0.70632701 
0.16308594 0.70429122 
0.16503906 0.70220734 
0.16699219 0.70007043 
0.16894531 0.69787479 
0.17089844 0.69561376 
0.17285156 0.69327951 
0.17480469 0.69086275 
0.17675781 0.68835237 
0.17871094 0.68573498 
0.18066406 0.68299422 
0.18261719 0.68010996 
0.18457031 0.67705706 
0.18652344 0.67380376 
0.18847656 0.67030935 
0.19042969 0.66652090 
0.19238281 0.66236838 
0.19433594 0.65775753 
0.19628906 0.65255905 
0.19824219 0.64659199 
0.20019531 0.63959792 
0.20214844 0.63120085 
0.20410156 0.62084671 
0.20605469 0.60772179 
0.20800781 0.59068381 
0.20996094 0.56837400 
0.21191406 0.54001400 
0.21386719 0.50747170 
0.21582031 0.47679412 
0.21777344 0.45445798 
0.21972656 0.44168938 
0.22167969 0.43551927 
0.22363281 0.43280144 
0.22558594 0.43165586 
0.22753906 0.43118225 
0.22949219 0.43098793 
0.23144531 0.43090823 
0.23339844 0.43087515 
0.23535156 0.43086075 
0.23730469 0.43085349 
0.23925781 0.43084843 
0.24121094 0.43084326 
0.24316406 0.43083662 
0.24511719 0.43082735 
0.24707031 0.43081417 
0.24902344 0.43079542 
0.25097656 0.43076894 
0.25292969 0.43073184 
0.25488281 0.43068029 
0.25683594 0.43060928 
0.25878906 0.43051229 
0.26074219 0.43038100 
0.26269531 0.43020485 
0.26464844 0.42997073 
0.26660156 0.42966264 
0.26855469 0.42926154 
0.27050781 0.42874546 
0.27246094 0.42809014 
0.27441406 0.42727030 
0.27636719 0.42626191 
0.27832031 0.42504556 
0.28027344 0.42361066 
0.28222656 0.42196022 
0.28417969 0.42011491 
0.28613281 0.41811501 
0.28808594 0.41601902 
0.29003906 0.41389808 
0.29199219 0.41182721 
0.29394531 0.40987532 
0.29589844 0.40809674 
0.29785156 0.40652639 
0.29980469 0.40517904 
0.30175781 0.40405213 
0.30371094 0.40313039 
0.30566406 0.40239091 
0.30761719 0.40180745 
0.30957031 0.40135368 
0.31152344 0.40100515 
0.31347656 0.40074040 
0.31542969 0.40054126 
0.31738281 0.40039281 
0.31933594 0.40028306 
0.32128906 0.40020256 
0.32324219 0.40014396 
0.32519531 0.40010161 
0.32714844 0.40007124 
0.32910156 0.40004960 
0.33105469 0.40003429 
0.33300781 0.40002355 
0.33496094 0.40001605 
0.33691406 0.40001087 
0.33886719 0.40000731 
0.34082031 0.40000488 
0.34277344 0.40000323 
0.34472656 0.40000213 
0.34667969 0.40000139 
0.34863281 0.40000090 
0.35058594 0.40000058 
0.35253906 0.40000037 
0.35449219 0.40000023 
0.35644531 0.40000015 
0.35839844 0.40000009 
0.36035156 0.40000006 
0.36230469 0.40000004 
0.36425781 0.40000002 
0.36621094 0.40000001 
0.36816406 0.40000001 
0.37011719 0.40000000 
0.37207031 0.40000000 
0.37402344 0.40000000 
0.37597656 0.40000000 
0.37792969 0.40000000 
0.37988281 0.40000000 
0.38183594 0.40000000 
0.38378906 0.40000000 
0.38574219 0.40000000 
0.38769531 0.40000000 
0.38964844 0.40000000 
0.39160156 0.40000000 
0.39355469 0.40000000 
0.39550781 0.40000000 
0.39746094 0.40000000 
0.39941406 0.40000000 
0.40136719 0.40000000 
0.40332031 0.40000000 
0.40527344 0.40000000 
0.40722656 0.40000000 
0.40917969 0.40000000 
0.41113281 0.40000000 
0.41308594 0.40000000 
0.41503906 0.40000000 
0.41699219 0.40000000 
0.41894531 0.40000000 
0.42089844 0.40000000 
0.42285156 0.40000000 
0.42480469 0.40000000 
0.42675781 0.40000000 
0.42871094 0.40000000 
0.43066406 0.40000000 
0.43261719 0.40000000 
0.43457031 0.40000000 
0.43652344 0.40000000 
0.43847656 0.40000000 
0.44042969 0.40000000 
0.44238281 0.40000000 
0.44433594 0.40000000 
0.44628906 0.40000000 
0.44824219 0.40000000 
0.45019531 0.40000000 
0.45214844 0.40000000 
0.45410156 0.40000000 
0.45605469 0.40000000 
0.45800781 0.40000000 
0.45996094 0.40000000 
0.46191406 0.40000000 
0.46386719 0.40000000 
0.46582031 0.40000000 
0.46777344 0.40000000 
0.46972656 0.40000000 
0.47167969 0.40000000 
0.47363281 0.40000000 
0.47558594 0.40000000 
0.47753906 0.40000000 
0.47949219 0.40000000 
0.48144531 0.40000000 
0.48339844 0.40000000 
0.48535156 0.40000000 
0.48730469 0.40000000 
0.48925781 0.40000000 
0.49121094 0.40000000 
0.49316406 0.40000000 
0.49511719 0.40000000 
0.49707031 0.40000000 
0.49902344 0.40000000 
0.50097656 0.40000000 
0.50292969 0.40000000 
0.50488281 0.40000000 
0.50683594 0.40000000 
0.50878906 0.40000000 
0.51074219 0.40000000 
0.51269531 0.40000000 
0.51464844 0.40000000 
0.51660156 0.40000000 
0.51855469 0.40000000 
0.52050781 0.40000000 
0.52246094 0.40000000 
0.52441406 0.40000000 
0.52636719 0.40000000 
0.52832031 0.40000000 
0.53027344 0.40000000 
0.53222656 0.40000000 
0.53417969 0.40000000 
0.53613281 0.40000000 
0.53808594 0.40000000 
0.54003906 0.40000000 
0.54199219 0.40000000 
0.54394531 0.40000000 
0.54589844 0.40000000 
0.54785156 0.40000000 
0.54980469 0.40000000 
0.55175781 0.40000000 
0.55371094 0.40000000 
0.55566406 0.40000000 
0.55761719 0.40000000 
0.55957031 0.40000000 
0.56152344 0.40000000 
0.56347656 0.40000000 
0.56542969 0.40000000 
0.56738281 0.40000000 
0.56933594 0.40000000 
0.57128906 0.40000000 
0.57324219 0.40000000 
0.57519531 0.40000000 
0.57714844 0.40000000 
0.57910156 0.40000000 
0.58105469 0.40000000 
0.58300781 0.40000000 
0.58496094 0.40000000 
0.58691406 0.40000000 
0.58886719 0.40000000 
0.59082031 0.40000000 
0.59277344 0.40000000 
0.59472656 0.40000000 
0.59667969 0.40000000 
0.59863281 0.40000000 
0.60058594 0.40000000 
0.60253906 0.40000000 
0.60449219 0.40000000 
0.60644531 0.40000000 
0.60839844 0.40000000 
0.61035156 0.40000000 
0.61230469 0.40000000 
0.61425781 0.40000000 
0.61621094 0.40000000 
0.61816406 0.40000000 
0.62011719 0.40000000 
0.62207031 0.40000000 
0.62402344 0.40000000 
0.62597656 0.40000000 
0.62792969 0.40000000 
0.62988281 0.40000000 
0.63183594 0.40000000 
0.63378906 0.40000000 
0.63574219 0.40000000 
0.63769531 0.40000000 
0.63964844 0.40000000 
0.64160156 0.40000000 
0.64355469 0.40000000 
0.64550781 0.40000000 
0.64746094 0.40000000 
0.64941406 0.40000000 
0.65136719 0.40000000 
0.65332031 0.40000000 
0.65527344 0.40000000 
0.65722656 0.40000000 
0.65917969 0.40000000 
0.66113281 0.40000000 
0.66308594 0.40000000 
0.66503906 0.40000000 
0.66699219 0.40000000 
0.66894531 0.40000000 
0.67089844 0.40000000 
0.67285156 0.40000000 
0.67480469 0.40000000 
0.67675781 0.40000000 
0.67871094 0.40000000 
0.68066406 0.40000000 
0.68261719 0.40000000 
0.68457031 0.40000000 
0.68652344 0.40000000 
0.68847656 0.40000000 
0.69042969 0.40000000 
0.69238281 0.40000000 
0.69433594 0.40000000 
0.69628906 0.40000000 
0.69824219 0.40000000 
0.70019531 0.40000000 
0.70214844 0.40000000 
0.70410156 0.40000000 
0.70605469 0.40000000 
0.70800781 0.40000000 
0.70996094 0.40000000 
0.71191406 0.40000000 
0.71386719 0.40000000 
0.71582031 0.40000000 
0.71777344 0.40000000 
0.71972656 0.40000000 
0.72167969 0.40000000 
0.72363281 0.40000000 
0.72558594 0.40000000 
0.72753906 0.40000000 
0.72949219 0.40000000 
0.73144531 0.40000000 
0.73339844 0.40000000 
0.73535156 0.40000000 
0.73730469 0.40000000 
0.73925781 0.40000000 
0.74121094 0.40000000 
0.74316406 0.40000000 
0.74511719 0.40000000 
0.74707031 0.40000000 
0.74902344 0.40000000 
0.75097656 0.40000000 
0.75292969 0.40000000 
0.75488281 0.40000000 
0.75683594 0.40000000 
0.75878906 0.40000000 
0.76074219 0.40000000 
0.76269531 0.40000000 
0.76464844 0.40000000 
0.76660156 0.40000000 
0.76855469 0.40000000 
0.77050781 0.40000000 
0.77246094 0.40000000 
0.77441406 0.40000000 
0.77636719 0.40000000 
0.77832031 0.40000000 
0.78027344 0.40000000 
0.78222656 0.40000000 
0.78417969 0.40000000 
0.78613281 0.40000000 
0.78808594 0.40000000 
0.79003906 0.40000000 
0.79199219 0.40000000 
0.79394531 0.40000000 
0.79589844 0.40000000 
0.79785156 0.40000000 
0.79980469 0.40000000 
0.80175781 0.40000000 
0.80371094 0.40000000 
0.80566406 0.40000000 
0.80761719 0.40000000 
0.80957031 0.40000000 
0.81152344 0.40000000 
0.81347656 0.40000000 
0.81542969 0.40000000 
0.81738281 0.40000000 
0.81933594 0.40000000 
0.82128906 0.40000000 
0.82324219 0.40000000 
0.82519531 0.40000000 
0.82714844 0.40000000 
0.82910156 0.40000000 
0.83105469 0.40000000 
0.83300781 0.40000000 
0.83496094 0.40000000 
0.83691406 0.40000000 
0.83886719 0.40000000 
0.84082031 0.40000000 
0.84277344 0.40000000 
0.84472656 0.40000000 
0.84667969 0.40000000 
0.84863281 0.40000000 
0.85058594 0.40000000 
0.85253906 0.40000000 
0.85449219 0.40000000 
0.85644531 0.40000000 
0.85839844 0.40000000 
0.86035156 0.40000000 
0.86230469 0.40000000 
0.86425781 0.40000000 
0.86621094 0.40000000 
0.86816406 0.40000000 
0.87011719 0.40000000 
0.87207031 0.40000000 
0.87402344 0.40000000 
0.87597656 0.40000000 
0.87792969 0.40000000 
0.87988281 0.40000000 
0.88183594 0.40000000 
0.88378906 0.40000000 
0.88574219 0.40000000 
0.88769531 0.40000000 
0.88964844 0.40000000 
0.89160156 0.40000000 
0.89355469 0.40000000 
0.89550781 0.40000000 
0.89746094 0.40000000 
0.89941406 0.40000000 
0.90136719 0.40000000 
0.90332031 0.40000000 
0.90527344 0.40000000 
0.90722656 0.40000000 
0.90917969 0.40000000 
0.91113281 0.40000000 
0.91308594 0.40000000 
0.91503906 0.40000000 
0.91699219 0.40000000 
0.91894531 0.40000000 
0.92089844 0.40000000 
0.92285156 0.40000000 
0.92480469 0.40000000 
0.92675781 0.40000000 
0.92871094 0.40000000 
0.93066406 0.40000000 
0.93261719 0.40000000 
0.93457031 0.40000000 
0.93652344 0.40000000 
0.93847656 0.40000000 
0.94042969 0.40000000 
0.94238281 0.40000000 
0.94433594 0.40000000 
0.94628906 0.40000000 
0.94824219 0.40000000 
0.95019531 0.40000000 
0.95214844 0.40000000 
0.95410156 0.40000000 
0.95605469 0.40000000 
0.95800781 0.40000000 
0.95996094 0.40000000 
0.96191406 0.40000000 
0.96386719 0.40000000 
0.96582031 0.40000000 
0.96777344 0.40000000 
0.96972656 0.40000000 
0.97167969 0.40000000 
0.97363281 0.40000000 
0.97558594 0.40000000 
0.97753906 0.40000000 
0.97949219 0.40000000 
0.98144531 0.40000000 
0.98339844 0.40000000 
0.98535156 0.40000000 
0.98730469 0.40000000 
0.98925781 0.40000000 
0.99121094 0.40000000 
0.99316406 0.40000000 
0.99511719 0.40000000 
0.99707031 0.40000000 
0.99902344 0.40000000 


==> Exp2_single_sample_0.3_0.3.txt <==
-0.99902344 0.40000000 
-0.99707031 0.40000000 
-0.99511719 0.40000000 
-0.99316406 0.40000000 
-0.99121094 0.40000000 
-0.98925781 0.40000000 
-0.98730469 0.40000000 
-0.98535156 0.40000000 
-0.98339844 0.40000000 
-0.98144531 0.40000000 
-0.97949219 0.40000000 
-0.97753906 0.40000000 
-0.97558594 0.40000000 
-0.97363281 0.40000000 
-0.97167969 0.40000000 
-0.96972656 0.40000000 
-0.96777344 0.40000000 
-0.96582031 0.40000000 
-0.96386719 0.40000000 
-0.96191406 0.40000000 
-0.95996094 0.40000000 
-0.95800781 0.40000000 
-0.95605469 0.40000000 
-0.95410156 0.40000000 
-0.95214844 0.40000000 
-0.95019531 0.40000000 
-0.94824219 0.40000000 
-0.94628906 0.40000000 
-0.94433594 0.40000000 
-0.94238281 0.40000000 
-0.94042969 0.40000000 
-0.93847656 0.40000000 
-0.93652344 0.40000000 
-0.93457031 0.40000000 
-0.93261719 0.40000000 
-0.93066406 0.40000000 
-0.92871094 0.40000000 
-0.92675781 0.40000000 
-0.92480469 0.40000000 
-0.92285156 0.40000000 
-0.92089844 0.40000000 
-0.91894531 0.40000000 
-0.91699219 0.40000000 
-0.91503906 0.40000000 
-0.91308594 0.40000000 
-0.91113281 0.40000000 
-0.90917969 0.40000000 
-0.90722656 0.40000000 
-0.90527344 0.40000000 
-0.90332031 0.40000000 
-0.90136719 0.40000000 
-0.89941406 0.40000000 
-0.89746094 0.40000000 
-0.89550781 0.40000000 
-0.89355469 0.40000000 
-0.89160156 0.40000000 
-0.88964844 0.40000000 
-0.88769531 0.40000000 
-0.88574219 0.40000000 
-0.88378906 0.40000000 
-0.88183594 0.40000000 
-0.87988281 0.40000000 
-0.87792969 0.40000000 
-0.87597656 0.40000000 
-0.87402344 0.40000000 
-0.87207031 0.40000000 
-0.87011719 0.40000000 
-0.86816406 0.40000000 
-0.86621094 0.40000000 
-0.86425781 0.40000000 
-0.86230469 0.40000000 
-0.86035156 0.40000000 
-0.85839844 0.40000000 
-0.85644531 0.40000000 
-0.85449219 0.40000000 
-0.85253906 0.40000000 
-0.85058594 0.40000000 
-0.84863281 0.40000000 
-0.84667969 0.40000000 
-0.84472656 0.40000000 
-0.84277344 0.40000000 
-0.84082031 0.40000000 
-0.83886719 0.40000000 
-0.83691406 0.40000000 
-0.83496094 0.40000000 
-0.83300781 0.40000000 
-0.83105469 0.40000000 
-0.82910156 0.40000000 
-0.82714844 0.40000000 
-0.82519531 0.40000000 
-0.82324219 0.40000000 
-0.82128906 0.40000000 
-0.81933594 0.40000000 
-0.81738281 0.40000000 
-0.81542969 0.40000000 
-0.81347656 0.40000000 
-0.81152344 0.40000000 
-0.80957031 0.40000000 
-0.80761719 0.40000000 
-0.80566406 0.40000000 
-0.80371094 0.40000000 
-0.80175781 0.40000000 
-0.79980469 0.40000000 
-0.79785156 0.40000000 
-0.79589844 0.40000000 
-0.79394531 0.40000000 
-0.79199219 0.40000000 
-0.79003906 0.40000000 
-0.78808594 0.40000000 
-0.78613281 0.40000000 
-0.78417969 0.40000000 
-0.78222656 0.40000000 
-0.78027344 0.40000000 
-0.77832031 0.40000000 
-0.77636719 0.40000000 
-0.77441406 0.40000000 
-0.77246094 0.40000000 
-0.77050781 0.40000000 
-0.76855469 0.40000000 
-0.76660156 0.40000000 
-0.76464844 0.40000000 
-0.76269531 0.40000000 
-0.76074219 0.40000000 
-0.75878906 0.40000000 
-0.75683594 0.40000000 
-0.75488281 0.40000000 
-0.75292969 0.40000000 
-0.75097656 0.40000000 
-0.74902344 0.40000000 
-0.74707031 0.40000000 
-0.74511719 0.40000000 
-0.74316406 0.40000000 
-0.74121094 0.40000000 
-0.73925781 0.40000000 
-0.73730469 0.40000000 
-0.73535156 0.40000000 
-0.73339844 0.40000000 
-0.73144531 0.40000000 
-0.72949219 0.40000000 
-0.72753906 0.40000000 
-0.72558594 0.40000000 
-0.72363281 0.40000000 
-0.72167969 0.40000000 
-0.71972656 0.40000000 
-0.71777344 0.40000000 
-0.71582031 0.40000001 
-0.71386719 0.40000001 
-0.71191406 0.40000002 
-0.70996094 0.40000003 
-0.70800781 0.40000006 
-0.70605469 0.40000009 
-0.70410156 0.40000015 
-0.70214844 0.40000025 
-0.70019531 0.40000039 
-0.69824219 0.40000062 
-0.69628906 0.40000098 
-0.69433594 0.40000151 
-0.69238281 0.40000231 
-0.69042969 0.40000348 
-0.68847656 0.40000520 
-0.68652344 0.40000766 
-0.68457031 0.40001117 
-0.68261719 0.40001610 
-0.68066406 0.40002293 
-0.67871094 0.40003229 
-0.67675781 0.40004496 
-0.67480469 0.40006190 
-0.67285156 0.40008428 
-0.67089844 0.40011348 
-0.66894531 0.40015115 
-0.66699219 0.40019916 
-0.66503906 0.40025964 
-0.66308594 0.40033494 
-0.66113281 0.40042763 
-0.65917969 0.40054046 
-0.65722656 0.40067627 
-0.65527344 0.40083800 
-0.65332031 0.40102859 
-0.65136719 0.40125088 
-0.64941406 0.40150761 
-0.64746094 0.40180129 
-0.64550781 0.40213418 
-0.64355469 0.40250823 
-0.64160156 0.40292504 
-0.63964844 0.40338586 
-0.63769531 0.40389156 
-0.63574219 0.40444264 
-0.63378906 0.40503926 
-0.63183594 0.40568125 
-0.62988281 0.40636818 
-0.62792969 0.40709934 
-0.62597656 0.40787384 
-0.62402344 0.40869063 
-0.62207031 0.40954851 
-0.62011719 0.41044623 
-0.61816406 0.41138248 
-0.61621094 0.41235594 
-0.61425781 0.41336530 
-0.61230469 0.41440930 
-0.61035156 0.41548672 
-0.60839844 0.41659642 
-0.60644531 0.41773736 
-0.60449219 0.41890859 
-0.60253906 0.42010928 
-0.60058594 0.42133870 
-0.59863281 0.42259627 
-0.59667969 0.42388152 
-0.59472656 0.42519414 
-0.59277344 0.42653395 
-0.59082031 0.42790093 
-0.58886719 0.42929521 
-0.58691406 0.43071713 
-0.58496094 0.43216717 
-0.58300781 0.43364606 
-0.58105469 0.43515474 
-0.57910156 0.43669440 
-0.57714844 0.43826651 
-0.57519531 0.43987290 
-0.57324219 0.44151576 
-0.57128906 0.44319772 
-0.56933594 0.44492196 
-0.56738281 0.44669229 
-0.56542969 0.44851329 
-0.56347656 0.45039049 
-0.56152344 0.45233060 
-0.55957031 0.45434179 
-0.55761719 0.45643414 
-0.55566406 0.45862009 
-0.55371094 0.46091530 
-0.55175781 0.46333955 
-0.54980469 0.46591829 
-0.54785156 0.46868469 
-0.54589844 0.47168272 
-0.54394531 0.47497188 
-0.54199219 0.47863439 
-0.54003906 0.48278693 
-0.53808594 0.48759994 
-0.53613281 0.49333119 
-0.53417969 0.50038631 
-0.53222656 0.50943352 
-0.53027344 0.52163080 
-0.52832031 0.53908474 
-0.52636719 0.56570297 
-0.52441406 0.60792962 
-0.52246094 0.67005593 
-0.52050781 0.73622544 
-0.51855469 0.77761404 
-0.51660156 0.79356281 
-0.51464844 0.79828267 
-0.51269531 0.79955188 
-0.51074219 0.79988377 
-0.50878906 0.79996991 
-0.50683594 0.79999221 
-0.50488281 0.79999799 
-0.50292969 0.79999948 
-0.50097656 0.79999987 
-0.49902344 0.79999997 
-0.49707031 0.79999999 
-0.49511719 0.80000000 
-0.49316406 0.80000000 
-0.49121094 0.80000000 
-0.48925781 0.80000000 
-0.48730469 0.80000000 
-0.48535156 0.80000000 
-0.48339844 0.80000000 
-0.48144531 0.80000000 
-0.47949219 0.80000000 
-0.47753906 0.80000000 
-0.47558594 0.80000000 
-0.47363281 0.80000000 
-0.47167969 0.80000000 
-0.46972656 0.80000000 
-0.46777344 0.80000000 
-0.46582031 0.80000000 
-0.46386719 0.80000000 
-0.46191406 0.80000000 
-0.45996094 0.80000000 
-0.45800781 0.80000000 
-0.45605469 0.80000000 
-0.45410156 0.80000000 
-0.45214844 0.80000000 
-0.45019531 0.80000000 
-0.44824219 0.80000000 
-0.44628906 0.80000000 
-0.44433594 0.80000000 
-0.44238281 0.80000000 
-0.44042969 0.80000000 
-0.43847656 0.80000000 
-0.43652344 0.80000000 
-0.43457031 0.80000000 
-0.43261719 0.80000000 
-0.43066406 0.80000000 
-0.42871094 0.80000000 
-0.42675781 0.80000000 
-0.42480469 0.80000000 
-0.42285156 0.80000000 
-0.42089844 0.80000000 
-0.41894531 0.80000000 
-0.41699219 0.80000000 
-0.41503906 0.80000000 
-0.41308594 0.80000000 
-0.41113281 0.80000000 
-0.40917969 0.80000000 
-0.40722656 0.80000000 
-0.40527344 0.80000000 
-0.40332031 0.80000000 
-0.40136719 0.80000000 
-0.39941406 0.80000000 
-0.39746094 0.80000000 
-0.39550781 0.80000000 
-0.39355469 0.80000000 
-0.39160156 0.80000000 
-0.38964844 0.80000000 
-0.38769531 0.80000000 
-0.38574219 0.80000000 
-0.38378906 0.80000000 
-0.38183594 0.80000000 
-0.37988281 0.80000000 
-0.37792969 0.80000000 
-0.37597656 0.80000000 
-0.37402344 0.80000000 
-0.37207031 0.80000000 
-0.37011719 0.80000000 
-0.36816406 0.80000000 
-0.36621094 0.80000000 
-0.36425781 0.80000000 
-0.36230469 0.80000000 
-0.36035156 0.80000000 
-0.35839844 0.80000000 
-0.35644531 0.80000000 
-0.35449219 0.80000000 
-0.35253906 0.80000000 
-0.35058594 0.80000000 
-0.34863281 0.80000000 
-0.34667969 0.80000000 
-0.34472656 0.80000000 
-0.34277344 0.80000000 
-0.34082031 0.80000000 
-0.33886719 0.80000000 
-0.33691406 0.80000000 
-0.33496094 0.80000000 
-0.33300781 0.80000000 
-0.33105469 0.80000000 
-0.32910156 0.80000000 
-0.32714844 0.80000000 
-0.32519531 0.80000000 
-0.32324219 0.80000000 
-0.32128906 0.80000000 
-0.31933594 0.80000000 
-0.31738281 0.80000000 
-0.31542969 0.80000000 
-0.31347656 0.80000000 
-0.31152344 0.80000000 
-0.30957031 0.80000000 
-0.30761719 0.80000000 
-0.30566406 0.80000000 
-0.30371094 0.80000000 
-0.30175781 0.80000000 
-0.29980469 0.80000000 
-0.29785156 0.80000000 
-0.29589844 0.80000000 
-0.29394531 0.80000000 
-0.29199219 0.80000000 
-0.29003906 0.80000000 
-0.28808594 0.80000000 
-0.28613281 0.80000000 
-0.28417969 0.80000000 
-0.28222656 0.80000000 
-0.28027344 0.80000000 
-0.27832031 0.80000000 
-0.27636719 0.80000000 
-0.27441406 0.80000000 
-0.27246094 0.80000000 
-0.27050781 0.80000000 
-0.26855469 0.80000000 
-0.26660156 0.80000000 
-0.26464844 0.80000000 
-0.26269531 0.80000000 
-0.26074219 0.80000000 
-0.25878906 0.80000000 
-0.25683594 0.80000000 
-0.25488281 0.80000000 
-0.25292969 0.80000000 
-0.25097656 0.80000000 
-0.24902344 0.80000000 
-0.24707031 0.80000000 
-0.24511719 0.80000000 
-0.24316406 0.80000000 
-0.24121094 0.80000000 
-0.23925781 0.80000000 
-0.23730469 0.80000000 
-0.23535156 0.80000000 
-0.23339844 0.80000000 
-0.23144531 0.80000000 
-0.22949219 0.80000000 
-0.22753906 0.80000000 
-0.22558594 0.80000000 
-0.22363281 0.80000000 
-0.22167969 0.80000000 
-0.21972656 0.80000000 
-0.21777344 0.80000000 
-0.21582031 0.80000000 
-0.21386719 0.80000000 
-0.21191406 0.80000000 
-0.20996094 0.80000000 
-0.20800781 0.80000000 
-0.20605469 0.80000000 
-0.20410156 0.80000000 
-0.20214844 0.80000000 
-0.20019531 0.80000000 
-0.19824219 0.80000000 
-0.19628906 0.80000000 
-0.19433594 0.80000000 
-0.19238281 0.80000000 
-0.19042969 0.80000000 
-0.18847656 0.80000000 
-0.18652344 0.80000000 
-0.18457031 0.80000000 
-0.18261719 0.80000000 
-0.18066406 0.80000000 
-0.17871094 0.80000000 
-0.17675781 0.80000000 
-0.17480469 0.80000000 
-0.17285156 0.80000000 
-0.17089844 0.80000000 
-0.16894531 0.80000000 
-0.16699219 0.80000000 
-0.16503906 0.80000000 
-0.16308594 0.80000000 
-0.16113281 0.80000000 
-0.15917969 0.80000000 
-0.15722656 0.80000000 
-0.15527344 0.80000000 
-0.15332031 0.80000000 
-0.15136719 0.80000000 
-0.14941406 0.80000000 
-0.14746094 0.80000000 
-0.14550781 0.80000000 
-0.14355469 0.80000000 
-0.14160156 0.80000000 
-0.13964844 0.80000000 
-0.13769531 0.80000000 
-0.13574219 0.80000000 
-0.13378906 0.80000000 
-0.13183594 0.80000000 
-0.12988281 0.80000000 
-0.12792969 0.80000000 
-0.12597656 0.80000000 
-0.12402344 0.80000000 
-0.12207031 0.80000000 
-0.12011719 0.80000000 
-0.11816406 0.80000000 
-0.11621094 0.80000000 
-0.11425781 0.80000000 
-0.11230469 0.80000000 
-0.11035156 0.80000000 
-0.10839844 0.80000000 
-0.10644531 0.80000000 
-0.10449219 0.80000000 
-0.10253906 0.80000000 
-0.10058594 0.80000000 
-0.09863281 0.80000000 
-0.09667969 0.80000000 
-0.09472656 0.80000000 
-0.09277344 0.80000000 
-0.09082031 0.80000000 
-0.08886719 0.80000000 
-0.08691406 0.80000000 
-0.08496094 0.80000000 
-0.08300781 0.80000000 
-0.08105469 0.80000000 
-0.07910156 0.80000000 
-0.07714844 0.80000000 
-0.07519531 0.80000000 
-0.07324219 0.80000000 
-0.07128906 0.80000000 
-0.06933594 0.80000000 
-0.06738281 0.80000000 
-0.06542969 0.80000000 
-0.06347656 0.79999999 
-0.06152344 0.79999999 
-0.05957031 0.79999998 
-0.05761719 0.79999996 
-0.05566406 0.79999993 
-0.05371094 0.79999988 
-0.05175781 0.79999980 
-0.04980469 0.79999966 
-0.04785156 0.79999944 
-0.04589844 0.79999909 
-0.04394531 0.79999853 
-0.04199219 0.79999766 
-0.04003906 0.79999633 
-0.03808594 0.79999434 
-0.03613281 0.79999138 
-0.03417969 0.79998707 
-0.03222656 0.79998087 
-0.03027344 0.79997209 
-0.02832031 0.79995984 
-0.02636719 0.79994299 
-0.02441406 0.79992016 
-0.02246094 0.79988965 
-0.02050781 0.79984948 
-0.01855469 0.79979732 
-0.01660156 0.79973054 
-0.01464844 0.79964620 
-0.01269531 0.79954113 
-0.01074219 0.79941194 
-0.00878906 0.79925516 
-0.00683594 0.79906727 
-0.00488281 0.79884483 
-0.00292969 0.79858459 
-0.00097656 0.79828356 
0.00097656 0.82555607 
0.00292969 0.82528585 
0.00488281 0.82498346 
0.00683594 0.82464765 
0.00878906 0.82427748 
0.01074219 0.82387227 
0.01269531 0.82343164 
0.01464844 0.82295545 
0.01660156 0.82244388 
0.01855469 0.82189728 
0.02050781 0.82131625 
0.02246094 0.82070156 
0.02441406 0.82005413 
0.02636719 0.81937501 
0.02832031 0.81866532 
0.03027344 0.81792627 
0.03222656 0.81715911 
0.03417969 0.81636509 
0.03613281 0.81554548 
0.03808594 0.81470154 
0.04003906 0.81383448 
0.04199219 0.81294551 
0.04394531 0.81203576 
0.04589844 0.81110632 
0.04785156 0.81015825 
0.04980469 0.80919252 
0.05175781 0.80821005 
0.05371094 0.80721173 
0.05566406 0.80619834 
0.05761719 0.80517066 
0.05957031 0.80412937 
0.06152344 0.80307512 
0.06347656 0.80200851 
0.06542969 0.80093007 
0.06738281 0.79984031 
0.06933594 0.79873968 
0.07128906 0.79762860 
0.07324219 0.79650743 
0.07519531 0.79537652 
0.07714844 0.79423616 
0.07910156 0.79308662 
0.08105469 0.79192814 
0.08300781 0.79076093 
0.08496094 0.78958516 
0.08691406 0.78840100 
0.08886719 0.78720856 
0.09082031 0.78600795 
0.09277344 0.78479925 
0.09472656 0.78358252 
0.09667969 0.78235780 
0.09863281 0.78112510 
0.10058594 0.77988442 
0.10253906 0.77863574 
0.10449219 0.77737901 
0.10644531 0.77611417 
0.10839844 0.77484113 
0.11035156 0.77355981 
0.11230469 0.77227008 
0.11425781 0.77097180 
0.11621094 0.76966481 
0.11816406 0.76834892 
0.12011719 0.76702395 
0.12207031 0.76568966 
0.12402344 0.76434581 
0.12597656 0.76299213 
0.12792969 0.76162832 
0.12988281 0.76025405 
0.13183594 0.75886898 
0.13378906 0.75747271 
0.13574219 0.75606484 
0.13769531 0.75464491 
0.13964844 0.75321242 
0.14160156 0.75176685 
0.14355469 0.75030761 
0.14550781 0.74883407 
0.14746094 0.74734555 
0.14941406 0.74584130 
0.15136719 0.74432052 
0.15332031 0.74278233 
0.15527344 0.74122576 
0.15722656 0.73964978 
0.15917969 0.73805324 
0.16113281 0.73643489 
0.16308594 0.73479336 
0.16503906 0.73312716 
0.16699219 0.73143465 
0.16894531 0.72971400 
0.17089844 0.72796324 
0.17285156 0.72618014 
0.17480469 0.72436228 
0.17675781 0.72250692 
0.17871094 0.72061105 
0.18066406 0.71867127 
0.18261719 0.71668376 
0.18457031 0.71464420 
0.18652344 0.71254770 
0.18847656 0.71038864 
0.19042969 0.70816057 
0.19238281 0.70585599 
0.19433594 0.70346616 
0.19628906 0.70098074 
0.19824219 0.69838745 
0.20019531 0.69567152 
0.20214844 0.69281503 
0.20410156 0.68979595 
0.20605469 0.68658689 
0.20800781 0.68315340 
0.20996094 0.67945154 
0.21191406 0.67542445 
0.21386719 0.67099753 
0.21582031 0.66607137 
0.21777344 0.66051153 
0.21972656 0.65413370 
0.22167969 0.64668244 
0.22363281 0.63780263 
0.22558594 0.62700698 
0.22753906 0.61365984 
0.22949219 0.59704588 
0.23144531 0.57669071 
0.23339844 0.55314253 
0.23535156 0.52889323 
0.23730469 0.50787917 
0.23925781 0.49288135 
0.24121094 0.48384254 
0.24316406 0.47900283 
0.24511719 0.47658721 
0.24707031 0.47542610 
0.24902344 0.47487869 
0.25097656 0.47462318 
0.25292969 0.47450457 
0.25488281 0.47444968 
0.25683594 0.47442431 
0.25878906 0.47441253 
0.26074219 0.47440695 
0.26269531 0.47440406 
0.26464844 0.47440214 
0.26660156 0.47440017 
0.26855469 0.47439727 
0.27050781 0.47439229 
0.27246094 0.47438337 
0.27441406 0.47436720 
0.27636719 0.47433787 
0.27832031 0.47428468 
0.28027344 0.47418837 
0.28222656 0.47401437 
0.28417969 0.47370095 
0.28613281 0.47313931 
0.28808594 0.47214170 
0.29003906 0.47039662 
0.29199219 0.46742395 
0.29394531 0.46258342 
0.29589844 0.45526012 
0.29785156 0.44535425 
0.29980469 0.43386634 
0.30175781 0.42278850 
0.30371094 0.41393812 
0.30566406 0.40792274 
0.30761719 0.40429041 
0.30957031 0.40225735 
0.31152344 0.40116875 
0.31347656 0.40059989 
0.31542969 0.40030648 
0.31738281 0.40015617 
0.31933594 0.40007946 
0.32128906 0.40004039 
0.32324219 0.40002051 
0.32519531 0.40001041 
0.32714844 0.40000528 
0.32910156 0.40000267 
0.33105469 0.40000135 
0.33300781 0.40000068 
0.33496094 0.40000035 
0.33691406 0.40000017 
0.33886719 0.40000009 
0.34082031 0.40000004 
0.34277344 0.40000002 
0.34472656 0.40000001 
0.34667969 0.40000001 
0.34863281 0.40000000 
0.35058594 0.40000000 
0.35253906 0.40000000 
0.35449219 0.40000000 
0.35644531 0.40000000 
0.35839844 0.40000000 
0.36035156 0.40000000 
0.36230469 0.40000000 
0.36425781 0.40000000 
0.36621094 0.40000000 
0.36816406 0.40000000 
0.37011719 0.40000000 
0.37207031 0.40000000 
0.37402344 0.40000000 
0.37597656 0.40000000 
0.37792969 0.40000000 
0.37988281 0.40000000 
0.38183594 0.40000000 
0.38378906 0.40000000 
0.38574219 0.40000000 
0.38769531 0.40000000 
0.38964844 0.40000000 
0.39160156 0.40000000 
0.39355469 0.40000000 
0.39550781 0.40000000 
0.39746094 0.40000000 
0.39941406 0.40000000 
0.40136719 0.40000000 
0.40332031 0.40000000 
0.40527344 0.40000000 
0.40722656 0.40000000 
0.40917969 0.40000000 
0.41113281 0.40000000 
0.41308594 0.40000000 
0.41503906 0.40000000 
0.41699219 0.40000000 
0.41894531 0.40000000 
0.42089844 0.40000000 
0.42285156 0.40000000 
0.42480469 0.40000000 
0.42675781 0.40000000 
0.42871094 0.40000000 
0.43066406 0.40000000 
0.43261719 0.40000000 
0.43457031 0.40000000 
0.43652344 0.40000000 
0.43847656 0.40000000 
0.44042969 0.40000000 
0.44238281 0.40000000 
0.44433594 0.40000000 
0.44628906 0.40000000 
0.44824219 0.40000000 
0.45019531 0.40000000 
0.45214844 0.40000000 
0.45410156 0.40000000 
0.45605469 0.40000000 
0.45800781 0.40000000 
0.45996094 0.40000000 
0.46191406 0.40000000 
0.46386719 0.40000000 
0.46582031 0.40000000 
0.46777344 0.40000000 
0.46972656 0.40000000 
0.47167969 0.40000000 
0.47363281 0.40000000 
0.47558594 0.40000000 
0.47753906 0.40000000 
0.47949219 0.40000000 
0.48144531 0.40000000 
0.48339844 0.40000000 
0.48535156 0.40000000 
0.48730469 0.40000000 
0.48925781 0.40000000 
0.49121094 0.40000000 
0.49316406 0.40000000 
0.49511719 0.40000000 
0.49707031 0.40000000 
0.49902344 0.40000000 
0.50097656 0.40000000 
0.50292969 0.40000000 
0.50488281 0.40000000 
0.50683594 0.40000000 
0.50878906 0.40000000 
0.51074219 0.40000000 
0.51269531 0.40000000 
0.51464844 0.40000000 
0.51660156 0.40000000 
0.51855469 0.40000000 
0.52050781 0.40000000 
0.52246094 0.40000000 
0.52441406 0.40000000 
0.52636719 0.40000000 
0.52832031 0.40000000 
0.53027344 0.40000000 
0.53222656 0.40000000 
0.53417969 0.40000000 
0.53613281 0.40000000 
0.53808594 0.40000000 
0.54003906 0.40000000 
0.54199219 0.40000000 
0.54394531 0.40000000 
0.54589844 0.40000000 
0.54785156 0.40000000 
0.54980469 0.40000000 
0.55175781 0.40000000 
0.55371094 0.40000000 
0.55566406 0.40000000 
0.55761719 0.40000000 
0.55957031 0.40000000 
0.56152344 0.40000000 
0.56347656 0.40000000 
0.56542969 0.40000000 
0.56738281 0.40000000 
0.56933594 0.40000000 
0.57128906 0.40000000 
0.57324219 0.40000000 
0.57519531 0.40000000 
0.57714844 0.40000000 
0.57910156 0.40000000 
0.58105469 0.40000000 
0.58300781 0.40000000 
0.58496094 0.40000000 
0.58691406 0.40000000 
0.58886719 0.40000000 
0.59082031 0.40000000 
0.59277344 0.40000000 
0.59472656 0.40000000 
0.59667969 0.40000000 
0.59863281 0.40000000 
0.60058594 0.40000000 
0.60253906 0.40000000 
0.60449219 0.40000000 
0.60644531 0.40000000 
0.60839844 0.40000000 
0.61035156 0.40000000 
0.61230469 0.40000000 
0.61425781 0.40000000 
0.61621094 0.40000000 
0.61816406 0.40000000 
0.62011719 0.40000000 
0.62207031 0.40000000 
0.62402344 0.40000000 
0.62597656 0.40000000 
0.62792969 0.40000000 
0.62988281 0.40000000 
0.63183594 0.40000000 
0.63378906 0.40000000 
0.63574219 0.40000000 
0.63769531 0.40000000 
0.63964844 0.40000000 
0.64160156 0.40000000 
0.64355469 0.40000000 
0.64550781 0.40000000 
0.64746094 0.40000000 
0.64941406 0.40000000 
0.65136719 0.40000000 
0.65332031 0.40000000 
0.65527344 0.40000000 
0.65722656 0.40000000 
0.65917969 0.40000000 
0.66113281 0.40000000 
0.66308594 0.40000000 
0.66503906 0.40000000 
0.66699219 0.40000000 
0.66894531 0.40000000 
0.67089844 0.40000000 
0.67285156 0.40000000 
0.67480469 0.40000000 
0.67675781 0.40000000 
0.67871094 0.40000000 
0.68066406 0.40000000 
0.68261719 0.40000000 
0.68457031 0.40000000 
0.68652344 0.40000000 
0.68847656 0.40000000 
0.69042969 0.40000000 
0.69238281 0.40000000 
0.69433594 0.40000000 
0.69628906 0.40000000 
0.69824219 0.40000000 
0.70019531 0.40000000 
0.70214844 0.40000000 
0.70410156 0.40000000 
0.70605469 0.40000000 
0.70800781 0.40000000 
0.70996094 0.40000000 
0.71191406 0.40000000 
0.71386719 0.40000000 
0.71582031 0.40000000 
0.71777344 0.40000000 
0.71972656 0.40000000 
0.72167969 0.40000000 
0.72363281 0.40000000 
0.72558594 0.40000000 
0.72753906 0.40000000 
0.72949219 0.40000000 
0.73144531 0.40000000 
0.73339844 0.40000000 
0.73535156 0.40000000 
0.73730469 0.40000000 
0.73925781 0.40000000 
0.74121094 0.40000000 
0.74316406 0.40000000 
0.74511719 0.40000000 
0.74707031 0.40000000 
0.74902344 0.40000000 
0.75097656 0.40000000 
0.75292969 0.40000000 
0.75488281 0.40000000 
0.75683594 0.40000000 
0.75878906 0.40000000 
0.76074219 0.40000000 
0.76269531 0.40000000 
0.76464844 0.40000000 
0.76660156 0.40000000 
0.76855469 0.40000000 
0.77050781 0.40000000 
0.77246094 0.40000000 
0.77441406 0.40000000 
0.77636719 0.40000000 
0.77832031 0.40000000 
0.78027344 0.40000000 
0.78222656 0.40000000 
0.78417969 0.40000000 
0.78613281 0.40000000 
0.78808594 0.40000000 
0.79003906 0.40000000 
0.79199219 0.40000000 
0.79394531 0.40000000 
0.79589844 0.40000000 
0.79785156 0.40000000 
0.79980469 0.40000000 
0.80175781 0.40000000 
0.80371094 0.40000000 
0.80566406 0.40000000 
0.80761719 0.40000000 
0.80957031 0.40000000 
0.81152344 0.40000000 
0.81347656 0.40000000 
0.81542969 0.40000000 
0.81738281 0.40000000 
0.81933594 0.40000000 
0.82128906 0.40000000 
0.82324219 0.40000000 
0.82519531 0.40000000 
0.82714844 0.40000000 
0.82910156 0.40000000 
0.83105469 0.40000000 
0.83300781 0.40000000 
0.83496094 0.40000000 
0.83691406 0.40000000 
0.83886719 0.40000000 
0.84082031 0.40000000 
0.84277344 0.40000000 
0.84472656 0.40000000 
0.84667969 0.40000000 
0.84863281 0.40000000 
0.85058594 0.40000000 
0.85253906 0.40000000 
0.85449219 0.40000000 
0.85644531 0.40000000 
0.85839844 0.40000000 
0.86035156 0.40000000 
0.86230469 0.40000000 
0.86425781 0.40000000 
0.86621094 0.40000000 
0.86816406 0.40000000 
0.87011719 0.40000000 
0.87207031 0.40000000 
0.87402344 0.40000000 
0.87597656 0.40000000 
0.87792969 0.40000000 
0.87988281 0.40000000 
0.88183594 0.40000000 
0.88378906 0.40000000 
0.88574219 0.40000000 
0.88769531 0.40000000 
0.88964844 0.40000000 
0.89160156 0.40000000 
0.89355469 0.40000000 
0.89550781 0.40000000 
0.89746094 0.40000000 
0.89941406 0.40000000 
0.90136719 0.40000000 
0.90332031 0.40000000 
0.90527344 0.40000000 
0.90722656 0.40000000 
0.90917969 0.40000000 
0.91113281 0.40000000 
0.91308594 0.40000000 
0.91503906 0.40000000 
0.91699219 0.40000000 
0.91894531 0.40000000 
0.92089844 0.40000000 
0.92285156 0.40000000 
0.92480469 0.40000000 
0.92675781 0.40000000 
0.92871094 0.40000000 
0.93066406 0.40000000 
0.93261719 0.40000000 
0.93457031 0.40000000 
0.93652344 0.40000000 
0.93847656 0.40000000 
0.94042969 0.40000000 
0.94238281 0.40000000 
0.94433594 0.40000000 
0.94628906 0.40000000 
0.94824219 0.40000000 
0.95019531 0.40000000 
0.95214844 0.40000000 
0.95410156 0.40000000 
0.95605469 0.40000000 
0.95800781 0.40000000 
0.95996094 0.40000000 
0.96191406 0.40000000 
0.96386719 0.40000000 
0.96582031 0.40000000 
0.96777344 0.40000000 
0.96972656 0.40000000 
0.97167969 0.40000000 
0.97363281 0.40000000 
0.97558594 0.40000000 
0.97753906 0.40000000 
0.97949219 0.40000000 
0.98144531 0.40000000 
0.98339844 0.40000000 
0.98535156 0.40000000 
0.98730469 0.40000000 
0.98925781 0.40000000 
0.99121094 0.40000000 
0.99316406 0.40000000 
0.99511719 0.40000000 
0.99707031 0.40000000 
0.99902344 0.40000000 

